Online Learning Of Expanding Graphs

This paper addresses the problem of online network topology inference for expanding graphs from a stream of spatiotemporal signals. Online algorithms for dynamic graph learning are crucial in delay-sensitive applications or when changes in topology occur rapidly. While existing works focus on inferring the connectivity within a fixed set of nodes, in practice, the graph can grow as new nodes join the network. This poses additional challenges like modeling temporal dynamics involving signals and graphs of different sizes. This growth also increases the computational complexity of the learning process, which may become prohibitive. To the best of our knowledge, this is the first work to tackle this setting. We propose a general online algorithm based on projected proximal gradient descent that accounts for the increasing graph size at each iteration. Recursively updating the sample covariance matrix is a key aspect of our approach. We introduce a strategy that enables different types of updates for nodes that just joined the network and for previously existing nodes. To provide further insights into the proposed method, we specialize it in Gaussian Markov random field settings, where we analyze the computational complexity and characterize the dynamic cumulative regret. Finally, we demonstrate the effectiveness of the proposed approach using both controlled experiments and real-world datasets from epidemic and financial networks.

==> data/iters/iters_high-err_off_median.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.468572377678900698e-01;2.759847718484321755e-01;1.910885715501652871e-01;7.139323852194845443e-02;1.449233364253501265e-02
9.000000000000000000e+00;0.000000000000000000e+00;1.534210001408284063e-01;1.478462789441205294e-02;6.869107568923235943e-03;3.210595455949779783e-03;1.162736553376897408e-03
1.800000000000000000e+01;0.000000000000000000e+00;5.166357943104321615e-02;1.682403475217482403e-02;1.319302099666021938e-02;7.809049587892720815e-03;2.806504717262456490e-03
2.700000000000000000e+01;0.000000000000000000e+00;4.223777846232450173e-02;2.426072929328469685e-02;2.004602862172548405e-02;1.175275583806808383e-02;4.129661771070857086e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.573877904586904491e-02;3.242233161972330607e-02;2.681970780386851161e-02;1.537957108355466306e-02;5.283119696496424086e-03
4.500000000000000000e+01;0.000000000000000000e+00;5.246249116526306017e-02;3.970251785549994139e-02;3.259908344010642445e-02;1.822157897903280144e-02;6.132889126446966488e-03
5.400000000000000000e+01;0.000000000000000000e+00;5.912978106438383091e-02;4.653759753874991967e-02;3.810583992397714725e-02;2.086986521190407895e-02;6.827504476745944670e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.580448691990267718e-02;5.254132747343500526e-02;4.254550088700789767e-02;2.307758067545377656e-02;7.418922197794545169e-03
7.200000000000000000e+01;0.000000000000000000e+00;7.199050707739766686e-02;5.763123523177302726e-02;4.654905216545211777e-02;2.480688525996744415e-02;7.881660079857241014e-03
8.100000000000000000e+01;0.000000000000000000e+00;7.729573520959692745e-02;6.218323870430052941e-02;4.987321487341853099e-02;2.621298328304209196e-02;8.285296667832836928e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.271482390547960084e-02;6.638347795566129639e-02;5.285257893827155495e-02;2.760451360139720006e-02;8.578810959247909484e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.770485861388792326e-02;7.035181525398062630e-02;5.552938331122739268e-02;2.849308732309701470e-02;8.870935588965768448e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.266006434156065508e-02;7.382536802683054011e-02;5.787087732367642012e-02;2.965128027453405035e-02;9.098029156314267618e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.653652673739751555e-02;7.666217377130812860e-02;6.012299811513391323e-02;3.050462757340106218e-02;9.338018654184838258e-03
1.260000000000000000e+02;0.000000000000000000e+00;1.008918760887844435e-01;7.964286279330862195e-02;6.220236194222297788e-02;3.124334055339197946e-02;9.490800174183633420e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.043987772258318653e-01;8.216638605610052104e-02;6.438513742202459089e-02;3.192754547313256946e-02;9.612312643695334474e-03
1.440000000000000000e+02;0.000000000000000000e+00;1.080746916046645689e-01;8.493607057934095261e-02;6.598137303193127301e-02;3.232135535728609954e-02;9.679674943302692125e-03
1.530000000000000000e+02;0.000000000000000000e+00;1.109404324102249983e-01;8.730217433327348842e-02;6.722557835147265071e-02;3.278885088354040189e-02;9.751815936588192901e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.141979904496799453e-01;8.915566606104148584e-02;6.801805701418467409e-02;3.291593534512687880e-02;9.741259312670417711e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.169071700124987567e-01;9.072443694158625893e-02;6.914036713318166827e-02;3.309743433162579129e-02;9.704979877689222378e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.191409236353870166e-01;9.228910873412005111e-02;6.993295933141555065e-02;3.305084996233117328e-02;9.644594218776357530e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.210332157951226201e-01;9.351527724339317449e-02;7.068543152032952248e-02;3.314934476716289991e-02;9.574404903194893776e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.229592570005785812e-01;9.461790459503512107e-02;7.116545934758861103e-02;3.309435661115160687e-02;9.499546495804502694e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.249282440919546877e-01;9.567352326345204827e-02;7.148926194476987184e-02;3.314291397336539824e-02;9.409935969082060606e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.269459619615803947e-01;9.674937987075428458e-02;7.186986003387073330e-02;3.303333530661291262e-02;9.364272164508077173e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.281416998556616504e-01;9.740339969141356691e-02;7.216992808348521304e-02;3.291156447185009104e-02;9.240485132633551382e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.293223979958428305e-01;9.778066065782206606e-02;7.214944283631342936e-02;3.269036227569459274e-02;9.128537110814101754e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.305500986044549616e-01;9.811583206524025769e-02;7.200045629315526829e-02;3.247201349260998154e-02;9.012149197871129752e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.316451119341404963e-01;9.859663547374258874e-02;7.168437471502830949e-02;3.220046575042098680e-02;8.857103280565428380e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.327302129800537744e-01;9.885682762047370842e-02;7.187415632148914935e-02;3.191090090029852916e-02;8.669652260423559367e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.337317973214776079e-01;9.905483022581437758e-02;7.196277398951482496e-02;3.160348038915886115e-02;8.522063574138382530e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.348965353595443228e-01;9.900265527414581213e-02;7.161138477751369247e-02;3.116586277070496763e-02;8.298855180780415758e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.355906193866843468e-01;9.918803469111753257e-02;7.134105711544361239e-02;3.084109841626423917e-02;8.164877883239520656e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.359524957436128445e-01;9.950576313081083146e-02;7.119023169781285576e-02;3.028259825728362581e-02;8.028516942151005947e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.368125960675471986e-01;9.975701995295180313e-02;7.070691419941860234e-02;2.982357036549069390e-02;7.845587872988703249e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.369945911530033311e-01;9.929521283971429191e-02;7.010159559530527995e-02;2.947861813189141950e-02;7.665834834376590232e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.373061463423811968e-01;9.867536852463371089e-02;6.953115777085852600e-02;2.906268454579404720e-02;7.488296932729694017e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.372872628221596392e-01;9.776467299116012311e-02;6.882909668923267721e-02;2.856909225056194351e-02;7.300861941873363660e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.368380934212196642e-01;9.717484208968710235e-02;6.820765530761024875e-02;2.799155297714229357e-02;7.105244814769551449e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.363984543719257980e-01;9.689837837192381842e-02;6.757584017429874024e-02;2.750489611916142468e-02;6.925700996446038440e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.364969283564609059e-01;9.652313972875292691e-02;6.689090056242474880e-02;2.708721787922719476e-02;6.745496082914586786e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.364805758852480344e-01;9.593436350424171255e-02;6.618866577906197535e-02;2.662657776739260976e-02;6.551742646424103637e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.362939136320270583e-01;9.538657948730430713e-02;6.554734051453633970e-02;2.612268700074847627e-02;6.414149794484076683e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.360628247958474424e-01;9.481051634826094532e-02;6.490711354385461651e-02;2.560051748991975379e-02;6.228166462545293991e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.357499871728307661e-01;9.423451026230883487e-02;6.427587878245102915e-02;2.507945012821258604e-02;6.005737222260649696e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.545534481111600911e-01;1.084833064172998907e-01;7.597095860519023636e-02;3.276299533393288443e-02;9.122373874329462590e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.672511254050147167e-01;1.191386088937602117e-01;8.597975909556446195e-02;3.897207787139067570e-02;1.187261169151218251e-02
4.230000000000000000e+02;0.000000000000000000e+00;1.758375917343550088e-01;1.269809895561532231e-01;9.186967224412259658e-02;4.242887007720362591e-02;1.312419745384763373e-02
4.320000000000000000e+02;0.000000000000000000e+00;1.821608002330876996e-01;1.314158728571113988e-01;9.466907355223180831e-02;4.462988271280522029e-02;1.407584481518688035e-02
4.410000000000000000e+02;0.000000000000000000e+00;1.860957261403858587e-01;1.336902731295756819e-01;9.729174080693628324e-02;4.635492734130058912e-02;1.441917925072305068e-02
4.500000000000000000e+02;0.000000000000000000e+00;1.898990492837251964e-01;1.360911657672669028e-01;9.972529536109411841e-02;4.722548480070972582e-02;1.457217052153611525e-02
4.590000000000000000e+02;0.000000000000000000e+00;1.925011427446651213e-01;1.381972606276514193e-01;1.001721034603112459e-01;4.738988432007902596e-02;1.475312967165581454e-02
4.680000000000000000e+02;0.000000000000000000e+00;1.939530168844732227e-01;1.384933100153242502e-01;9.917217377390019628e-02;4.738579209037958873e-02;1.477319812748108946e-02
4.770000000000000000e+02;0.000000000000000000e+00;1.950087977760280034e-01;1.373539402045948488e-01;9.857554581521535408e-02;4.698145151113555101e-02;1.464342895949779025e-02
4.860000000000000000e+02;0.000000000000000000e+00;1.947977511122453709e-01;1.368719761918559263e-01;9.805158879088149426e-02;4.639863561680169363e-02;1.461498228238685901e-02
4.950000000000000000e+02;0.000000000000000000e+00;1.947781488766078262e-01;1.365505182767161596e-01;9.725892390819843025e-02;4.573233001731628888e-02;1.435849283232873072e-02
5.040000000000000000e+02;0.000000000000000000e+00;1.938461993249284143e-01;1.351629210244085777e-01;9.674621346622319651e-02;4.486234976320190720e-02;1.404636848346968100e-02
5.130000000000000000e+02;0.000000000000000000e+00;1.933305909796832200e-01;1.334401914683452928e-01;9.619028270553750537e-02;4.431011840232079030e-02;1.375538165507540767e-02
5.220000000000000000e+02;0.000000000000000000e+00;1.913892925114488996e-01;1.327909348001201639e-01;9.579614135220146376e-02;4.373947495124119039e-02;1.360699975148092419e-02
5.310000000000000000e+02;0.000000000000000000e+00;1.896348954885347937e-01;1.311288951548489345e-01;9.513872202355204422e-02;4.318275470287462336e-02;1.336090634637574978e-02
5.400000000000000000e+02;0.000000000000000000e+00;1.884244655763389065e-01;1.300030921013626828e-01;9.411878762959637046e-02;4.235759493555723426e-02;1.315071533114881008e-02
5.490000000000000000e+02;0.000000000000000000e+00;1.883425475211889522e-01;1.290750979893629524e-01;9.232507549760843313e-02;4.162518193696861102e-02;1.285629646839484518e-02
5.580000000000000000e+02;0.000000000000000000e+00;1.878490228632942738e-01;1.283903011834082730e-01;9.074974700393290128e-02;4.098991285970764870e-02;1.265896876588307879e-02
5.670000000000000000e+02;0.000000000000000000e+00;1.872174813752400246e-01;1.266556302255509858e-01;8.942564262510699358e-02;4.094517851132906117e-02;1.249956500803440194e-02
5.760000000000000000e+02;0.000000000000000000e+00;1.864729667985632333e-01;1.256715302876739160e-01;8.827688265213690100e-02;4.020648268579096740e-02;1.243446930035564668e-02
5.850000000000000000e+02;0.000000000000000000e+00;1.851769276017589116e-01;1.245373571300268101e-01;8.707483267102221480e-02;3.937026093879263111e-02;1.222928250537780488e-02
5.940000000000000000e+02;0.000000000000000000e+00;1.844261147941076984e-01;1.231829769207534314e-01;8.630597461621006272e-02;3.841172246375207378e-02;1.190548178928803671e-02
6.030000000000000000e+02;0.000000000000000000e+00;1.830263369780958937e-01;1.220657684537435200e-01;8.528331050278256664e-02;3.772209236091536577e-02;1.164864515857829547e-02
6.120000000000000000e+02;0.000000000000000000e+00;1.812691220670817616e-01;1.207937993541569055e-01;8.407691675477005355e-02;3.720034108243620158e-02;1.141766165700808938e-02
6.210000000000000000e+02;0.000000000000000000e+00;1.798701998053948703e-01;1.197788316839947936e-01;8.308648095730468419e-02;3.673390392357298723e-02;1.126627251748498794e-02
6.300000000000000000e+02;0.000000000000000000e+00;1.784561749072219039e-01;1.189489015656108595e-01;8.209086922448179113e-02;3.634139777898268836e-02;1.107263922332808043e-02
6.390000000000000000e+02;0.000000000000000000e+00;1.776997937975112740e-01;1.177938209200597997e-01;8.110125433552298202e-02;3.581182245552877452e-02;1.094561614223916318e-02
6.480000000000000000e+02;0.000000000000000000e+00;1.771891355710678573e-01;1.165670924436161132e-01;7.984030598804836565e-02;3.554349822935456982e-02;1.084532526767186499e-02
6.570000000000000000e+02;0.000000000000000000e+00;1.758150184531847293e-01;1.154149726923998920e-01;7.913069513922288412e-02;3.513173465236506948e-02;1.062104377414052787e-02
6.660000000000000000e+02;0.000000000000000000e+00;1.752840875657022124e-01;1.147697255057823218e-01;7.909183472036013240e-02;3.491067511732212636e-02;1.051234695124461313e-02
6.750000000000000000e+02;0.000000000000000000e+00;1.736234733254347629e-01;1.130099471814095535e-01;7.834096738951512595e-02;3.463891665790820584e-02;1.041377749447664272e-02
6.840000000000000000e+02;0.000000000000000000e+00;1.718899086209088600e-01;1.119581641286424289e-01;7.745633382746452966e-02;3.433752323285831770e-02;1.029158095295174859e-02
6.930000000000000000e+02;0.000000000000000000e+00;1.706525877563773719e-01;1.107784840065720172e-01;7.665206563530616024e-02;3.411079792232071112e-02;1.015875840001169081e-02
7.020000000000000000e+02;0.000000000000000000e+00;1.700326842569474528e-01;1.098510699340456698e-01;7.590717154086579210e-02;3.397551193719516166e-02;1.012165213245588488e-02
7.110000000000000000e+02;0.000000000000000000e+00;1.687714206171528342e-01;1.088152021513016099e-01;7.502506246645908317e-02;3.383108882991384125e-02;9.957171696275995965e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.678202715281080504e-01;1.080137688844706179e-01;7.438817043908900473e-02;3.351061349442271964e-02;9.834410810679993648e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.669818332661243687e-01;1.075383875458929134e-01;7.402084121805622974e-02;3.317702229812430348e-02;9.784099334984995566e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.657331429456327665e-01;1.066459946613724508e-01;7.263539309019920176e-02;3.287502627677095501e-02;9.731709049027422592e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.644304474473135269e-01;1.058067021487964082e-01;7.264155340557237883e-02;3.283385492875662975e-02;9.860843013507872984e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.638958237123065986e-01;1.051622635223342928e-01;7.275510217981380479e-02;3.257460465860064630e-02;9.802942451263891091e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.634362300227622522e-01;1.049567749932292654e-01;7.211574974271148242e-02;3.262205800377511455e-02;9.786062948686587507e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.624811146550859675e-01;1.042575265245220539e-01;7.163024467457239364e-02;3.233659921995091224e-02;9.728265268046269038e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.615995092758087948e-01;1.036772407174222782e-01;7.115659091349445242e-02;3.203270643024225262e-02;9.709050945047429521e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.608508451891959290e-01;1.029490642757802943e-01;7.071690846548328580e-02;3.184042841667631546e-02;9.648826102376998476e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.665664215734602716e-01;1.074425162979722181e-01;7.485688635403206503e-02;3.466243199656780100e-02;1.089241681495255187e-02
8.100000000000000000e+02;0.000000000000000000e+00;1.910055605312626081e-01;1.282856762878751833e-01;9.401639144149342986e-02;4.717694037268405083e-02;1.625822405311360547e-02
8.190000000000000000e+02;0.000000000000000000e+00;2.036433004333647045e-01;1.399447951856264416e-01;1.030272527656310999e-01;5.355199000090500594e-02;1.839520775636988709e-02
8.280000000000000000e+02;0.000000000000000000e+00;2.123342479097674318e-01;1.458014629583345156e-01;1.079617471148127117e-01;5.636674019123730228e-02;1.943891228272961319e-02
8.370000000000000000e+02;0.000000000000000000e+00;2.171594074379010197e-01;1.493749905440504011e-01;1.107058895012115185e-01;5.724797185528272825e-02;1.988576078702326486e-02
8.460000000000000000e+02;0.000000000000000000e+00;2.192880349727840961e-01;1.507901589297445666e-01;1.113346481099234675e-01;5.800051438297713219e-02;1.997022008026289736e-02
8.550000000000000000e+02;0.000000000000000000e+00;2.207614111785956013e-01;1.520878049482955463e-01;1.125533925647312361e-01;5.855855099522611767e-02;1.988204699488632654e-02
8.640000000000000000e+02;0.000000000000000000e+00;2.223858704621897164e-01;1.530968033848963405e-01;1.127020122811629166e-01;5.838388740718612052e-02;1.952405005894216478e-02
8.730000000000000000e+02;0.000000000000000000e+00;2.221967422587137753e-01;1.531580692745247996e-01;1.120858150756016275e-01;5.766354270774875362e-02;1.934226787112592119e-02
8.820000000000000000e+02;0.000000000000000000e+00;2.219195008708136907e-01;1.525122032828581942e-01;1.111655367665538990e-01;5.714159791777240205e-02;1.894149632358993474e-02
8.910000000000000000e+02;0.000000000000000000e+00;2.200600693078545445e-01;1.517165522566079616e-01;1.103635472254999583e-01;5.661915621413010635e-02;1.870904239751941533e-02
9.000000000000000000e+02;0.000000000000000000e+00;2.191044322620946394e-01;1.503433791924790597e-01;1.095142217327505774e-01;5.574601156526499957e-02;1.825525015969516399e-02
9.090000000000000000e+02;0.000000000000000000e+00;2.169546066581783395e-01;1.489687857895689582e-01;1.084098895999154044e-01;5.478268947205032491e-02;1.782042976837825907e-02
9.180000000000000000e+02;0.000000000000000000e+00;2.152731323860801183e-01;1.466898149336058887e-01;1.071014350393914016e-01;5.386627387926963551e-02;1.731465458930027401e-02
9.270000000000000000e+02;0.000000000000000000e+00;2.129175632577629818e-01;1.443417648010575094e-01;1.055776266006720060e-01;5.280862191021400143e-02;1.701153425461836635e-02
9.360000000000000000e+02;0.000000000000000000e+00;2.102916124345849957e-01;1.424567179659936289e-01;1.043475939754162918e-01;5.184257152915013045e-02;1.661376377188024042e-02
9.450000000000000000e+02;0.000000000000000000e+00;2.073360163870757444e-01;1.406263665665185014e-01;1.029156063773584151e-01;5.121571630350824078e-02;1.622138859564693433e-02
9.540000000000000000e+02;0.000000000000000000e+00;2.063050446687221262e-01;1.391049899617358143e-01;1.020027699651386566e-01;5.031516267471322634e-02;1.584491826080774643e-02
9.630000000000000000e+02;0.000000000000000000e+00;2.054898056950571483e-01;1.379350495946576327e-01;1.013314825960779653e-01;4.933296699601801699e-02;1.543003912113783543e-02
9.720000000000000000e+02;0.000000000000000000e+00;2.044647053749752974e-01;1.369842086562692851e-01;1.004101605423831645e-01;4.886155556481901197e-02;1.513226655676842315e-02
9.810000000000000000e+02;0.000000000000000000e+00;2.021662498759873583e-01;1.366043563467392308e-01;9.866458914247551448e-02;4.775903239521597787e-02;1.489985376805705135e-02
9.900000000000000000e+02;0.000000000000000000e+00;2.001467017460831777e-01;1.349600055917737351e-01;9.696306786981939707e-02;4.688514373459361229e-02;1.472282199983967685e-02
9.990000000000000000e+02;0.000000000000000000e+00;1.989245358092331939e-01;1.331073894516906497e-01;9.578687249820791449e-02;4.626510978252650064e-02;1.445151900521038021e-02
1.008000000000000000e+03;0.000000000000000000e+00;1.979785000925843863e-01;1.312980993881243119e-01;9.477266351097116126e-02;4.574171136463825449e-02;1.443062640460879807e-02
1.017000000000000000e+03;0.000000000000000000e+00;1.965974313239424731e-01;1.298667739274624311e-01;9.359700905500326074e-02;4.508883622962205073e-02;1.422419370248646266e-02
1.026000000000000000e+03;0.000000000000000000e+00;1.954719901894790279e-01;1.281738374875638353e-01;9.246593299666119870e-02;4.463489042082203345e-02;1.381455843167126926e-02
1.035000000000000000e+03;0.000000000000000000e+00;1.933471516850081562e-01;1.266169238545655218e-01;9.132176775750788789e-02;4.407091360655779333e-02;1.346792663026260065e-02
1.044000000000000000e+03;0.000000000000000000e+00;1.916562660593079948e-01;1.258098174780210299e-01;8.966301988895583608e-02;4.354668434786253262e-02;1.325991196606288863e-02
1.053000000000000000e+03;0.000000000000000000e+00;1.903921190576762235e-01;1.247089152023398706e-01;8.883394294451606166e-02;4.285501670704134486e-02;1.306886758035908681e-02
1.062000000000000000e+03;0.000000000000000000e+00;1.898824650381405466e-01;1.239255951723499671e-01;8.799486073675086284e-02;4.231969424152053072e-02;1.294184127404438348e-02
1.071000000000000000e+03;0.000000000000000000e+00;1.892706041312716136e-01;1.231516224912214547e-01;8.746088046336282507e-02;4.205267145051917038e-02;1.276977234339849582e-02
1.080000000000000000e+03;0.000000000000000000e+00;1.888709558984469905e-01;1.222994306920198726e-01;8.734385367259278610e-02;4.199343475647674545e-02;1.265673133994554313e-02
1.089000000000000000e+03;0.000000000000000000e+00;1.887031657920153760e-01;1.216378599777564046e-01;8.685513068618759547e-02;4.151680585740315232e-02;1.259487190230916195e-02
1.098000000000000000e+03;0.000000000000000000e+00;1.871073028559923079e-01;1.209115777300520250e-01;8.601155190426901243e-02;4.114424658250048772e-02;1.244542983678531903e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.864411438012845146e-01;1.201923121214860390e-01;8.564067384062229449e-02;4.048067015994911283e-02;1.219095219908760894e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.850360396003608854e-01;1.191494773386555794e-01;8.492879784118739783e-02;4.002934142713213822e-02;1.206297698841944654e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.838273204170001729e-01;1.182492483963711871e-01;8.402780605151513593e-02;3.953256559201387410e-02;1.201237411390293150e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.830929348483591734e-01;1.175903007020866614e-01;8.291472566396362875e-02;3.913658681097133968e-02;1.201363230489409240e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.827605047580262987e-01;1.167711632992354254e-01;8.210862181499591073e-02;3.902064115880839179e-02;1.203133912782919715e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.828918141114754814e-01;1.160812355131209950e-01;8.177874372817059423e-02;3.907185577810606131e-02;1.187249488457332511e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.824352515967823107e-01;1.159044543318139830e-01;8.136497307854090311e-02;3.910443046252051746e-02;1.193579586919171244e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.810455527755753247e-01;1.153715453421436110e-01;8.081156054877347561e-02;3.887918914253994662e-02;1.179325208801761463e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.797711987966029157e-01;1.145210163562020156e-01;8.010316613086812532e-02;3.868695597843622297e-02;1.171691455135134667e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.792607825792105758e-01;1.134144237913807252e-01;7.932932979627621561e-02;3.816422098934728335e-02;1.152319715860253974e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.783088477200795718e-01;1.123742185853164599e-01;7.852768780941613014e-02;3.784359198508117916e-02;1.152323399104193680e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.971413899610828246e-01;1.307341335162875151e-01;9.514911370709747129e-02;4.807023243047339051e-02;1.587729207984538149e-02
1.215000000000000000e+03;0.000000000000000000e+00;2.127856501336026496e-01;1.430861018616489122e-01;1.069224287488590164e-01;5.540586335341420032e-02;1.867870927568544837e-02
1.224000000000000000e+03;0.000000000000000000e+00;2.229388476137872388e-01;1.513533887506469666e-01;1.140681141179294422e-01;6.004088188476988663e-02;2.012134690391037192e-02
1.233000000000000000e+03;0.000000000000000000e+00;2.261870421813172161e-01;1.563108071491826900e-01;1.178065804286173579e-01;6.235959122936431120e-02;2.071000418939566295e-02
1.242000000000000000e+03;0.000000000000000000e+00;2.279974277548366124e-01;1.589842515713164595e-01;1.195391571433095101e-01;6.294616710694031503e-02;2.077441008539135034e-02
1.251000000000000000e+03;0.000000000000000000e+00;2.294090431952013065e-01;1.590771813164095771e-01;1.198872946894241898e-01;6.283725890181382501e-02;2.070009710634090894e-02
1.260000000000000000e+03;0.000000000000000000e+00;2.292418733625986860e-01;1.592312374336998793e-01;1.205091133023712680e-01;6.288449498613489508e-02;2.057142809656976878e-02
1.269000000000000000e+03;0.000000000000000000e+00;2.288503333971761422e-01;1.578746493164087938e-01;1.191236290063969749e-01;6.230140830477534641e-02;2.012193099708112221e-02
1.278000000000000000e+03;0.000000000000000000e+00;2.289898458391034786e-01;1.560696794376267849e-01;1.170779825496517657e-01;6.096798387932488017e-02;1.971941839681640163e-02
1.287000000000000000e+03;0.000000000000000000e+00;2.281103135057637732e-01;1.545052381680415421e-01;1.155152918719196398e-01;5.941817401599100434e-02;1.913840459103201969e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.270983850110467883e-01;1.522407378560719504e-01;1.135070249528626896e-01;5.824593765097707543e-02;1.853716922402494707e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.258955283521466018e-01;1.504599960751153154e-01;1.118070807090818380e-01;5.741983021232809070e-02;1.809151949973246409e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.241704198389518621e-01;1.488702204852654087e-01;1.103966394847424592e-01;5.646828682301045788e-02;1.780934971097898958e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.231571024310028406e-01;1.478424705210544254e-01;1.090673263683494265e-01;5.564124292710631581e-02;1.737203565462652061e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.214664847884592613e-01;1.463459331961661780e-01;1.077160328411545520e-01;5.480632753494691506e-02;1.719438381283191000e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.193233156755872715e-01;1.445846006642418358e-01;1.065981212740391981e-01;5.397398970368015581e-02;1.704348104134575936e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.169085927352170096e-01;1.429875111911088348e-01;1.051746389485629929e-01;5.315126449146595489e-02;1.679452771646978981e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.142824895965513843e-01;1.415099159005061835e-01;1.037466880899783617e-01;5.253911110503337034e-02;1.641928073124503118e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.124117155474811169e-01;1.403068888111591583e-01;1.030518255533425520e-01;5.195563140691386583e-02;1.607883628485232141e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.109962425770217642e-01;1.402667030949051319e-01;1.022632195580372716e-01;5.154800738435413865e-02;1.580773115402898943e-02
1.386000000000000000e+03;0.000000000000000000e+00;2.107537630183150823e-01;1.393416618111829042e-01;1.017777797672040491e-01;5.076524691851855287e-02;1.546898611916522163e-02
1.395000000000000000e+03;0.000000000000000000e+00;2.093815635275035891e-01;1.382480675360472644e-01;1.010817835635683670e-01;4.957960362718250025e-02;1.516905926884405675e-02
1.404000000000000000e+03;0.000000000000000000e+00;2.084749892246927083e-01;1.366354651054166591e-01;9.974286871616638850e-02;4.888253811514019220e-02;1.486036291702966250e-02
1.413000000000000000e+03;0.000000000000000000e+00;2.064559645614040817e-01;1.349547075180634326e-01;9.767425170527578582e-02;4.812918535128300757e-02;1.464281295215946743e-02
1.422000000000000000e+03;0.000000000000000000e+00;2.054680429604749392e-01;1.339502322759041908e-01;9.655599095124620113e-02;4.797312636865681823e-02;1.425955478273172733e-02
1.431000000000000000e+03;0.000000000000000000e+00;2.035501845651713770e-01;1.329356114315102533e-01;9.572988737059306974e-02;4.719493887614078370e-02;1.407738398050260159e-02
1.440000000000000000e+03;0.000000000000000000e+00;2.023940638566572581e-01;1.317730895758668641e-01;9.516936139575496445e-02;4.638859747328063360e-02;1.379433341922104567e-02
1.449000000000000000e+03;0.000000000000000000e+00;2.019532364378051614e-01;1.305400330448645008e-01;9.449887440732532284e-02;4.602931205691219996e-02;1.365169251501145709e-02
1.458000000000000000e+03;0.000000000000000000e+00;2.013922940076756374e-01;1.291828276737620740e-01;9.354953963331411049e-02;4.588989720097166186e-02;1.352619206886462172e-02
1.467000000000000000e+03;0.000000000000000000e+00;2.002628698328418611e-01;1.281274369847734684e-01;9.284439401273009151e-02;4.538358754430830977e-02;1.327059077859684549e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.988954025313283969e-01;1.269008740793530488e-01;9.175934164234926527e-02;4.490060067984318753e-02;1.301514639778204342e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.974551807836248951e-01;1.256566897136125738e-01;9.068981893057670440e-02;4.432505127365737874e-02;1.289872788352099120e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.965683209922516328e-01;1.247005609084935601e-01;8.976773824499534316e-02;4.353538684102388479e-02;1.292119945955389967e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.949984883356589149e-01;1.236999522723190859e-01;8.933444588396807773e-02;4.322026032509543314e-02;1.278777667730924411e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.930279820923466449e-01;1.223179552553537719e-01;8.830918054715544696e-02;4.273859011635500194e-02;1.274299805497773955e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.920222650627885774e-01;1.212298229724732695e-01;8.690113802806984089e-02;4.218060367544802791e-02;1.259834236578662170e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.904203812640532234e-01;1.197983975844259807e-01;8.555315185706724446e-02;4.182949157280672903e-02;1.237751563029254771e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.893202119920511239e-01;1.189477243588565047e-01;8.473774249706650386e-02;4.111633984592345803e-02;1.210377883037312696e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.886365206996492294e-01;1.183613678591157736e-01;8.375674581645603523e-02;4.066450296282635851e-02;1.196600631684009361e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.877314815787949898e-01;1.172974463056991046e-01;8.328897336328555667e-02;4.049920168444259838e-02;1.193400670460371266e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.873979025988267433e-01;1.168650324055956757e-01;8.258955097347518703e-02;4.013647711136899415e-02;1.188273802235446930e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.867387620395396519e-01;1.164835437710205202e-01;8.276186818408164114e-02;4.019865814163321727e-02;1.170837069057835238e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.860762594693549932e-01;1.159931571472027356e-01;8.243872196095429483e-02;3.994935563297709324e-02;1.168450272185312007e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.852225869503325018e-01;1.160202183804397436e-01;8.225700767434218630e-02;3.974780062691359028e-02;1.144927061373415128e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.924558117814021974e-01;1.215868810237460407e-01;8.862955915130404927e-02;4.400496754844590575e-02;1.354032447823371593e-02
1.611000000000000000e+03;0.000000000000000000e+00;2.139263914438187530e-01;1.396145135954222072e-01;1.057298732535223995e-01;5.537033900303478529e-02;1.822388145386848179e-02
1.620000000000000000e+03;0.000000000000000000e+00;2.218169583218165819e-01;1.520220788747770335e-01;1.163536390083016736e-01;6.213521702705498279e-02;2.057296116653934900e-02
1.629000000000000000e+03;0.000000000000000000e+00;2.301674626202676599e-01;1.609921292930098780e-01;1.233960811857872375e-01;6.584639859518365279e-02;2.145563169339950033e-02
1.638000000000000000e+03;0.000000000000000000e+00;2.351184441786807744e-01;1.656796467885252033e-01;1.262175691551344903e-01;6.715823566404999223e-02;2.165743763461003973e-02
1.647000000000000000e+03;0.000000000000000000e+00;2.385164345199263236e-01;1.681206928554342950e-01;1.274608054447231020e-01;6.775988551328032683e-02;2.191258673169074397e-02
1.656000000000000000e+03;0.000000000000000000e+00;2.401264014867572349e-01;1.679389939346399019e-01;1.280774448719630698e-01;6.780900025563856015e-02;2.175214929118137602e-02
1.665000000000000000e+03;0.000000000000000000e+00;2.416464406117388719e-01;1.681192561831300336e-01;1.267704027940133038e-01;6.721328433201889663e-02;2.133944827902681252e-02
1.674000000000000000e+03;0.000000000000000000e+00;2.414118143787860604e-01;1.676487300511749767e-01;1.262058470289839640e-01;6.651770938108035602e-02;2.085636361731468130e-02
1.683000000000000000e+03;0.000000000000000000e+00;2.407714806877538360e-01;1.673566832703814178e-01;1.260703759487481201e-01;6.590138786300524243e-02;2.067294865084564476e-02
1.692000000000000000e+03;0.000000000000000000e+00;2.391795156379954435e-01;1.659011287557070058e-01;1.253139713279001199e-01;6.505151078915538676e-02;2.017523351098114009e-02
1.701000000000000000e+03;0.000000000000000000e+00;2.368868151502210029e-01;1.643619999052624014e-01;1.243773420723562062e-01;6.401345444491507441e-02;1.966856326429510318e-02
1.710000000000000000e+03;0.000000000000000000e+00;2.364775410143644674e-01;1.630188288527154306e-01;1.222708416449479474e-01;6.263755500360146389e-02;1.910435562099911666e-02
1.719000000000000000e+03;0.000000000000000000e+00;2.356951354017148836e-01;1.610201001866733428e-01;1.204300050695032570e-01;6.142182730974533877e-02;1.860380932714049418e-02
1.728000000000000000e+03;0.000000000000000000e+00;2.335608244791216315e-01;1.596268354512528631e-01;1.191566678596742007e-01;6.012061976595835244e-02;1.812988674639550921e-02
1.737000000000000000e+03;0.000000000000000000e+00;2.319267619473997788e-01;1.582482839637799343e-01;1.179802177782599826e-01;5.894678392066428352e-02;1.770088998482409470e-02
1.746000000000000000e+03;0.000000000000000000e+00;2.299191950551795482e-01;1.564012256862186145e-01;1.166443387295895279e-01;5.793650322577875017e-02;1.734509272283488168e-02
1.755000000000000000e+03;0.000000000000000000e+00;2.289616207872400833e-01;1.540538654388404205e-01;1.155370493645049013e-01;5.709240002560561633e-02;1.700273562768468347e-02
1.764000000000000000e+03;0.000000000000000000e+00;2.273711792911030094e-01;1.528191223711609092e-01;1.142346535484419778e-01;5.633472859365960816e-02;1.671459963468204316e-02
1.773000000000000000e+03;0.000000000000000000e+00;2.262973977549652127e-01;1.523333950929101066e-01;1.134255889697133035e-01;5.569324963306485771e-02;1.638246050518265412e-02
1.782000000000000000e+03;0.000000000000000000e+00;2.244784175838917262e-01;1.506995923831767337e-01;1.125062585513446067e-01;5.472953029381977252e-02;1.605756109927042319e-02
1.791000000000000000e+03;0.000000000000000000e+00;2.224971904081639029e-01;1.492595040939519169e-01;1.110657291231885863e-01;5.403429585584224037e-02;1.585261902886243163e-02
1.800000000000000000e+03;0.000000000000000000e+00;2.220709598049114275e-01;1.471804501493335082e-01;1.093411293495141212e-01;5.315884383719911288e-02;1.555642713094409525e-02
1.809000000000000000e+03;0.000000000000000000e+00;2.208261662339582598e-01;1.455601825859587362e-01;1.074538177483118639e-01;5.206544333397360169e-02;1.533644587171158549e-02
1.818000000000000000e+03;0.000000000000000000e+00;2.194258699160004378e-01;1.438307000292908810e-01;1.060525821786015149e-01;5.117032471122492931e-02;1.510806530304296957e-02
1.827000000000000000e+03;0.000000000000000000e+00;2.171479728039634738e-01;1.422195727958601719e-01;1.050353512167293973e-01;5.063306754175086327e-02;1.485492896585398695e-02
1.836000000000000000e+03;0.000000000000000000e+00;2.148918189293829717e-01;1.406195051410919494e-01;1.039011616968427976e-01;5.005366316064902704e-02;1.465011147680772563e-02
1.845000000000000000e+03;0.000000000000000000e+00;2.138429110494279584e-01;1.387928491973326739e-01;1.023186839070418241e-01;4.957120797313678551e-02;1.446683478227559980e-02
1.854000000000000000e+03;0.000000000000000000e+00;2.122184910016401971e-01;1.375313821811381398e-01;1.014446511412131352e-01;4.884148703607443798e-02;1.428485785355505105e-02
1.863000000000000000e+03;0.000000000000000000e+00;2.103566952754912511e-01;1.359691216249117041e-01;1.001311535697660682e-01;4.809662269861633699e-02;1.401986688335427750e-02
1.872000000000000000e+03;0.000000000000000000e+00;2.083164476788305630e-01;1.354723068072556935e-01;9.991273595803148999e-02;4.771653946172303012e-02;1.380582206033456952e-02
1.881000000000000000e+03;0.000000000000000000e+00;2.062774868399094297e-01;1.356995029086761062e-01;9.988492533758863701e-02;4.702108242671879101e-02;1.365155757929810421e-02
1.890000000000000000e+03;0.000000000000000000e+00;2.054763237507872820e-01;1.351342479737737134e-01;9.878385339258918818e-02;4.660114856034453662e-02;1.354417882557868227e-02
1.899000000000000000e+03;0.000000000000000000e+00;2.039044544903397538e-01;1.341214593531402932e-01;9.789925248761249810e-02;4.619962042856082252e-02;1.341117977561497206e-02
1.908000000000000000e+03;0.000000000000000000e+00;2.020701422252614843e-01;1.327488561496006358e-01;9.650114940708238997e-02;4.572518457103554035e-02;1.323957411178896398e-02
1.917000000000000000e+03;0.000000000000000000e+00;2.006049435769198253e-01;1.309595292877186179e-01;9.478217630326055132e-02;4.514328142711875047e-02;1.319886500463825912e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.990738920850527172e-01;1.290606324870188781e-01;9.320088534916694256e-02;4.440055675518847500e-02;1.302526927296895204e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.982202425807916280e-01;1.272927430827566764e-01;9.273149319988752137e-02;4.428635046636281158e-02;1.291933625296443761e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.974986585168024278e-01;1.258330924807748163e-01;9.166782900081817120e-02;4.404282929768239818e-02;1.278385679865880198e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.962769362546074592e-01;1.251750082913480611e-01;9.085751507643975711e-02;4.353930842278572189e-02;1.264993075951302212e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.960110213778223920e-01;1.243515724610175788e-01;9.029007192186679076e-02;4.327813604860959729e-02;1.252770997864193978e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.957155041903551884e-01;1.238899574265846515e-01;9.039512300288291002e-02;4.282227518050801124e-02;1.239742417746392267e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.959542560648365739e-01;1.236009757137693787e-01;9.045340164034038066e-02;4.250875094033995660e-02;1.239548080656286896e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.962684966200062830e-01;1.234029444104654816e-01;8.969329793441785381e-02;4.248877105728127851e-02;1.233130589131267545e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.957635525420506339e-01;1.223305300965953635e-01;8.903073479383083466e-02;4.220304241554316549e-02;1.215297683296157928e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.948321814387445339e-01;1.214000110698582602e-01;8.836838005995198420e-02;4.204279726152349017e-02;1.211806842573926943e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.936922311679948050e-01;1.212013278808816430e-01;8.808201891444025766e-02;4.163552212430806504e-02;1.195051939513880682e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.926419680101530418e-01;1.209668151727066043e-01;8.786388076352623366e-02;4.155203215804983974e-02;1.186988194518646955e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.917395628261903406e-01;1.210179289550584181e-01;8.737865925003976408e-02;4.162512051594099288e-02;1.186687755860081107e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.922236180531300132e-01;1.206040804353007145e-01;8.623900846350267269e-02;4.142108203509917153e-02;1.177417897692104552e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.914938321941443422e-01;1.196065936013513686e-01;8.535012732236033073e-02;4.130968195624519501e-02;1.172117529678915263e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.912190614360839147e-01;1.184975750213368012e-01;8.480451621437601339e-02;4.088095349867541806e-02;1.172542945950930809e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.912016595328187296e-01;1.183704233690753838e-01;8.489199954575701867e-02;4.026266887296972574e-02;1.171706714232196439e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.912159994465870427e-01;1.177583806876541794e-01;8.494157779032442124e-02;3.996517372088196490e-02;1.173404688752479295e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.902667079125062444e-01;1.169620405122523132e-01;8.433962109931116002e-02;3.958754847615369998e-02;1.162107935824248893e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.890404288406021260e-01;1.155318009659686285e-01;8.297632893896936257e-02;3.919518028871159243e-02;1.157652698479180384e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.874681553240670207e-01;1.144842294493098878e-01;8.145175736141646583e-02;3.893984873337338198e-02;1.151277754882604892e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.860741435802922283e-01;1.140781822928925437e-01;8.120412439483096212e-02;3.909092566414321124e-02;1.144886544514100990e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.845568115931433828e-01;1.134092608327328805e-01;8.111438958032565760e-02;3.929035892893703585e-02;1.138011845025756023e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.836126888985267214e-01;1.134482248240284846e-01;8.097188066721115740e-02;3.914177173147195127e-02;1.136275390865206306e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.830686973715194843e-01;1.128083700135984468e-01;8.050973255835272568e-02;3.913720042848947006e-02;1.142381566545873708e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.829191349488788476e-01;1.125630366306039215e-01;8.036798159056579571e-02;3.886340912041540141e-02;1.157809707842069602e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.831415645825125449e-01;1.129376756616803923e-01;8.055597177604839620e-02;3.874988177453703858e-02;1.150328845047249998e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.830114454286281001e-01;1.134452149418636868e-01;8.085665618925680365e-02;3.872964967737375225e-02;1.143452913984458440e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.831576329693292704e-01;1.133619176641779830e-01;8.077289588072068816e-02;3.857205437350891275e-02;1.132812724778826594e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.832667314541081283e-01;1.129451769852801990e-01;8.051653303097783265e-02;3.817379770529846783e-02;1.143129157292501266e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.830209827010082502e-01;1.126847017064677714e-01;8.062674185540186222e-02;3.836924619303570122e-02;1.141210796126656754e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.826562035978803178e-01;1.119130802319561746e-01;8.094510055197136345e-02;3.854875202388380329e-02;1.146658775928867044e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.820314127762540368e-01;1.118788308828371769e-01;8.118293192891451460e-02;3.842275763688545592e-02;1.139456255903154545e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.807719980962597395e-01;1.114387928931661748e-01;8.120856227878761602e-02;3.829941500622430217e-02;1.144209424909963836e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.797012507988969832e-01;1.107887437981462248e-01;8.055515155467318777e-02;3.800445848172419316e-02;1.156348059144958820e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.789090319885348612e-01;1.102001785691523184e-01;7.983630041258601984e-02;3.797515530313780308e-02;1.145074882305118294e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.779200743651153660e-01;1.095815352380079266e-01;7.891745330663604840e-02;3.754368093811527585e-02;1.136293660980436208e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.769621931762646039e-01;1.092517161974550510e-01;7.813254961545121335e-02;3.761708081356250621e-02;1.134575715555388026e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.761656758648619259e-01;1.086089594745812681e-01;7.761998082089596740e-02;3.791601943676291275e-02;1.144743164080660319e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.754721560537955416e-01;1.078455719244535704e-01;7.768843984795731350e-02;3.788004379224674950e-02;1.144362254867923624e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.753910424381134314e-01;1.073640704747155505e-01;7.736521984045838241e-02;3.770180757899622981e-02;1.142474981404562051e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.749507902166979600e-01;1.068618388490537863e-01;7.701942362518607310e-02;3.776395990766077959e-02;1.147793124289237660e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.749976265074505433e-01;1.067505191568387524e-01;7.672950861884991758e-02;3.786310849594365369e-02;1.135355072688891929e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.746540676500308586e-01;1.068261767390732003e-01;7.648339091428901781e-02;3.786219707342818042e-02;1.128464835381483636e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.738789012632938613e-01;1.068287349464300262e-01;7.674724377040871570e-02;3.781011432450748916e-02;1.126018664071351538e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.738473549989544009e-01;1.066609612412499353e-01;7.679330658452002134e-02;3.744846655051937978e-02;1.122586087065124624e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.730075638380111358e-01;1.064104572445667835e-01;7.644475624019553273e-02;3.759294626929642058e-02;1.121331626150880167e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.725261828193415670e-01;1.060221987992238935e-01;7.741577177455538639e-02;3.765551109023070747e-02;1.126566942867496778e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.720002784135539198e-01;1.061627043655792857e-01;7.711356752875254961e-02;3.751130685674466947e-02;1.118931170455835476e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.711614859020925694e-01;1.050802975130374073e-01;7.579004030158595362e-02;3.685298085611291019e-02;1.104935486861730216e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.704057297021530359e-01;1.045581893855620503e-01;7.561815099696922449e-02;3.676395081696363226e-02;1.105687372736746318e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.700589022876819456e-01;1.036163407388744628e-01;7.504304513854639924e-02;3.662465396721677896e-02;1.102557645215878832e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.702386756202857732e-01;1.032009067967557814e-01;7.452097734532955875e-02;3.654808833735359586e-02;1.101344915783430273e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.701491039576644437e-01;1.031916739252517756e-01;7.478888992642887534e-02;3.655813508245674831e-02;1.106115901745184996e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.697898370418192693e-01;1.023719432983650202e-01;7.432534120811445932e-02;3.625177529715262192e-02;1.092521345810181822e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.695793513250429541e-01;1.014598025830604489e-01;7.382631092379429716e-02;3.627219615270985131e-02;1.092679419713285874e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.690086813219968120e-01;1.012869130768997289e-01;7.352255884936811925e-02;3.646115907162168768e-02;1.092413579321839523e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.683378618495680323e-01;1.007633308603231026e-01;7.313932600685232877e-02;3.599988636960691629e-02;1.088466613528148857e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.677728369397578079e-01;1.007442070878045992e-01;7.295931671186002554e-02;3.560388745303463831e-02;1.084350454698704107e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.673004580745511838e-01;1.012067424604468358e-01;7.245841116889992217e-02;3.559718635484748761e-02;1.089474019553635271e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.670781895803565842e-01;1.010041985304947210e-01;7.287069883938454562e-02;3.577871516663078122e-02;1.090044828306240519e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.669949002452539577e-01;1.012808227046674558e-01;7.357345524497072020e-02;3.593302988999498571e-02;1.084226448167113430e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.666997460550279919e-01;1.014498577750352903e-01;7.412480858915601600e-02;3.596664752618856931e-02;1.087692628929115210e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.666193680244635600e-01;1.017631772629274955e-01;7.427312531212985902e-02;3.614670446077250521e-02;1.092642347141701067e-02


==> data/iters/iters_high-err_off_prct25.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.175648488563227456e-01;2.637376428520857297e-01;1.843094614575423451e-01;6.416449003648021232e-02;1.216263747573866419e-02
9.000000000000000000e+00;0.000000000000000000e+00;1.006711243288856417e-01;1.140662980409725899e-02;6.113156369173160590e-03;2.909807433819260394e-03;1.033377763907544463e-03
1.800000000000000000e+01;0.000000000000000000e+00;4.038595695603176133e-02;1.568721426697327129e-02;1.216533136079349896e-02;7.239158399007626296e-03;2.646167374257052483e-03
2.700000000000000000e+01;0.000000000000000000e+00;3.926968672672963290e-02;2.361781251690872607e-02;1.946891747529263389e-02;1.131825580486835875e-02;3.978072962585888633e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.331772329233757324e-02;3.119398874645920236e-02;2.588762872119546726e-02;1.483624012879402806e-02;5.037658098964677145e-03
4.500000000000000000e+01;0.000000000000000000e+00;4.981943870861513940e-02;3.841894846075689235e-02;3.177685962686030430e-02;1.790217760576445771e-02;5.979140871303172816e-03
5.400000000000000000e+01;0.000000000000000000e+00;5.694880703684276207e-02;4.497370904904508804e-02;3.657775664326519405e-02;2.028655268390477245e-02;6.660387375109563454e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.401684743826784041e-02;5.120689626811825157e-02;4.153792786353187327e-02;2.258369213781295098e-02;7.255477274575884358e-03
7.200000000000000000e+01;0.000000000000000000e+00;7.053381396348186450e-02;5.644416403499508822e-02;4.533909185210796555e-02;2.406634832234923541e-02;7.689698080818190701e-03
8.100000000000000000e+01;0.000000000000000000e+00;7.604585251206119612e-02;6.099861139608887817e-02;4.873003313574533757e-02;2.556358618005443589e-02;8.047778226857043790e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.121666717418413173e-02;6.528559166289869820e-02;5.178557534297002080e-02;2.676369456256948165e-02;8.372326223836159056e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.567750862878663332e-02;6.843707202037060955e-02;5.427265644205509637e-02;2.792674804639667940e-02;8.605020885496268007e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.001088438084117738e-02;7.154493456706138843e-02;5.669239193549181766e-02;2.880115607350494308e-02;8.831203299304025284e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.329922428901324394e-02;7.483996957574447217e-02;5.866786803754602680e-02;2.960243281919714212e-02;9.016117139056725044e-03
1.260000000000000000e+02;0.000000000000000000e+00;9.710982910969184756e-02;7.732180298416320430e-02;6.045348395168732847e-02;3.043112589751435434e-02;9.140685868348276052e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.008558158806192318e-01;7.967994588049234772e-02;6.194443712768663013e-02;3.092811640950812041e-02;9.340010838248320735e-03
1.440000000000000000e+02;0.000000000000000000e+00;1.042752812502197590e-01;8.199934835348300644e-02;6.342758341728020610e-02;3.155403206383728537e-02;9.438907704341178984e-03
1.530000000000000000e+02;0.000000000000000000e+00;1.073548369900304833e-01;8.417693177029159091e-02;6.474414593809327267e-02;3.191013711024692084e-02;9.436143107276863742e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.102368654938528647e-01;8.600466378232243803e-02;6.587248129903428007e-02;3.213476059149328323e-02;9.386822798133026211e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.123652412880841722e-01;8.751786569945470273e-02;6.683466088028300334e-02;3.211236160991613742e-02;9.351816872578608969e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.143465498976394684e-01;8.873884059483766462e-02;6.755554371843711103e-02;3.210675495719111233e-02;9.279354593800314549e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.163025303118793985e-01;8.955114912095252233e-02;6.779211879241016370e-02;3.205596291328191572e-02;9.196522874067608599e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.177475068951222004e-01;9.049367020828469332e-02;6.814191975815815649e-02;3.190606609885916767e-02;9.117868747661262221e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.188132220104753667e-01;9.129310184825517593e-02;6.841175170371369130e-02;3.185618329156736372e-02;8.950183810219114466e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.199905506897262220e-01;9.190238618572121876e-02;6.860857744594059393e-02;3.164055824633906638e-02;8.836583363702178034e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.215799461470222220e-01;9.278063581663151260e-02;6.857219471701962721e-02;3.138840728733640478e-02;8.673703259327593743e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.226571980305324050e-01;9.294762342058307536e-02;6.831486152633028941e-02;3.091950171086536164e-02;8.553918675679726344e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.237336554116291454e-01;9.293773756023110399e-02;6.847497979377908939e-02;3.083543704133556718e-02;8.448241718908016881e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.252269689027680211e-01;9.346171705219005754e-02;6.884302051074883688e-02;3.060439107291776373e-02;8.368816888750029576e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.258492810714230692e-01;9.409210380704348398e-02;6.904366048493962293e-02;3.026058546662558149e-02;8.271632227073905802e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.272279800378336156e-01;9.442469919007863421e-02;6.890027113880259346e-02;3.016404112088964112e-02;8.171376819526348853e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.286206063427632884e-01;9.496210958422013348e-02;6.868797635518808509e-02;2.988503828779927318e-02;8.008740158702953860e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.293688216601941721e-01;9.525113316656655393e-02;6.855502522601779336e-02;2.959088371125017866e-02;7.823414298615006743e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.295332512230985000e-01;9.477784458114184296e-02;6.789113086813580722e-02;2.918475891545810677e-02;7.630248130892110583e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.295065604764636946e-01;9.427602698817717786e-02;6.707289169143076935e-02;2.867658131523490722e-02;7.416926838663300166e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.294667835577252013e-01;9.372342974405986626e-02;6.659418030059505167e-02;2.816142421891153907e-02;7.226588377751624187e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.295019787571757008e-01;9.321936330380313496e-02;6.611510940580921092e-02;2.775209829537818307e-02;6.997027454909031732e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.295113883883111106e-01;9.295048835350019911e-02;6.588737117003651278e-02;2.721572900286704788e-02;6.767993243025709725e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.298848432956722920e-01;9.242775340399020378e-02;6.510489397737848072e-02;2.650193248473388385e-02;6.595154101333914991e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.298032209985935381e-01;9.185207803550822503e-02;6.410360622126383412e-02;2.591294545436814006e-02;6.447009055617678938e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.295268556022817485e-01;9.134315107229873387e-02;6.334231382129847099e-02;2.539171219184074499e-02;6.244008055174567716e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.292799787066185313e-01;9.054237088080671625e-02;6.251821344535928027e-02;2.480072195834280221e-02;6.047203933604536688e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.289497753026156990e-01;8.979832243540382397e-02;6.187058163800022298e-02;2.430946485863068329e-02;5.886721208347964023e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.287669867088923337e-01;8.919249760612024680e-02;6.118913262304270101e-02;2.377048119469026000e-02;5.671581998793313005e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.282217530517165138e-01;8.846821072565495825e-02;6.046260435623886098e-02;2.314336086775148349e-02;5.470316031213102656e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.465221468329268306e-01;1.042539276432114803e-01;7.281932099558194316e-02;3.102809448352491367e-02;8.574377557347231948e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.605397737900049471e-01;1.145118937373433149e-01;8.119906435919931054e-02;3.678352262183971766e-02;1.104980950570417370e-02
4.230000000000000000e+02;0.000000000000000000e+00;1.700931574440334992e-01;1.210173750163894835e-01;8.677550689269909745e-02;4.038083020309795462e-02;1.226791870158424821e-02
4.320000000000000000e+02;0.000000000000000000e+00;1.759858198782402183e-01;1.247309406317518160e-01;8.953694329438174893e-02;4.196796580103663576e-02;1.296160200063060756e-02
4.410000000000000000e+02;0.000000000000000000e+00;1.803233857183171862e-01;1.276477411299127840e-01;9.073616943081953823e-02;4.248005287613992875e-02;1.325417059201292047e-02
4.500000000000000000e+02;0.000000000000000000e+00;1.823074978510074440e-01;1.287621832578430547e-01;9.185644970018473632e-02;4.274057333031261452e-02;1.342791383411429812e-02
4.590000000000000000e+02;0.000000000000000000e+00;1.831039781783069254e-01;1.293398393356577081e-01;9.263184153949631516e-02;4.287696404320760768e-02;1.335170576101248757e-02
4.680000000000000000e+02;0.000000000000000000e+00;1.833013684258542053e-01;1.297971302660525517e-01;9.283584065409788977e-02;4.309995692177495674e-02;1.323847799034604325e-02
4.770000000000000000e+02;0.000000000000000000e+00;1.836771172688537734e-01;1.297733682311361103e-01;9.282913629308575665e-02;4.331154157965235590e-02;1.313403804255741485e-02
4.860000000000000000e+02;0.000000000000000000e+00;1.832997959521374121e-01;1.284701566213100887e-01;9.278050779204238818e-02;4.294377458914034468e-02;1.306428111284145890e-02
4.950000000000000000e+02;0.000000000000000000e+00;1.827971213755557878e-01;1.280756430940901969e-01;9.199925933668724742e-02;4.280450594995773017e-02;1.280597235634980957e-02
5.040000000000000000e+02;0.000000000000000000e+00;1.828357896053130205e-01;1.280762947846561250e-01;9.080471418133025108e-02;4.209189552012881919e-02;1.263158264684355499e-02
5.130000000000000000e+02;0.000000000000000000e+00;1.830823718771139585e-01;1.278370544550286869e-01;9.021102423296910311e-02;4.111100055168441514e-02;1.255650457538887502e-02
5.220000000000000000e+02;0.000000000000000000e+00;1.825241267883639940e-01;1.267764811091333932e-01;8.971371180978343629e-02;4.092052367512838407e-02;1.230176443190036939e-02
5.310000000000000000e+02;0.000000000000000000e+00;1.814410955031189876e-01;1.246417680878529749e-01;8.810833623834501971e-02;4.057570954809104624e-02;1.209807596336276436e-02
5.400000000000000000e+02;0.000000000000000000e+00;1.812140307207023016e-01;1.230143204250662148e-01;8.688210775064342251e-02;4.020060441671446938e-02;1.191560377615949982e-02
5.490000000000000000e+02;0.000000000000000000e+00;1.813537133287639880e-01;1.217274927134092688e-01;8.615224351605953179e-02;3.953892721909917779e-02;1.181108364121486592e-02
5.580000000000000000e+02;0.000000000000000000e+00;1.808913772157685340e-01;1.205588652149470058e-01;8.503706186036473491e-02;3.887976576042372762e-02;1.168414054139396349e-02
5.670000000000000000e+02;0.000000000000000000e+00;1.798045691072850394e-01;1.191325701305925161e-01;8.381585061924298752e-02;3.815674724890978642e-02;1.142468550001266361e-02
5.760000000000000000e+02;0.000000000000000000e+00;1.781738166335739837e-01;1.184719413596841825e-01;8.229283738944809246e-02;3.763954004119583752e-02;1.134111703893556436e-02
5.850000000000000000e+02;0.000000000000000000e+00;1.754370361051654781e-01;1.180812906830044778e-01;8.161810349299426781e-02;3.748859433499487914e-02;1.115785681685401223e-02
5.940000000000000000e+02;0.000000000000000000e+00;1.727761686234646765e-01;1.159481282722533146e-01;8.110956439353175784e-02;3.674387386811997502e-02;1.089006277428071837e-02
6.030000000000000000e+02;0.000000000000000000e+00;1.715261606952822593e-01;1.150241996317545867e-01;8.034534493023237633e-02;3.639970816975861279e-02;1.063718232895881181e-02
6.120000000000000000e+02;0.000000000000000000e+00;1.699808478500814402e-01;1.137016301721734540e-01;7.920364843337304728e-02;3.522876725986777424e-02;1.039819875605650298e-02
6.210000000000000000e+02;0.000000000000000000e+00;1.699770913670307915e-01;1.133759039482558767e-01;7.853521597718124414e-02;3.498516739917059692e-02;1.035721877171199776e-02
6.300000000000000000e+02;0.000000000000000000e+00;1.692712252564477771e-01;1.124952398046036445e-01;7.783601343233628733e-02;3.472031086675028688e-02;1.023506669661559086e-02
6.390000000000000000e+02;0.000000000000000000e+00;1.696990217851620797e-01;1.116391465176378023e-01;7.727998475951115831e-02;3.449750735091847154e-02;1.013589064332412470e-02
6.480000000000000000e+02;0.000000000000000000e+00;1.683586967376389243e-01;1.105596109811879668e-01;7.682695840400927123e-02;3.434119168419787205e-02;1.013515885655340287e-02
6.570000000000000000e+02;0.000000000000000000e+00;1.672393771913797678e-01;1.100580619495094975e-01;7.653069960053128507e-02;3.394981720799671726e-02;1.011975205134464477e-02
6.660000000000000000e+02;0.000000000000000000e+00;1.665532067298101104e-01;1.095194483981710293e-01;7.566227457041549420e-02;3.375051879100550434e-02;1.011689747736909360e-02
6.750000000000000000e+02;0.000000000000000000e+00;1.642151890490992361e-01;1.088496377483537392e-01;7.497587668487368240e-02;3.329957127156293190e-02;9.943178753143898374e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.629407045727749581e-01;1.083609980376169096e-01;7.441983564145993046e-02;3.299201415977198043e-02;9.809849503675955804e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.611967381250501707e-01;1.073953169406471897e-01;7.367711976547865194e-02;3.254733381600068143e-02;9.676626959732747071e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.591819720146271100e-01;1.064117890507940284e-01;7.285151477755014149e-02;3.206858209181064068e-02;9.594861411180700267e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.577577164652869401e-01;1.053666489846129123e-01;7.202686550850895264e-02;3.180598199506106533e-02;9.403194550685015085e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.572605289952052621e-01;1.044655634621233509e-01;7.098799734952179752e-02;3.133903595563524574e-02;9.399278461117807626e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.572536029611428243e-01;1.024592783904463705e-01;7.026911204924732313e-02;3.105396621553554656e-02;9.314934219357627956e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.568917232413429841e-01;1.019940677758284786e-01;7.018176457525440726e-02;3.100070581690717378e-02;9.268108990434066954e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.568967059641726558e-01;1.013764870326140377e-01;7.012186028579191210e-02;3.098295629989865352e-02;9.168691053006213648e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.555249810472643102e-01;1.006664232900321698e-01;6.951402984679924679e-02;3.104352479830092826e-02;9.210077092600747056e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.536784088728343212e-01;1.004676835016519443e-01;6.869186819958571222e-02;3.093506576014067033e-02;9.201687345423306338e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.529368605979124496e-01;9.965111601643347750e-02;6.868001623589438387e-02;3.092146543126524788e-02;9.174911173093443228e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.525406443645722088e-01;9.849984236091602341e-02;6.825413652038672674e-02;3.074594367878038387e-02;9.170746366852189704e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.521255446079265161e-01;9.785923171674262844e-02;6.766765397495400070e-02;3.064009408909498106e-02;9.115635101269866161e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.584745618910700649e-01;1.022430705362442627e-01;7.109603938343225793e-02;3.317260377438632779e-02;1.028749543294044978e-02
8.100000000000000000e+02;0.000000000000000000e+00;1.797613753786757862e-01;1.195392627926901152e-01;8.755369728128459261e-02;4.314951989989122133e-02;1.484364811146457637e-02
8.190000000000000000e+02;0.000000000000000000e+00;1.904966841989725324e-01;1.300182210354166035e-01;9.526320278436289923e-02;4.862951555587979868e-02;1.668640478508852734e-02
8.280000000000000000e+02;0.000000000000000000e+00;1.977271805540744831e-01;1.369743363238630496e-01;1.007227826532613030e-01;5.179209377559099853e-02;1.800969333584960183e-02
8.370000000000000000e+02;0.000000000000000000e+00;2.002512457782776034e-01;1.400374349912929528e-01;1.026049074815243434e-01;5.340498927592262496e-02;1.824811908428361149e-02
8.460000000000000000e+02;0.000000000000000000e+00;2.035844000468365889e-01;1.409388468892496804e-01;1.044741061118477782e-01;5.379873215807665088e-02;1.810241498557024070e-02
8.550000000000000000e+02;0.000000000000000000e+00;2.039803313053358824e-01;1.417673551962719269e-01;1.051356219080698262e-01;5.356750030322286749e-02;1.811342176167531764e-02
8.640000000000000000e+02;0.000000000000000000e+00;2.051596280831984309e-01;1.420824392709794104e-01;1.046761027056420101e-01;5.337865839032095161e-02;1.771145188050622654e-02
8.730000000000000000e+02;0.000000000000000000e+00;2.060868128149884182e-01;1.411129956747037562e-01;1.036613319554424983e-01;5.274100623585716019e-02;1.740304207841369619e-02
8.820000000000000000e+02;0.000000000000000000e+00;2.063783016383562985e-01;1.408371893697346333e-01;1.034413105624747004e-01;5.235055398237310059e-02;1.708753668523357860e-02
8.910000000000000000e+02;0.000000000000000000e+00;2.063479371277752439e-01;1.405564126998748997e-01;1.027732542598910337e-01;5.151044228673876124e-02;1.669334427901784587e-02
9.000000000000000000e+02;0.000000000000000000e+00;2.056662058869466458e-01;1.392120175887289202e-01;1.019369868779643473e-01;5.060796632992043548e-02;1.630916858882787424e-02
9.090000000000000000e+02;0.000000000000000000e+00;2.042117454967515011e-01;1.375332910117988139e-01;1.003999773741861279e-01;4.980460306804859738e-02;1.596782851348669055e-02
9.180000000000000000e+02;0.000000000000000000e+00;2.023604669183913518e-01;1.358761884510814866e-01;9.839521130317797903e-02;4.910591536424399606e-02;1.563636859000416476e-02
9.270000000000000000e+02;0.000000000000000000e+00;2.007143103768930514e-01;1.340135235243228029e-01;9.716585653550244284e-02;4.847383802834925870e-02;1.538852301155081703e-02
9.360000000000000000e+02;0.000000000000000000e+00;1.983828045694219222e-01;1.328167666856036877e-01;9.593010894654785403e-02;4.773738539026415456e-02;1.509067258497816429e-02
9.450000000000000000e+02;0.000000000000000000e+00;1.973049521338015311e-01;1.316725025578422414e-01;9.495299542049775998e-02;4.702512540208602515e-02;1.467678078847485176e-02
9.540000000000000000e+02;0.000000000000000000e+00;1.956728723657599756e-01;1.308551734745363460e-01;9.421200691654413317e-02;4.631715817276857439e-02;1.439243149299999219e-02
9.630000000000000000e+02;0.000000000000000000e+00;1.937832525542481088e-01;1.292295558869757111e-01;9.353490180320736536e-02;4.550883431062881235e-02;1.408028140681878530e-02
9.720000000000000000e+02;0.000000000000000000e+00;1.924602898228712222e-01;1.280922364110929634e-01;9.232581350921992280e-02;4.524829760906207837e-02;1.384836838910029344e-02
9.810000000000000000e+02;0.000000000000000000e+00;1.914697786283921788e-01;1.265185017599111950e-01;9.086496903539706405e-02;4.484640221681079203e-02;1.371458912850697515e-02
9.900000000000000000e+02;0.000000000000000000e+00;1.903181704255668683e-01;1.245324991165923656e-01;8.972415292671527542e-02;4.414861493328742226e-02;1.352065192097255848e-02
9.990000000000000000e+02;0.000000000000000000e+00;1.886143220342044180e-01;1.231583188163870995e-01;8.820092674229618179e-02;4.314302789701670443e-02;1.333857388352386458e-02
1.008000000000000000e+03;0.000000000000000000e+00;1.870670813837962410e-01;1.220993442815172247e-01;8.694786620430125512e-02;4.253741350633376966e-02;1.313983445477656838e-02
1.017000000000000000e+03;0.000000000000000000e+00;1.849304522175161669e-01;1.212646178556146259e-01;8.612326826048302686e-02;4.235198199892707682e-02;1.286730942319045355e-02
1.026000000000000000e+03;0.000000000000000000e+00;1.835017515745448469e-01;1.198166601348543692e-01;8.528143124163925504e-02;4.126635274192652636e-02;1.274392087345723422e-02
1.035000000000000000e+03;0.000000000000000000e+00;1.823526926321561992e-01;1.184011066921933364e-01;8.416775339456589178e-02;4.017791739017292224e-02;1.265733033881619694e-02
1.044000000000000000e+03;0.000000000000000000e+00;1.812771447488809307e-01;1.172127058332107508e-01;8.370202475570372169e-02;3.996302898253469710e-02;1.259801546895687394e-02
1.053000000000000000e+03;0.000000000000000000e+00;1.802529572904446875e-01;1.165148021277885720e-01;8.277442517126767929e-02;4.008707264690052063e-02;1.243944602443671985e-02
1.062000000000000000e+03;0.000000000000000000e+00;1.791425028130217700e-01;1.158239332012805101e-01;8.188672142412452282e-02;3.975777278175361695e-02;1.229100949230614581e-02
1.071000000000000000e+03;0.000000000000000000e+00;1.777504763247760022e-01;1.155270499765217590e-01;8.129567907567979146e-02;3.910627961525389024e-02;1.204136905779954782e-02
1.080000000000000000e+03;0.000000000000000000e+00;1.774067800844547071e-01;1.148738481024525471e-01;8.076028507435138726e-02;3.855041603893699653e-02;1.194333144761021773e-02
1.089000000000000000e+03;0.000000000000000000e+00;1.758241633303697926e-01;1.142450616471497316e-01;8.046678105365241696e-02;3.837593795450067180e-02;1.183085066850883375e-02
1.098000000000000000e+03;0.000000000000000000e+00;1.758796308287830512e-01;1.130448315588899744e-01;8.001225524577301740e-02;3.813678920311475151e-02;1.167277263867379233e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.750068551960363428e-01;1.119739705584128081e-01;7.938194204667071985e-02;3.770538499499904300e-02;1.165487489959870712e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.746357723368217041e-01;1.115482050731178565e-01;7.776162433644180638e-02;3.756724560919445788e-02;1.145199796498311794e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.743744127990463355e-01;1.109804798615645210e-01;7.661863828335910287e-02;3.733273705447875956e-02;1.136913254341103373e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.735092390943620277e-01;1.096290164755700930e-01;7.668829343731835280e-02;3.657834317688275771e-02;1.120537631522319777e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.731624529702397997e-01;1.093663407267388421e-01;7.685118260094737919e-02;3.620191028508501496e-02;1.107656214396527880e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.724363505466012247e-01;1.094357509303745951e-01;7.641880076879878358e-02;3.628608749700795721e-02;1.096336914551239612e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.717059272893662336e-01;1.096169694038293674e-01;7.647587902057539910e-02;3.644928912599872811e-02;1.089826776758459972e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.712126968430058849e-01;1.089710121312825741e-01;7.656548390777745405e-02;3.663114601678270355e-02;1.083967802856690768e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.706852706523085406e-01;1.080341347510304917e-01;7.620945866558731518e-02;3.663857933693429741e-02;1.078921355682077067e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.697960589174464241e-01;1.072081340279558842e-01;7.582567038265562720e-02;3.628608937792625333e-02;1.075305978474626334e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.691534069808111052e-01;1.066762225607544301e-01;7.530342749768000055e-02;3.599615917664111819e-02;1.057700212414585186e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.883289791321314799e-01;1.205033389058186577e-01;8.703178951312608158e-02;4.399253741085822761e-02;1.434870506116216193e-02
1.215000000000000000e+03;0.000000000000000000e+00;2.016699495970292466e-01;1.365624249768160881e-01;1.012113369355459036e-01;5.215337694454594969e-02;1.728365974962059459e-02
1.224000000000000000e+03;0.000000000000000000e+00;2.125258701170242570e-01;1.424450466099406176e-01;1.060917948251866444e-01;5.482982144547186160e-02;1.854488486276793108e-02
1.233000000000000000e+03;0.000000000000000000e+00;2.155520890191649774e-01;1.438599576055866192e-01;1.072142398372056826e-01;5.639438485378674842e-02;1.908050948402305325e-02
1.242000000000000000e+03;0.000000000000000000e+00;2.174816771132169757e-01;1.461832346515811731e-01;1.088361806678720678e-01;5.680407805816517497e-02;1.930582717215969385e-02
1.251000000000000000e+03;0.000000000000000000e+00;2.176001198532539205e-01;1.463839539528111744e-01;1.091567136263943694e-01;5.710042419355558507e-02;1.906803312061742736e-02
1.260000000000000000e+03;0.000000000000000000e+00;2.166028970801709697e-01;1.463512180061470880e-01;1.088440854319698003e-01;5.727257980879950361e-02;1.875653464864506306e-02
1.269000000000000000e+03;0.000000000000000000e+00;2.153628654783927288e-01;1.457107058704927294e-01;1.083321949466009709e-01;5.648904539942219832e-02;1.824489057225939931e-02
1.278000000000000000e+03;0.000000000000000000e+00;2.151581213046335206e-01;1.458975375811668584e-01;1.076520002356597394e-01;5.588873028558626055e-02;1.799596747139132341e-02
1.287000000000000000e+03;0.000000000000000000e+00;2.145888413641299786e-01;1.448831431824239013e-01;1.067155211743260196e-01;5.469813811491788802e-02;1.760468218358802323e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.129504656522767103e-01;1.430716195307276117e-01;1.054690177143984137e-01;5.398843767190222853e-02;1.734783510887196595e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.128348471753948590e-01;1.417863132197261511e-01;1.045204970888652385e-01;5.359805786611133993e-02;1.723510083638061033e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.114164246737011976e-01;1.404706879917125839e-01;1.038404276411126759e-01;5.319528135904227906e-02;1.702872865136153754e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.092164656696696989e-01;1.381597452734475429e-01;1.028413602194428456e-01;5.241306260258232069e-02;1.661275257689863449e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.074861708732432253e-01;1.377120023915017755e-01;1.015045155514894687e-01;5.186462623927290405e-02;1.626940557333544229e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.066035357340316736e-01;1.371368501198422241e-01;1.008670207488919224e-01;5.127879258897555248e-02;1.593535072124716359e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.049398844335248160e-01;1.360832131998269134e-01;1.000258878560405934e-01;5.061730647923481929e-02;1.557366704566101254e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.036423143398590485e-01;1.347189816172638943e-01;9.906579885161798105e-02;5.027163790956798439e-02;1.516552782466243712e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.024636552869313322e-01;1.326575767773142678e-01;9.808900305691403698e-02;4.945985805807961988e-02;1.495468264538359245e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.010725782993373900e-01;1.322075777991426615e-01;9.671665508413632151e-02;4.846116960778817928e-02;1.467858566898081092e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.985338358395960789e-01;1.311145991935432908e-01;9.585736560791548178e-02;4.767690505504395410e-02;1.442719485693510877e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.969087560736591247e-01;1.300359240747117895e-01;9.539403639994964434e-02;4.720505352801458027e-02;1.411965734130129699e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.959085636561050114e-01;1.284598308079849538e-01;9.444328021395191619e-02;4.651956468020113783e-02;1.389614063123580101e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.941483261296537699e-01;1.271302683436436320e-01;9.306102498799374845e-02;4.606147331770320263e-02;1.365536210103075743e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.929327876555091970e-01;1.257117867845361225e-01;9.166322884421485018e-02;4.508535176788351639e-02;1.339172389966995433e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.924964615781469546e-01;1.249549447460802931e-01;9.057493311852730933e-02;4.427206275389210938e-02;1.324051109017783043e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.918353188789918840e-01;1.237908807279521073e-01;8.908021718372546860e-02;4.342247776505808038e-02;1.305821136424240025e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.908974422007417293e-01;1.228471965477954397e-01;8.806488408357887598e-02;4.289396616123052064e-02;1.297240149820930860e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.889188309168676472e-01;1.227021520796850174e-01;8.740109666682957523e-02;4.218277983668672348e-02;1.265292247550800671e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.875303938847391605e-01;1.225517383565087048e-01;8.664563181533531389e-02;4.189767824113222600e-02;1.255577200623504003e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.862095638792175267e-01;1.213442069853216676e-01;8.631155107128891946e-02;4.145133589609283076e-02;1.240234450579920551e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.845587404745821225e-01;1.198268519355841222e-01;8.575003077749324132e-02;4.102230192873063119e-02;1.214656767090578626e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.826808827946065916e-01;1.188649099643774992e-01;8.478133125938941417e-02;4.044805438508400353e-02;1.205566187264976545e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.818927707984999143e-01;1.175912201994485928e-01;8.394078094717102867e-02;4.016026346597958291e-02;1.196167211078222326e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.812907724866242298e-01;1.164424894426374091e-01;8.374992876008988119e-02;3.974825156122853420e-02;1.171052536915115697e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.803461955356613355e-01;1.149283085883543443e-01;8.295054003138901955e-02;3.959152949838614516e-02;1.159571885050033474e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.783405608995436986e-01;1.131215858521791434e-01;8.181645646152338469e-02;3.918675979329147574e-02;1.137562935402303653e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.767537969648998453e-01;1.116838482321027837e-01;8.058674745011008833e-02;3.859780990394240385e-02;1.120828048531680686e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.756436663165285572e-01;1.106668962973097470e-01;7.955651171741856542e-02;3.830456152360713074e-02;1.107555623668641555e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.753196447258505986e-01;1.098400177829248620e-01;7.887037223665971375e-02;3.781531675340988469e-02;1.101828351380171843e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.745149375437405892e-01;1.089761088175958820e-01;7.902729281441309150e-02;3.745866759912495902e-02;1.098659091534217452e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.727496514763867674e-01;1.083326990040760079e-01;7.797628477181282880e-02;3.735226134877594334e-02;1.098693365226409598e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.721011963006292556e-01;1.077882606891007872e-01;7.780962777703345767e-02;3.708914988203973473e-02;1.086257691632051305e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.717165277338122409e-01;1.077836212479716393e-01;7.715345360683564802e-02;3.699775547649167273e-02;1.082601542648605787e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.790665624995986804e-01;1.166277389304729989e-01;8.416854032553718057e-02;4.169100157117108796e-02;1.281936132631288430e-02
1.611000000000000000e+03;0.000000000000000000e+00;2.003221224106375986e-01;1.358447555196513612e-01;1.005353019702673878e-01;5.148314805232833552e-02;1.665117236710635107e-02
1.620000000000000000e+03;0.000000000000000000e+00;2.149332303855595594e-01;1.456513031455173857e-01;1.082734687838029786e-01;5.630487819637465530e-02;1.813109030770345895e-02
1.629000000000000000e+03;0.000000000000000000e+00;2.227580101316227190e-01;1.492204755353593870e-01;1.125922843673152762e-01;5.835926243606060632e-02;1.900494125712775748e-02
1.638000000000000000e+03;0.000000000000000000e+00;2.267261867335371994e-01;1.533228461476751348e-01;1.159590017054529520e-01;6.054417289558651494e-02;1.986995406208761153e-02
1.647000000000000000e+03;0.000000000000000000e+00;2.289246086371508615e-01;1.556530705663001501e-01;1.170556808314202890e-01;6.203409292061747016e-02;2.011796119204285055e-02
1.656000000000000000e+03;0.000000000000000000e+00;2.308096132059423433e-01;1.559305254247969064e-01;1.179767974341377063e-01;6.213101597284927807e-02;1.984307208664867761e-02
1.665000000000000000e+03;0.000000000000000000e+00;2.318942124224947499e-01;1.572695434144256166e-01;1.188748911734741065e-01;6.174332149500685873e-02;1.948280602577705245e-02
1.674000000000000000e+03;0.000000000000000000e+00;2.319185495833491761e-01;1.587408998863258369e-01;1.191353382594120686e-01;6.076598146984217574e-02;1.906757755214209815e-02
1.683000000000000000e+03;0.000000000000000000e+00;2.320091912759013331e-01;1.575304393928156355e-01;1.176424630263423199e-01;5.999867993074036593e-02;1.870949359650853072e-02
1.692000000000000000e+03;0.000000000000000000e+00;2.302171227200097148e-01;1.569591530304567661e-01;1.169103796504599724e-01;5.923788055382176593e-02;1.834252048773287944e-02
1.701000000000000000e+03;0.000000000000000000e+00;2.289028939652631434e-01;1.553958555364337857e-01;1.160345447855941070e-01;5.853371926310983742e-02;1.802051735581595635e-02
1.710000000000000000e+03;0.000000000000000000e+00;2.276886747007659251e-01;1.532912730548161573e-01;1.157278322681953020e-01;5.795996644211719173e-02;1.766799327812172346e-02
1.719000000000000000e+03;0.000000000000000000e+00;2.271597167477998336e-01;1.511147116949361491e-01;1.139268769352840271e-01;5.725168276993881922e-02;1.732377362367754081e-02
1.728000000000000000e+03;0.000000000000000000e+00;2.267506483729588296e-01;1.497830234248360426e-01;1.124539388328610334e-01;5.676432018661009549e-02;1.706203272794772421e-02
1.737000000000000000e+03;0.000000000000000000e+00;2.252493944208369681e-01;1.478838958485564348e-01;1.109815627779465602e-01;5.630152910507913583e-02;1.680572141068797237e-02
1.746000000000000000e+03;0.000000000000000000e+00;2.235649467469312257e-01;1.471337920598243254e-01;1.096870967386341933e-01;5.535332016482314571e-02;1.644849805005393906e-02
1.755000000000000000e+03;0.000000000000000000e+00;2.213082812977160696e-01;1.452974479208893610e-01;1.087558550600782881e-01;5.428467354613496221e-02;1.616770414172440107e-02
1.764000000000000000e+03;0.000000000000000000e+00;2.198237077855837718e-01;1.444203613726608992e-01;1.075357713134841575e-01;5.335303524984019025e-02;1.580088719874726128e-02
1.773000000000000000e+03;0.000000000000000000e+00;2.184798502762166916e-01;1.436441835293521818e-01;1.057364525679265477e-01;5.241952721981173180e-02;1.540901225782960113e-02
1.782000000000000000e+03;0.000000000000000000e+00;2.167712861659596979e-01;1.414469008244353121e-01;1.045027001073715045e-01;5.151064982029621153e-02;1.522573164020260376e-02
1.791000000000000000e+03;0.000000000000000000e+00;2.142160501353566615e-01;1.398337135709557533e-01;1.029333407218752661e-01;5.055926571567274930e-02;1.500045732498114792e-02
1.800000000000000000e+03;0.000000000000000000e+00;2.115790622264936416e-01;1.387234698232471808e-01;1.017197561487512419e-01;4.976150982934070960e-02;1.471081987188483167e-02
1.809000000000000000e+03;0.000000000000000000e+00;2.104441871024645971e-01;1.376759365680173541e-01;1.010718513620154080e-01;4.957861445150485435e-02;1.439559202243937547e-02
1.818000000000000000e+03;0.000000000000000000e+00;2.084992518354112090e-01;1.367509687985057620e-01;9.965464673062111867e-02;4.914645905296830680e-02;1.421304504751872214e-02
1.827000000000000000e+03;0.000000000000000000e+00;2.079180667249474757e-01;1.355431729263265606e-01;9.811149236767657822e-02;4.812835444905484705e-02;1.394959521133892072e-02
1.836000000000000000e+03;0.000000000000000000e+00;2.060403747292170185e-01;1.340526538220800923e-01;9.686926507070579839e-02;4.713939746653546259e-02;1.363924224382272871e-02
1.845000000000000000e+03;0.000000000000000000e+00;2.044163413958303144e-01;1.320080314211764527e-01;9.528289257415442637e-02;4.657798364699804183e-02;1.333324757073337322e-02
1.854000000000000000e+03;0.000000000000000000e+00;2.032370174554309905e-01;1.302071606571351403e-01;9.444177108995921444e-02;4.603830058177393186e-02;1.306266274374096557e-02
1.863000000000000000e+03;0.000000000000000000e+00;2.014798755706572464e-01;1.281429713112131608e-01;9.360644671808726613e-02;4.524121296382944968e-02;1.284700089158760487e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.990445961132098485e-01;1.266128052714606267e-01;9.317427167527828069e-02;4.434645119438652278e-02;1.264244360528525395e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.974691469716858827e-01;1.261402786910574836e-01;9.238182606113455597e-02;4.366209452498638621e-02;1.246405543230810417e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.962713202676621416e-01;1.247270650901568245e-01;9.102998575543798376e-02;4.303975573576659247e-02;1.230147171488774928e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.941576715225561967e-01;1.240388562006980444e-01;9.037070146572730167e-02;4.252613795531876711e-02;1.212952780786618820e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.925760540827222700e-01;1.232931943766138044e-01;8.950954498802825288e-02;4.192550058754131170e-02;1.197043161655345425e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.928770159454075983e-01;1.221615336659389317e-01;8.866248249375499602e-02;4.171902579013146012e-02;1.190332191173013379e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.925632045128811143e-01;1.212345120789642405e-01;8.777027548739740892e-02;4.142353880609719874e-02;1.172587667741083195e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.919520957285793250e-01;1.201461701463762133e-01;8.703968085291152734e-02;4.097936979661112589e-02;1.161480053099064359e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.908452809936349859e-01;1.194051143767996676e-01;8.585179323445854549e-02;4.079033718066008007e-02;1.157707432541312843e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.901011448440424467e-01;1.183263967968327252e-01;8.544145421005028274e-02;4.054769905638731103e-02;1.161276161693001498e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.887584275049689619e-01;1.184801353722765571e-01;8.484986400421418162e-02;4.012754539878859300e-02;1.146333547257447419e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.877549798834616812e-01;1.179693431436975443e-01;8.497944093691250922e-02;4.005650043639664981e-02;1.136647770429128658e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.879175108066233890e-01;1.173558830458938662e-01;8.443535741447531773e-02;3.985202346702335086e-02;1.128629166772845277e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.878110813135689394e-01;1.169560917452433235e-01;8.390960120902833663e-02;3.960891947060958540e-02;1.130807761400279277e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.874155771842409557e-01;1.160671556731818210e-01;8.333848055603211569e-02;3.953580119014556138e-02;1.126602117188195418e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.864588665139950696e-01;1.150967999683313869e-01;8.297356887161266847e-02;3.941565051719973789e-02;1.120789950199579943e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.847371654101601646e-01;1.148350942819818532e-01;8.309705851553406131e-02;3.896043416711822416e-02;1.117389812275913427e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.841952599889071784e-01;1.146534309713688748e-01;8.274650353547358117e-02;3.858154434245954223e-02;1.108291522750151983e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.833416193473218492e-01;1.135728936370575398e-01;8.193144034911065132e-02;3.821780709947127097e-02;1.098372268170492647e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.812681067536679180e-01;1.122468312435807303e-01;8.140066631289323562e-02;3.797580261030013976e-02;1.099369379246956276e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.799391130915896919e-01;1.118254900523614204e-01;8.065131186271394526e-02;3.791455733497058750e-02;1.085689256180034923e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.792245084147011669e-01;1.112995597717740814e-01;7.997361197426734736e-02;3.800295800498007526e-02;1.087006477359174841e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.788277020382863791e-01;1.106627688035614204e-01;7.980883243820799389e-02;3.784946136052247390e-02;1.084909515693430193e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.782421019464155709e-01;1.105881586051962739e-01;7.958327857339447808e-02;3.791880866804341749e-02;1.087337655227688625e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.778902574986995222e-01;1.104548906625574811e-01;7.912948257105795191e-02;3.797856741597882557e-02;1.087273148777819984e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.775391242822193516e-01;1.100382415778399514e-01;7.872027071787576769e-02;3.766606298829794364e-02;1.082078095513691260e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.776775517218538158e-01;1.094686780756778943e-01;7.888184349518215233e-02;3.743954005656402462e-02;1.079180335792613230e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.775150147940568746e-01;1.092553790666814517e-01;7.902418685698880951e-02;3.701732317085526525e-02;1.072316759962936572e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.772805597474264583e-01;1.088905044922940935e-01;7.845272288752624945e-02;3.691952665192810984e-02;1.075033264752924163e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.766322773426836912e-01;1.080506541166707801e-01;7.776142106047141678e-02;3.670646119253315187e-02;1.070424871401284145e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.756097087730155715e-01;1.073915462151477235e-01;7.737651539527255762e-02;3.645071525322803735e-02;1.065956084646045229e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.749993568662333299e-01;1.067199128123922230e-01;7.691559827494884316e-02;3.640333359206108371e-02;1.061739170167756360e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.736207581092798491e-01;1.061129928583582488e-01;7.639270635861339365e-02;3.644688233181596348e-02;1.051951002903632297e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.725448311506385668e-01;1.053276950121333211e-01;7.580022041718093018e-02;3.641626602348256581e-02;1.044988746186916242e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.713958183595194751e-01;1.048050331304807847e-01;7.541999555835449121e-02;3.622294458018469887e-02;1.049467852988562357e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.707291069125079219e-01;1.042550505941418765e-01;7.518593803795017849e-02;3.610794348125043879e-02;1.064107161569179116e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.701647588998091154e-01;1.034205520591438277e-01;7.478284294775039420e-02;3.606551350880271567e-02;1.049949262649878604e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.697532067563814473e-01;1.029302048017586568e-01;7.451407434935704288e-02;3.618867717778715548e-02;1.047270936610048171e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.698699918368229977e-01;1.029390732559033184e-01;7.422000278298454545e-02;3.631380492882393951e-02;1.052710664504128910e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.697663598445127986e-01;1.024983094538457207e-01;7.426574306382352497e-02;3.613881890504723471e-02;1.057721289510845514e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.686933337702201385e-01;1.027429050016531037e-01;7.449821423604063853e-02;3.608168344341348976e-02;1.054157775564800587e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.672833938030013345e-01;1.029505433044684004e-01;7.457589964495150991e-02;3.591659019660813773e-02;1.042102345539594813e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.660919919203142636e-01;1.026068924097675999e-01;7.420104995064918940e-02;3.549545078304954665e-02;1.036836859522325717e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.651756776029726370e-01;1.026715092638113697e-01;7.330103598578692481e-02;3.538788577916688466e-02;1.039684635803164031e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.650882296193273147e-01;1.022055655085285231e-01;7.336767788466916351e-02;3.536860125820783657e-02;1.043147517082715359e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.653591047595126540e-01;1.024439664665039024e-01;7.382464211871322957e-02;3.515641134673022639e-02;1.052426750822554012e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.664848900330219705e-01;1.024692939897147437e-01;7.424116869931629559e-02;3.495406612394266754e-02;1.042725437879934991e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.666976064012348213e-01;1.021959343029918699e-01;7.362941350143717423e-02;3.476145745314874330e-02;1.032617486991440139e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.664017630423508531e-01;1.018993272897045638e-01;7.305744659942881025e-02;3.447233367572703766e-02;1.047591677955958187e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.655759288108925031e-01;1.012307052225526055e-01;7.222258884142447599e-02;3.454649399523856967e-02;1.064059458111595372e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.653233498917702771e-01;1.009117381469578772e-01;7.156416547322316801e-02;3.470853422376175834e-02;1.051712172996565990e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.663233102708856492e-01;1.008366255749091056e-01;7.141578726082727091e-02;3.453890433838843754e-02;1.042372745480208557e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.653465443315144667e-01;1.000584989619755227e-01;7.148534037159577637e-02;3.482771555308135369e-02;1.047029146707045139e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.654862687664646614e-01;1.004246062211688328e-01;7.156044630021998754e-02;3.488883965639030110e-02;1.049228059170217824e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.652215371123188781e-01;1.000843550021397466e-01;7.112766274131403221e-02;3.474027274445098956e-02;1.047489353848740472e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.646925413300140417e-01;9.953151436531819385e-02;7.033350294988074958e-02;3.434698870374896379e-02;1.043873034057066218e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.631557874154049848e-01;9.863653753231423071e-02;7.021113534594597416e-02;3.398455314863230159e-02;1.033236177894648541e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.629722686595186099e-01;9.822914019009133801e-02;7.036477561050773211e-02;3.418308817476185119e-02;1.029828453198557148e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.627970277697607659e-01;9.809778490548647090e-02;7.040226699118741494e-02;3.395638628788005819e-02;1.019987130955641100e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.613097936012591327e-01;9.832342687404088677e-02;6.997675035245476405e-02;3.396482131794337223e-02;1.020697361948254972e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.602216814039698345e-01;9.776833658579717201e-02;6.966464776230296696e-02;3.375879272722587948e-02;1.025725248772873036e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.599439948194213978e-01;9.770259099708036854e-02;6.941647448905495510e-02;3.370023195215004347e-02;1.013560763636130180e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.591454577439108120e-01;9.754649191502307026e-02;6.965644437097975872e-02;3.361683338244703112e-02;1.010568183949194475e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.600646950164146265e-01;9.757379887541581254e-02;6.947462130961679083e-02;3.389790723752748175e-02;1.014704334868823249e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.599318488626296775e-01;9.680857191140598839e-02;6.907493626089351857e-02;3.338155214989716596e-02;1.012169392478480187e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.589461408982039692e-01;9.558281524853688704e-02;6.874594374501299954e-02;3.338348529660906810e-02;1.008694126629441912e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.586432516092113609e-01;9.480301740917708442e-02;6.840041314434260056e-02;3.352781343541202247e-02;1.011156364102179170e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.579797141551571027e-01;9.461772084573666364e-02;6.805118893343541087e-02;3.345195395350007012e-02;1.018418673486437206e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.576056327295448645e-01;9.399481338029080923e-02;6.797176334768073591e-02;3.351936952698408162e-02;1.012041036711048940e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.572041330180166119e-01;9.381426145153766438e-02;6.816253051549556186e-02;3.347800090338148848e-02;1.009537752989435322e-02


==> data/iters/iters_high-err_off_prct75.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.674296806711733199e-01;2.809297766021212062e-01;1.938962179575919320e-01;7.552394655752187047e-02;1.678859884341581121e-02
9.000000000000000000e+00;0.000000000000000000e+00;1.887056692851316886e-01;1.796232793191355342e-02;7.516008743196299878e-03;3.490300489841106479e-03;1.264542199933768769e-03
1.800000000000000000e+01;0.000000000000000000e+00;6.224679471283256493e-02;1.742123178145079526e-02;1.384667800016895108e-02;8.246935756689183911e-03;3.010337578339344379e-03
2.700000000000000000e+01;0.000000000000000000e+00;4.664961261736182141e-02;2.571175003138848406e-02;2.112187177584603365e-02;1.241979570808754950e-02;4.324901884714948790e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.891569260089950744e-02;3.381382566402911516e-02;2.801513985942362048e-02;1.613225269006355808e-02;5.440983572604442958e-03
4.500000000000000000e+01;0.000000000000000000e+00;5.451940764404764744e-02;4.114571274137211743e-02;3.394403602847211043e-02;1.897818748666849076e-02;6.336760919973653122e-03
5.400000000000000000e+01;0.000000000000000000e+00;6.120706286859192713e-02;4.753817800179788861e-02;3.868789588335794227e-02;2.123523647168979248e-02;6.966573279813322028e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.736873959350328511e-02;5.365450869055044675e-02;4.340702373819931709e-02;2.345367496408432700e-02;7.617836640679739521e-03
7.200000000000000000e+01;0.000000000000000000e+00;7.376948182432434276e-02;5.932083288526723841e-02;4.783685370575538331e-02;2.553410973953845059e-02;8.164503058939245883e-03
8.100000000000000000e+01;0.000000000000000000e+00;8.049521530346784304e-02;6.413957962022483195e-02;5.135909966585205239e-02;2.731119782187420991e-02;8.659728286560827368e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.567203195158326623e-02;6.834161108934669326e-02;5.448897742560939589e-02;2.858672574917960063e-02;8.919461919738979477e-03
9.900000000000000000e+01;0.000000000000000000e+00;9.028695711803357005e-02;7.219235110037100500e-02;5.714029011886611470e-02;2.972843282020611391e-02;9.206535459639999738e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.567613250307011041e-02;7.650727623379167952e-02;6.055135342345201871e-02;3.090617450234207225e-02;9.499074419266912567e-03
1.170000000000000000e+02;0.000000000000000000e+00;1.001601450003196531e-01;7.991389755374118942e-02;6.252621840332503456e-02;3.175536061822523820e-02;9.768926635434802691e-03
1.260000000000000000e+02;0.000000000000000000e+00;1.048423677951543925e-01;8.314944377290105215e-02;6.499519377235318807e-02;3.269658288083462927e-02;9.899779380835856818e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.094248870215124847e-01;8.659251604111518896e-02;6.707263737490759548e-02;3.349818172714748993e-02;1.001146289281723036e-02
1.440000000000000000e+02;0.000000000000000000e+00;1.129258014658730269e-01;8.892316447771794752e-02;6.873115885211389386e-02;3.418155048381227995e-02;1.016284692586731132e-02
1.530000000000000000e+02;0.000000000000000000e+00;1.166647909464168797e-01;9.122900901041505750e-02;7.010629468249494900e-02;3.456548918226044764e-02;1.021679631309172984e-02
1.620000000000000000e+02;0.000000000000000000e+00;1.195052537288131544e-01;9.299922936330211332e-02;7.121447284137438771e-02;3.476695793029502962e-02;1.019064457540599239e-02
1.710000000000000000e+02;0.000000000000000000e+00;1.216637520063949818e-01;9.456930829259557747e-02;7.206076689170214100e-02;3.477324299321149503e-02;1.010697471218270117e-02
1.800000000000000000e+02;0.000000000000000000e+00;1.237097816257813343e-01;9.599302383068962496e-02;7.279747047483130229e-02;3.478951989168917180e-02;1.000512198914237615e-02
1.890000000000000000e+02;0.000000000000000000e+00;1.257158890806028828e-01;9.752122033703963799e-02;7.337404564409300001e-02;3.464873284970618195e-02;9.918500547767564179e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.279200377347908812e-01;9.869667904691425964e-02;7.403583672555005823e-02;3.440658781796199911e-02;9.843603317713903178e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.299624832807229624e-01;1.000670549851482433e-01;7.438458211935433662e-02;3.425476414309713835e-02;9.782524542866221501e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.317987040951460465e-01;1.008374333313982463e-01;7.487000210141403489e-02;3.423670944953237372e-02;9.662921160227683215e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.336767763147171939e-01;1.017176331497794961e-01;7.518980009304429557e-02;3.408913461771270054e-02;9.536308297418135543e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.352026727767337566e-01;1.019761951650420828e-01;7.511349641848738545e-02;3.387492567065455290e-02;9.391211588761640139e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.367989433429820378e-01;1.019651960696567883e-01;7.498025674546973662e-02;3.351108466096058836e-02;9.250254443944876809e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.375305849219149723e-01;1.025788503294186305e-01;7.495374989585790182e-02;3.304255541954287390e-02;9.161802861593520628e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.384639915436308155e-01;1.029617288459251934e-01;7.453075626102460827e-02;3.273508072852758521e-02;9.005918007873654763e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.392843861081818069e-01;1.029088070054187953e-01;7.425526464518843184e-02;3.256025630844691654e-02;8.905982883958633509e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.402733631691610028e-01;1.029697994375451536e-01;7.382266506345226686e-02;3.251223981777069671e-02;8.836455653577067471e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.409748683996961127e-01;1.031069057604984684e-01;7.344790750816040936e-02;3.240485197094346986e-02;8.754798758601805772e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.414896752202494667e-01;1.027158799222551294e-01;7.348140181843179630e-02;3.217871532660662726e-02;8.581046842921193074e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.420334145704123807e-01;1.025045658821322064e-01;7.339982579156126286e-02;3.182663982125730900e-02;8.377894484091392285e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.421512416124977307e-01;1.022903843296656123e-01;7.304223011113397668e-02;3.143613826540943290e-02;8.186893895398771395e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.426009073200536492e-01;1.025599113390472383e-01;7.264938597078743343e-02;3.097334957354368895e-02;8.020267515789960416e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.427661027731982613e-01;1.024790307981309490e-01;7.208476567791388678e-02;3.040222685447306269e-02;7.814594612834329518e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.427713789093632557e-01;1.021670077433290691e-01;7.150381560106849888e-02;2.983085570993247726e-02;7.587903180302443124e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.429775878934725908e-01;1.018395747662524525e-01;7.094383180024575741e-02;2.934907854314001974e-02;7.385834179845078042e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.433085237146050350e-01;1.014533253167515525e-01;7.035214656151819734e-02;2.881754280658692380e-02;7.176007787063332782e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.434980170239010810e-01;1.009642723051760588e-01;6.974771956516806481e-02;2.832264284640899701e-02;7.007368224287652617e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.435032222416323666e-01;1.002114990361382407e-01;6.924218759272818269e-02;2.788137095700432902e-02;6.838477635748141555e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.430041721853495262e-01;9.975377348769683128e-02;6.873715334513454123e-02;2.740408714904012458e-02;6.617053551549865152e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.424377958944121614e-01;9.931835062083857468e-02;6.822932088997621380e-02;2.694654590948629760e-02;6.455546441801917473e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.598653882045977248e-01;1.130767213368131796e-01;8.069408033211113163e-02;3.541686531391752962e-02;1.022343053403780566e-02
4.140000000000000000e+02;0.000000000000000000e+00;1.753130455416494204e-01;1.269221778911839293e-01;9.188335873867009562e-02;4.301998444720925990e-02;1.313482175174607476e-02
4.230000000000000000e+02;0.000000000000000000e+00;1.866831875343406000e-01;1.338422758682325520e-01;9.755209774978368387e-02;4.645389008726982100e-02;1.473453561301724460e-02
4.320000000000000000e+02;0.000000000000000000e+00;1.944772790634031190e-01;1.394652025645246596e-01;1.009101226632966863e-01;4.854569448131943604e-02;1.593911252154758817e-02
4.410000000000000000e+02;0.000000000000000000e+00;1.990255465940169444e-01;1.425705631234600035e-01;1.033336714307610676e-01;4.989428240353722954e-02;1.654109032945161317e-02
4.500000000000000000e+02;0.000000000000000000e+00;2.022260866802453039e-01;1.431295169005551982e-01;1.035786865927455364e-01;5.099413808873272391e-02;1.750064101430648042e-02
4.590000000000000000e+02;0.000000000000000000e+00;2.052017808410591948e-01;1.444965503489799574e-01;1.040595547318631520e-01;5.178175144481482473e-02;1.765335775802484922e-02
4.680000000000000000e+02;0.000000000000000000e+00;2.057730028460739158e-01;1.440869586879771347e-01;1.057819527150214989e-01;5.283337481808651759e-02;1.782445987726355430e-02
4.770000000000000000e+02;0.000000000000000000e+00;2.063464940058887254e-01;1.466256974227188314e-01;1.064951524361276991e-01;5.195958278975621597e-02;1.770794777874934445e-02
4.860000000000000000e+02;0.000000000000000000e+00;2.070338983544346423e-01;1.453942282684289322e-01;1.059414209882887092e-01;5.120105358696073333e-02;1.743399405602664987e-02
4.950000000000000000e+02;0.000000000000000000e+00;2.067374490721867186e-01;1.444873432166930427e-01;1.049030892715971663e-01;5.018574551064539091e-02;1.715752844114919878e-02
5.040000000000000000e+02;0.000000000000000000e+00;2.050465168273897243e-01;1.426666261212732878e-01;1.032530941592531282e-01;5.006777929535077831e-02;1.672954762863578665e-02
5.130000000000000000e+02;0.000000000000000000e+00;2.027334151957420061e-01;1.420610179618017332e-01;1.022914890019418349e-01;4.978007136472194227e-02;1.662872603834440050e-02
5.220000000000000000e+02;0.000000000000000000e+00;2.026082883853530525e-01;1.403775114399757884e-01;1.011553606138253236e-01;4.870688645808807921e-02;1.627104364396949471e-02
5.310000000000000000e+02;0.000000000000000000e+00;2.025748567904326891e-01;1.389502659567446174e-01;1.001976675942456013e-01;4.796509319989335912e-02;1.596104851722289150e-02
5.400000000000000000e+02;0.000000000000000000e+00;2.013527982803601513e-01;1.389123214883322688e-01;9.968897112926154713e-02;4.755176911124277261e-02;1.557969711919115520e-02
5.490000000000000000e+02;0.000000000000000000e+00;2.003908765019337124e-01;1.376753279544921937e-01;9.865252654297528012e-02;4.711963030159161542e-02;1.512389592571657115e-02
5.580000000000000000e+02;0.000000000000000000e+00;1.986569855215253866e-01;1.356688843733287742e-01;9.803626168823571796e-02;4.657912737002286446e-02;1.477683844888862640e-02
5.670000000000000000e+02;0.000000000000000000e+00;1.966260767674758714e-01;1.338784990784741558e-01;9.659211855387045409e-02;4.547491141445544893e-02;1.451768090381374762e-02
5.760000000000000000e+02;0.000000000000000000e+00;1.946665671153155475e-01;1.320597522590719330e-01;9.492785622977623072e-02;4.438528830341734871e-02;1.405850547844312778e-02
5.850000000000000000e+02;0.000000000000000000e+00;1.933294856063959843e-01;1.300869484087457950e-01;9.265849694701885908e-02;4.300976111346180297e-02;1.358697755973226756e-02
5.940000000000000000e+02;0.000000000000000000e+00;1.922406480339720614e-01;1.284919487940993643e-01;9.182993969420684410e-02;4.255738600228409219e-02;1.334150869040033778e-02
6.030000000000000000e+02;0.000000000000000000e+00;1.911259344062951337e-01;1.272418228438023657e-01;9.067047439078257387e-02;4.208690226352015257e-02;1.307440277160999524e-02
6.120000000000000000e+02;0.000000000000000000e+00;1.905706559227820229e-01;1.269187744122057260e-01;8.962571349278364297e-02;4.107167703763835165e-02;1.270957814331108438e-02
6.210000000000000000e+02;0.000000000000000000e+00;1.899265301666604178e-01;1.262156242199220235e-01;8.875622473307218097e-02;4.084816209015187938e-02;1.262575863739900592e-02
6.300000000000000000e+02;0.000000000000000000e+00;1.888506166301616163e-01;1.246391992201395932e-01;8.795984086153796344e-02;4.039300712101639990e-02;1.251312505376499760e-02
6.390000000000000000e+02;0.000000000000000000e+00;1.880007212339439016e-01;1.231362718476038953e-01;8.645065222422891604e-02;4.025547451397490373e-02;1.235811403861486815e-02
6.480000000000000000e+02;0.000000000000000000e+00;1.870467099926725330e-01;1.213266365149556353e-01;8.501030009157174716e-02;3.980272520193418179e-02;1.207520628050356114e-02
6.570000000000000000e+02;0.000000000000000000e+00;1.860113953627075267e-01;1.204087031552702886e-01;8.451014929565681122e-02;3.943400329618413497e-02;1.197789757517705306e-02
6.660000000000000000e+02;0.000000000000000000e+00;1.854739913920732397e-01;1.199069734534178172e-01;8.328590302924289424e-02;3.899032380951438642e-02;1.193417343310545706e-02
6.750000000000000000e+02;0.000000000000000000e+00;1.847279515723611876e-01;1.191860497130014240e-01;8.229205822936080938e-02;3.855311576200550622e-02;1.191042217945334318e-02
6.840000000000000000e+02;0.000000000000000000e+00;1.842026284782788403e-01;1.186516342095370741e-01;8.152409733651029555e-02;3.830177439187410632e-02;1.162966469975566103e-02
6.930000000000000000e+02;0.000000000000000000e+00;1.827713666877397169e-01;1.182026127983967778e-01;8.144452997522363957e-02;3.772058675259123972e-02;1.142267665099310284e-02
7.020000000000000000e+02;0.000000000000000000e+00;1.815677269280826234e-01;1.175180400269007358e-01;8.007338724940414598e-02;3.727776321815701871e-02;1.134238802560473026e-02
7.110000000000000000e+02;0.000000000000000000e+00;1.795971951798164268e-01;1.168363542521324433e-01;7.980785204203372230e-02;3.698587200964214422e-02;1.128794331716491232e-02
7.200000000000000000e+02;0.000000000000000000e+00;1.778409834572495241e-01;1.163164320256923207e-01;7.949266418958157721e-02;3.667883392058211844e-02;1.113791204344999689e-02
7.290000000000000000e+02;0.000000000000000000e+00;1.763373888064180828e-01;1.150436437971694009e-01;7.891218028329871625e-02;3.598783458580850914e-02;1.099670380283548909e-02
7.380000000000000000e+02;0.000000000000000000e+00;1.755691211558720322e-01;1.138687799840783776e-01;7.834548682042141721e-02;3.535923846659119046e-02;1.085849725994080146e-02
7.470000000000000000e+02;0.000000000000000000e+00;1.745911852928749286e-01;1.135296393007846627e-01;7.773435062323093281e-02;3.479534505188908167e-02;1.068639380497421465e-02
7.560000000000000000e+02;0.000000000000000000e+00;1.735305262643646318e-01;1.115867902565981784e-01;7.680185825469505734e-02;3.421359596013339582e-02;1.042352924770725310e-02
7.650000000000000000e+02;0.000000000000000000e+00;1.740320741133582760e-01;1.113048779250701559e-01;7.634020941625611900e-02;3.407815642398661499e-02;1.032045266522429831e-02
7.740000000000000000e+02;0.000000000000000000e+00;1.744637267397204372e-01;1.103874923541868225e-01;7.557522029266092178e-02;3.388629124039480717e-02;1.023722052086354674e-02
7.830000000000000000e+02;0.000000000000000000e+00;1.726316358978567111e-01;1.091100168688850236e-01;7.508531399628264047e-02;3.385549655427994714e-02;1.030575510545997213e-02
7.920000000000000000e+02;0.000000000000000000e+00;1.716165235413517065e-01;1.087319284256657581e-01;7.456179334272258763e-02;3.352273005965945851e-02;1.030601331034624972e-02
8.010000000000000000e+02;0.000000000000000000e+00;1.787209082664124316e-01;1.150868796450139758e-01;7.946141594149655485e-02;3.695042777588951333e-02;1.178460644361594041e-02
8.100000000000000000e+02;0.000000000000000000e+00;2.053071653341472513e-01;1.402422104754847965e-01;1.022727951810400160e-01;5.185444595424403696e-02;1.808800339965295836e-02
8.190000000000000000e+02;0.000000000000000000e+00;2.209287829697437755e-01;1.541656870046282657e-01;1.160683057285897546e-01;6.151444900954409351e-02;2.149213199727605453e-02
8.280000000000000000e+02;0.000000000000000000e+00;2.313840953354928676e-01;1.614464312687121650e-01;1.214734316955727172e-01;6.498490044089047513e-02;2.316942071338287321e-02
8.370000000000000000e+02;0.000000000000000000e+00;2.360913575013956489e-01;1.654309216290791862e-01;1.252819042215041478e-01;6.879274775333089897e-02;2.460729766064614216e-02
8.460000000000000000e+02;0.000000000000000000e+00;2.363740051290093569e-01;1.679839417325703632e-01;1.267145520944981674e-01;6.907908437554968750e-02;2.446091142460826706e-02
8.550000000000000000e+02;0.000000000000000000e+00;2.380069590657942213e-01;1.678097699612440263e-01;1.262577954216522191e-01;6.801882059531785818e-02;2.402003405745524456e-02
8.640000000000000000e+02;0.000000000000000000e+00;2.382237938500128827e-01;1.667499406248494909e-01;1.259991531602962511e-01;6.782872795762413809e-02;2.397400291244054099e-02
8.730000000000000000e+02;0.000000000000000000e+00;2.377824681337951662e-01;1.660189046258391254e-01;1.252764477358242201e-01;6.766516093331001458e-02;2.399146197491391561e-02
8.820000000000000000e+02;0.000000000000000000e+00;2.357776142872971270e-01;1.644125453959385808e-01;1.233779150518342638e-01;6.678484395978981358e-02;2.360822116868863119e-02
8.910000000000000000e+02;0.000000000000000000e+00;2.335963907110257531e-01;1.624638692924341155e-01;1.222595178712919672e-01;6.522700407188009031e-02;2.301385640878674324e-02
9.000000000000000000e+02;0.000000000000000000e+00;2.321093507428479141e-01;1.611024910415380373e-01;1.201072007505141481e-01;6.398512620595134259e-02;2.253869694694771164e-02
9.090000000000000000e+02;0.000000000000000000e+00;2.297089045528524220e-01;1.592349382797380586e-01;1.181244490704803918e-01;6.276077065842888825e-02;2.202279655692901406e-02
9.180000000000000000e+02;0.000000000000000000e+00;2.281373106660098959e-01;1.577293429788514945e-01;1.164367594164202740e-01;6.130583326897521418e-02;2.150972861648406745e-02
9.270000000000000000e+02;0.000000000000000000e+00;2.263033796838835043e-01;1.561227364752520996e-01;1.144314677386732704e-01;5.962391252582931178e-02;2.071964766056143617e-02
9.360000000000000000e+02;0.000000000000000000e+00;2.240559936264580887e-01;1.529089540173634298e-01;1.120903141783077123e-01;5.838176910178551754e-02;1.990620085180748108e-02
9.450000000000000000e+02;0.000000000000000000e+00;2.213699359454719406e-01;1.501877800585108280e-01;1.096201987591328697e-01;5.750055143559779786e-02;1.915311497467184557e-02
9.540000000000000000e+02;0.000000000000000000e+00;2.184609542612623578e-01;1.482706969511164152e-01;1.083563036529255619e-01;5.680492478449286620e-02;1.865776422914005445e-02
9.630000000000000000e+02;0.000000000000000000e+00;2.174400953354357902e-01;1.452017684728759417e-01;1.076200590923218070e-01;5.583791847379581536e-02;1.830266778206319708e-02
9.720000000000000000e+02;0.000000000000000000e+00;2.159454989937735214e-01;1.432963394683290370e-01;1.051411598549768650e-01;5.414990583869078861e-02;1.781279688048839280e-02
9.810000000000000000e+02;0.000000000000000000e+00;2.150436580452640967e-01;1.421931669764847084e-01;1.047609153206028182e-01;5.266304670293517343e-02;1.721028074272113254e-02
9.900000000000000000e+02;0.000000000000000000e+00;2.146357171247510187e-01;1.412071263162810175e-01;1.034829521740465441e-01;5.147369628492499960e-02;1.678273051738697619e-02
9.990000000000000000e+02;0.000000000000000000e+00;2.145441851047991400e-01;1.410038068262505495e-01;1.022659790409347763e-01;5.058122004673026167e-02;1.647731586433517567e-02
1.008000000000000000e+03;0.000000000000000000e+00;2.147060047112288317e-01;1.406395370868298855e-01;1.013507275328760782e-01;4.955827504087105539e-02;1.603073330147182160e-02
1.017000000000000000e+03;0.000000000000000000e+00;2.133549228856407853e-01;1.398180619370050781e-01;1.007495232463761492e-01;4.940992944595903186e-02;1.581563454549544251e-02
1.026000000000000000e+03;0.000000000000000000e+00;2.124365436064191703e-01;1.391728607916550287e-01;9.972726012668110818e-02;4.916217146186987325e-02;1.551110274308256480e-02
1.035000000000000000e+03;0.000000000000000000e+00;2.115174462613636230e-01;1.387097161534137091e-01;9.877479406108030657e-02;4.902189725115187885e-02;1.527021419284087939e-02
1.044000000000000000e+03;0.000000000000000000e+00;2.094738632931070488e-01;1.375713595656286037e-01;9.839048646209999638e-02;4.818288625625577470e-02;1.492907185841702705e-02
1.053000000000000000e+03;0.000000000000000000e+00;2.078481326548696217e-01;1.360729217374938571e-01;9.779037193263899475e-02;4.743467951676089839e-02;1.470603750385591872e-02
1.062000000000000000e+03;0.000000000000000000e+00;2.052281742206883974e-01;1.351194815512443137e-01;9.654970549095029386e-02;4.662115959722079594e-02;1.453192717185663660e-02
1.071000000000000000e+03;0.000000000000000000e+00;2.048373384557275190e-01;1.335956494093244462e-01;9.561800001602160926e-02;4.561102007751788312e-02;1.440894561516793508e-02
1.080000000000000000e+03;0.000000000000000000e+00;2.046467991672301923e-01;1.323626859057285277e-01;9.379379683130108225e-02;4.516195698777117351e-02;1.422434544945587465e-02
1.089000000000000000e+03;0.000000000000000000e+00;2.033984443876539205e-01;1.314564319235088374e-01;9.318499540330044129e-02;4.523423898445565194e-02;1.419153998514452800e-02
1.098000000000000000e+03;0.000000000000000000e+00;2.013200485056146349e-01;1.297313414729591996e-01;9.325492916384839348e-02;4.482281536983560161e-02;1.393865296079239459e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.995114474149243255e-01;1.289732812239105519e-01;9.252376712298419903e-02;4.440683732639481851e-02;1.383781220409314137e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.985183447164294845e-01;1.285260857188487427e-01;9.195133851765323330e-02;4.417354408627729295e-02;1.374375901232153044e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.971277502094317124e-01;1.275515733824971187e-01;9.158225466761669986e-02;4.406903612333659681e-02;1.357363344992531390e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.956307370466541518e-01;1.266446333491496878e-01;9.034743513603910037e-02;4.381655933350017684e-02;1.336700744270669788e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.946596318599844999e-01;1.258494365179469998e-01;8.955298325592292441e-02;4.376324195473667300e-02;1.314941114747275423e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.936390953271303894e-01;1.250925595952259717e-01;8.940437507954474006e-02;4.356021116724935471e-02;1.319637139504653903e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.925395889785860570e-01;1.234936040112300931e-01;8.894901646444158816e-02;4.316595378677416661e-02;1.323737087960166411e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.909615537974529431e-01;1.216870678202924688e-01;8.797467644440208623e-02;4.273643588852963499e-02;1.318665960713128957e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.898389052350816786e-01;1.201841405404347890e-01;8.670520122400714180e-02;4.235137638176994512e-02;1.299458700087320617e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.890452234146008936e-01;1.194308473553426786e-01;8.553400853188945774e-02;4.202862233200158060e-02;1.283045675619249801e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.879160118986938355e-01;1.190418784074548514e-01;8.521713651457263339e-02;4.146123050305346169e-02;1.265695237621466962e-02
1.206000000000000000e+03;0.000000000000000000e+00;2.049994507328751769e-01;1.373732180814132842e-01;1.014659898995374510e-01;5.361018351181656705e-02;1.711078695665843932e-02
1.215000000000000000e+03;0.000000000000000000e+00;2.240657797418029729e-01;1.535837964855887861e-01;1.154563189263151934e-01;6.258306286145945418e-02;2.085962356997176845e-02
1.224000000000000000e+03;0.000000000000000000e+00;2.326993357578874266e-01;1.615193388244652584e-01;1.237631059008381385e-01;6.726780748979199753e-02;2.280939056861615299e-02
1.233000000000000000e+03;0.000000000000000000e+00;2.408940568714537378e-01;1.661852229722199370e-01;1.268019402161167097e-01;6.918506153268472181e-02;2.318398643250373439e-02
1.242000000000000000e+03;0.000000000000000000e+00;2.423957460132813713e-01;1.700577411398240812e-01;1.285438898613900094e-01;6.937064845984768080e-02;2.329052058709352863e-02
1.251000000000000000e+03;0.000000000000000000e+00;2.427119518425391864e-01;1.693541763651449372e-01;1.278811333657466354e-01;6.856559593949744513e-02;2.305191873900199959e-02
1.260000000000000000e+03;0.000000000000000000e+00;2.441445973242298007e-01;1.684766124451544389e-01;1.267608739988938527e-01;6.849016936251636767e-02;2.288150736526804382e-02
1.269000000000000000e+03;0.000000000000000000e+00;2.444757347012572746e-01;1.668075738001877917e-01;1.262711313494500609e-01;6.817260356831858492e-02;2.288378471347507839e-02
1.278000000000000000e+03;0.000000000000000000e+00;2.436927666714496510e-01;1.660703737681966941e-01;1.256595471989260804e-01;6.741138600030557870e-02;2.243227518368023921e-02
1.287000000000000000e+03;0.000000000000000000e+00;2.427103806558641719e-01;1.662941634488121212e-01;1.250128412142230971e-01;6.655815850440863213e-02;2.186271555198686031e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.413478394784799308e-01;1.650917614934988842e-01;1.247297834479240142e-01;6.527700892142310196e-02;2.134484108454769158e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.397853905816990649e-01;1.635291373008679883e-01;1.226589194134137945e-01;6.436479537580523658e-02;2.105580296965284953e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.384021484543175085e-01;1.620113404934054868e-01;1.210480494266238660e-01;6.340174369000785293e-02;2.067881263453318769e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.369631248994081563e-01;1.601782543880654330e-01;1.200786524776274178e-01;6.269076444115569136e-02;2.008855184488855805e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.346463411278557065e-01;1.583613509214120696e-01;1.186650856194258752e-01;6.213511703800610186e-02;1.968030975677297068e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.320028468711322622e-01;1.572534953116497269e-01;1.176176911673357806e-01;6.121716466046720623e-02;1.921555066425464919e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.302223254695344168e-01;1.560804914827447487e-01;1.169080162420068625e-01;6.027758929128575888e-02;1.881946272944142948e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.293158694780218498e-01;1.542114503233094902e-01;1.158733329533715717e-01;5.946660371012726931e-02;1.844457295686194320e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.277075154938283941e-01;1.525313590707354783e-01;1.139185343939071449e-01;5.802720308608042693e-02;1.775689629870414593e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.257477879085415251e-01;1.506835773521538746e-01;1.122823188894586655e-01;5.675602006844598230e-02;1.726610689563104831e-02
1.386000000000000000e+03;0.000000000000000000e+00;2.233227749504884119e-01;1.487180174305468561e-01;1.108507299828616344e-01;5.557066418529754692e-02;1.672104777556186056e-02
1.395000000000000000e+03;0.000000000000000000e+00;2.208328341171083564e-01;1.464681896535691141e-01;1.089622966628759626e-01;5.433764203173846452e-02;1.626825255525480435e-02
1.404000000000000000e+03;0.000000000000000000e+00;2.191478099912402000e-01;1.444181849808529872e-01;1.069073396254340419e-01;5.332211486133907330e-02;1.599636682812932351e-02
1.413000000000000000e+03;0.000000000000000000e+00;2.173096309907175949e-01;1.420948900975736451e-01;1.049669459033895635e-01;5.234004344571591832e-02;1.564480012997099267e-02
1.422000000000000000e+03;0.000000000000000000e+00;2.146496529151405153e-01;1.413219531708996279e-01;1.040615218701941153e-01;5.154292531025039120e-02;1.553554878810005715e-02
1.431000000000000000e+03;0.000000000000000000e+00;2.136745881441599881e-01;1.401954164860683416e-01;1.031246040280434789e-01;5.083917547892177757e-02;1.531785382852996966e-02
1.440000000000000000e+03;0.000000000000000000e+00;2.106984879770561481e-01;1.376800700541209732e-01;1.009783469264561306e-01;5.006461965614979193e-02;1.503923614890937538e-02
1.449000000000000000e+03;0.000000000000000000e+00;2.104286564553943251e-01;1.356926041624038903e-01;9.964355614609726741e-02;4.968900386243151751e-02;1.481374012530810129e-02
1.458000000000000000e+03;0.000000000000000000e+00;2.095319502430887382e-01;1.353461723918102655e-01;9.891788006000951095e-02;4.902490274465739345e-02;1.454264079912129422e-02
1.467000000000000000e+03;0.000000000000000000e+00;2.085319865110474291e-01;1.348355808150667468e-01;9.816967598994769117e-02;4.841090570696866130e-02;1.427690566259041602e-02
1.476000000000000000e+03;0.000000000000000000e+00;2.078155681106984010e-01;1.343152593318463761e-01;9.726720784740224002e-02;4.795573289039335024e-02;1.415446084304425312e-02
1.485000000000000000e+03;0.000000000000000000e+00;2.061314005877566968e-01;1.336687453111064239e-01;9.655117996554545001e-02;4.769152610669961934e-02;1.409009568477815819e-02
1.494000000000000000e+03;0.000000000000000000e+00;2.041385302202471663e-01;1.329945265769844620e-01;9.643038050697921859e-02;4.712709480844924637e-02;1.390865457956901724e-02
1.503000000000000000e+03;0.000000000000000000e+00;2.027136232936499471e-01;1.314165684296606240e-01;9.560403579055612444e-02;4.608734305388835495e-02;1.378294613429431083e-02
1.512000000000000000e+03;0.000000000000000000e+00;2.011904754057856348e-01;1.298512552506821960e-01;9.456679959643424227e-02;4.545507253011982912e-02;1.355938101930337543e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.998420493746494164e-01;1.284941612126724864e-01;9.308899066689182988e-02;4.504066596469794709e-02;1.341615020573902993e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.982458973016164583e-01;1.276434791774382349e-01;9.225783278821933497e-02;4.461140964066785675e-02;1.317685279145055198e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.972750018839520281e-01;1.267333634641631679e-01;9.137677951107596452e-02;4.412086315407389575e-02;1.299981634607015948e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.970207955162011360e-01;1.260016191049586343e-01;9.072330684231350029e-02;4.376382018916770422e-02;1.296548889811860797e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.967803240784664620e-01;1.251475609235619957e-01;8.991952133977190731e-02;4.352824454723904640e-02;1.280197377666728725e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.960379565439145377e-01;1.238920805276644554e-01;8.925094332632640959e-02;4.325620195115000705e-02;1.271560939449661518e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.958418136443089708e-01;1.226526375316167317e-01;8.864149648926991643e-02;4.277907555721383731e-02;1.261230834652907543e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.962212557222786924e-01;1.221083489365607233e-01;8.804625540755975366e-02;4.257053853540108956e-02;1.252211408284308221e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.955854714500366853e-01;1.224095400083854562e-01;8.768875466283715392e-02;4.232785494384269653e-02;1.241903243125551393e-02
1.602000000000000000e+03;0.000000000000000000e+00;2.034996003745348225e-01;1.327109638457405483e-01;9.734402147975373953e-02;4.889122848304660457e-02;1.514988120650739845e-02
1.611000000000000000e+03;0.000000000000000000e+00;2.244105665644861303e-01;1.549734450638461658e-01;1.157007741597252670e-01;6.166061402236424488e-02;2.017324077557786088e-02
1.620000000000000000e+03;0.000000000000000000e+00;2.367399781920625501e-01;1.656635752202267609e-01;1.254236381698314584e-01;6.624126355188778015e-02;2.179576076514011182e-02
1.629000000000000000e+03;0.000000000000000000e+00;2.453583023212172198e-01;1.700625000602239423e-01;1.296553384907531137e-01;6.965657727334721716e-02;2.291785020718150809e-02
1.638000000000000000e+03;0.000000000000000000e+00;2.497158147499167202e-01;1.762277986424793941e-01;1.339799226639710739e-01;7.166451430149843593e-02;2.352972473818884178e-02
1.647000000000000000e+03;0.000000000000000000e+00;2.522684688868377934e-01;1.782087132001883290e-01;1.365566662344708804e-01;7.332015120211379799e-02;2.357536907518943681e-02
1.656000000000000000e+03;0.000000000000000000e+00;2.544970300936060248e-01;1.775756717971160581e-01;1.372615904553652899e-01;7.328645099031820542e-02;2.315934163829195050e-02
1.665000000000000000e+03;0.000000000000000000e+00;2.547535373837185868e-01;1.777286524038579341e-01;1.367553869100304187e-01;7.207492595688883008e-02;2.291968963313799346e-02
1.674000000000000000e+03;0.000000000000000000e+00;2.550807483899423800e-01;1.781415175170791287e-01;1.355519419913285839e-01;7.135103140745141515e-02;2.253642430476195113e-02
1.683000000000000000e+03;0.000000000000000000e+00;2.549060818775505388e-01;1.780567138643690539e-01;1.344321220498322367e-01;7.036339068953187392e-02;2.211340272516993874e-02
1.692000000000000000e+03;0.000000000000000000e+00;2.543802322024723561e-01;1.776770742715231832e-01;1.339952801851918562e-01;6.911283886458950698e-02;2.167611774823997167e-02
1.701000000000000000e+03;0.000000000000000000e+00;2.534216717304345057e-01;1.760123247291993653e-01;1.332220961469457177e-01;6.803246271506481480e-02;2.108701442378912994e-02
1.710000000000000000e+03;0.000000000000000000e+00;2.511504322019261215e-01;1.738768178911063167e-01;1.310611939323048092e-01;6.696395662973655960e-02;2.056132588912365153e-02
1.719000000000000000e+03;0.000000000000000000e+00;2.478707235200248160e-01;1.722978187555002649e-01;1.298655279374011651e-01;6.536498375681511208e-02;2.015399007983893070e-02
1.728000000000000000e+03;0.000000000000000000e+00;2.455518645447170578e-01;1.700179226789689524e-01;1.289176010008747930e-01;6.475038766095579656e-02;1.982165806179401676e-02
1.737000000000000000e+03;0.000000000000000000e+00;2.441532055849560401e-01;1.670684042743789122e-01;1.263466005589744812e-01;6.351728647040724707e-02;1.936338084290442976e-02
1.746000000000000000e+03;0.000000000000000000e+00;2.431355317658618342e-01;1.642058877417816309e-01;1.239099380385718235e-01;6.216880311607337478e-02;1.894509429461167099e-02
1.755000000000000000e+03;0.000000000000000000e+00;2.423765246980078281e-01;1.621270992629293972e-01;1.213710357416759311e-01;6.157564086325330310e-02;1.847600014941503527e-02
1.764000000000000000e+03;0.000000000000000000e+00;2.416694798392420296e-01;1.608640468462340101e-01;1.205808053800829227e-01;6.036227969336148413e-02;1.809256968514991876e-02
1.773000000000000000e+03;0.000000000000000000e+00;2.407099659782276080e-01;1.597591235683330502e-01;1.192511459202042490e-01;5.939387001997367688e-02;1.783160998220483309e-02
1.782000000000000000e+03;0.000000000000000000e+00;2.399226811769101797e-01;1.584739709387065210e-01;1.174501794759559709e-01;5.819016870938095720e-02;1.760421059756806655e-02
1.791000000000000000e+03;0.000000000000000000e+00;2.391692869248001063e-01;1.565627444657634315e-01;1.155285711387665226e-01;5.736522080121975870e-02;1.709281115176057228e-02
1.800000000000000000e+03;0.000000000000000000e+00;2.379713749331329176e-01;1.548297232098435894e-01;1.138004996038256000e-01;5.670316905155348836e-02;1.652621006609037574e-02
1.809000000000000000e+03;0.000000000000000000e+00;2.368844993146419220e-01;1.526802961714342211e-01;1.124932870320221184e-01;5.572893289367911174e-02;1.640234103700084767e-02
1.818000000000000000e+03;0.000000000000000000e+00;2.349150384342248432e-01;1.508946392099864420e-01;1.111795849274694742e-01;5.466471292927550102e-02;1.603045574830384151e-02
1.827000000000000000e+03;0.000000000000000000e+00;2.332250721668795435e-01;1.495956025567125036e-01;1.096988393715983140e-01;5.356544639450487588e-02;1.562735215732054608e-02
1.836000000000000000e+03;0.000000000000000000e+00;2.311288370718975749e-01;1.477417198698944001e-01;1.081381102658747484e-01;5.260177618383490156e-02;1.533054519919131026e-02
1.845000000000000000e+03;0.000000000000000000e+00;2.297956737336166455e-01;1.466160658212043444e-01;1.066433634905531030e-01;5.199368993170974673e-02;1.515656872440570430e-02
1.854000000000000000e+03;0.000000000000000000e+00;2.285208237577344426e-01;1.457034124013258936e-01;1.058267979900925221e-01;5.145425053767335027e-02;1.504537395334486043e-02
1.863000000000000000e+03;0.000000000000000000e+00;2.269893436431497102e-01;1.444048200366043755e-01;1.049438084127785747e-01;5.126789068257381343e-02;1.489695629771552524e-02
1.872000000000000000e+03;0.000000000000000000e+00;2.257500269883349620e-01;1.435287849196834054e-01;1.039172095596769818e-01;5.068665323758816260e-02;1.498650957587744151e-02
1.881000000000000000e+03;0.000000000000000000e+00;2.243835734899850276e-01;1.428305616618518181e-01;1.030569692556647515e-01;5.063029599967645844e-02;1.501830689848500724e-02
1.890000000000000000e+03;0.000000000000000000e+00;2.235043209272376541e-01;1.425629196700158585e-01;1.028240032177746704e-01;5.039426408149674103e-02;1.487732296504064994e-02
1.899000000000000000e+03;0.000000000000000000e+00;2.227843767526909158e-01;1.418932476465802062e-01;1.032397154917387982e-01;5.003939525752164330e-02;1.467220084556310027e-02
1.908000000000000000e+03;0.000000000000000000e+00;2.216416796020882762e-01;1.413679277960632197e-01;1.024650695554104735e-01;4.907791898698733724e-02;1.430844384683941511e-02
1.917000000000000000e+03;0.000000000000000000e+00;2.199780141124592636e-01;1.404060552280117780e-01;1.011231783861597788e-01;4.809536694414305591e-02;1.413113387158915733e-02
1.926000000000000000e+03;0.000000000000000000e+00;2.190517748644600082e-01;1.394476421205248229e-01;9.985802915414807024e-02;4.737381020003536558e-02;1.395878527825289601e-02
1.935000000000000000e+03;0.000000000000000000e+00;2.182675288850369766e-01;1.384896978345285801e-01;9.896526918888118307e-02;4.713365051475730538e-02;1.380590854262612847e-02
1.944000000000000000e+03;0.000000000000000000e+00;2.168840411068054808e-01;1.365573008101300945e-01;9.793330664935345764e-02;4.694819815239772293e-02;1.362310563388268760e-02
1.953000000000000000e+03;0.000000000000000000e+00;2.154457232046250725e-01;1.358042549103254393e-01;9.754221453056524660e-02;4.680639075669446036e-02;1.353429800494566210e-02
1.962000000000000000e+03;0.000000000000000000e+00;2.136462173948779353e-01;1.357265232274710853e-01;9.756338131338970765e-02;4.630430806810219291e-02;1.338895108746426636e-02
1.971000000000000000e+03;0.000000000000000000e+00;2.123619055661256083e-01;1.348215179024733756e-01;9.697415020512389905e-02;4.613048321941282115e-02;1.329026197443896121e-02
1.980000000000000000e+03;0.000000000000000000e+00;2.106545687223382868e-01;1.340702795456749641e-01;9.661029543392397889e-02;4.571642125771636922e-02;1.321876707471101274e-02
1.989000000000000000e+03;0.000000000000000000e+00;2.091778433584904062e-01;1.324769364845174158e-01;9.563839305884801190e-02;4.509935859275865377e-02;1.311734464503928714e-02
1.998000000000000000e+03;0.000000000000000000e+00;2.079876782055481987e-01;1.311890191873038014e-01;9.393402681540452548e-02;4.462813513450834130e-02;1.311611443372336094e-02
2.007000000000000000e+03;0.000000000000000000e+00;2.068763261583554391e-01;1.297232420530316510e-01;9.291836648682995359e-02;4.426853363115251100e-02;1.302816266230991983e-02
2.016000000000000000e+03;0.000000000000000000e+00;2.062807598668788822e-01;1.288305435777750418e-01;9.247269277321416847e-02;4.396760156977963518e-02;1.298737877866235589e-02
2.025000000000000000e+03;0.000000000000000000e+00;2.054080791520365434e-01;1.289332811161951198e-01;9.233794945125059495e-02;4.373189521035533017e-02;1.296976871398120533e-02
2.034000000000000000e+03;0.000000000000000000e+00;2.055484626955830507e-01;1.284897707858072002e-01;9.256822203190381848e-02;4.380499143634018072e-02;1.307739270366759313e-02
2.043000000000000000e+03;0.000000000000000000e+00;2.051747537673623833e-01;1.278890644221636341e-01;9.273559857197605227e-02;4.396587503565235755e-02;1.291144603434425490e-02
2.052000000000000000e+03;0.000000000000000000e+00;2.046648806757133399e-01;1.275265003607671255e-01;9.213209074804019905e-02;4.386138563349889496e-02;1.282923702355412074e-02
2.061000000000000000e+03;0.000000000000000000e+00;2.041211358472439230e-01;1.268489765250479517e-01;9.161778038489577780e-02;4.353999994436561632e-02;1.280184641421395174e-02
2.070000000000000000e+03;0.000000000000000000e+00;2.041279245765735273e-01;1.266257267079622661e-01;9.108139214909902193e-02;4.310840468254557856e-02;1.249925705315202418e-02
2.079000000000000000e+03;0.000000000000000000e+00;2.040691957367133380e-01;1.265529379782900921e-01;9.094917218198986242e-02;4.293471623921819857e-02;1.251511464368549459e-02
2.088000000000000000e+03;0.000000000000000000e+00;2.033488795701752228e-01;1.260008837529527082e-01;9.009332184791635223e-02;4.244587644786235181e-02;1.252271048042013363e-02
2.097000000000000000e+03;0.000000000000000000e+00;2.026712843404472331e-01;1.251886193300143224e-01;8.906212601139526508e-02;4.194872049351259374e-02;1.249479553345649897e-02
2.106000000000000000e+03;0.000000000000000000e+00;2.025974600177235796e-01;1.246304238983718393e-01;8.820595763554876789e-02;4.151208485899292311e-02;1.240429233376342394e-02
2.115000000000000000e+03;0.000000000000000000e+00;2.019182477200787418e-01;1.238677006718039431e-01;8.739182919453192255e-02;4.169683966993553703e-02;1.227151749678597956e-02
2.124000000000000000e+03;0.000000000000000000e+00;2.007257468988426496e-01;1.228901394141456160e-01;8.716942430395449581e-02;4.171878690032225501e-02;1.221265045397733860e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.983037691493746979e-01;1.216329565796056833e-01;8.704152306075284284e-02;4.151245375374229551e-02;1.212167966983930360e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.968552504305990103e-01;1.212149926632671293e-01;8.661129724505897687e-02;4.106611161826405343e-02;1.209042003669513234e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.965611166209005334e-01;1.208529373123783113e-01;8.647196343458034284e-02;4.102089802434533139e-02;1.208374240677612295e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.958849537150150200e-01;1.201624807921386207e-01;8.619473731499625868e-02;4.120263672805862809e-02;1.222247493147628553e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.943282600879716882e-01;1.199959182624636828e-01;8.581287662424168239e-02;4.120674553505768167e-02;1.224172678859718720e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.937265653344994454e-01;1.190328420713560736e-01;8.572686767449611001e-02;4.141956773569330230e-02;1.236837175171511850e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.933495393048813293e-01;1.187716085123405180e-01;8.585014920931073601e-02;4.164222505948140390e-02;1.247532681955397862e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.913779065462847817e-01;1.184422576418756728e-01;8.585557532075152598e-02;4.167298645103605786e-02;1.248357644058682540e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.902865958142218317e-01;1.176882595583736563e-01;8.580660286441747775e-02;4.196617801606364329e-02;1.236188342731482648e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.907723236994670613e-01;1.172817760476793925e-01;8.486093772058350693e-02;4.203615445574160336e-02;1.250794358581182666e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.895236085628014822e-01;1.162456456841959584e-01;8.441047289217970540e-02;4.172728597830010350e-02;1.232031517791146689e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.891787264884610131e-01;1.160804388906812451e-01;8.411860352891374626e-02;4.138378596002946497e-02;1.222648813083955684e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.892264562851194709e-01;1.159512565488176883e-01;8.405890219311172584e-02;4.103255643895933197e-02;1.219771051643496820e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.884633444285902515e-01;1.153923009823247664e-01;8.362765655907239415e-02;4.072769914515013412e-02;1.207747425291767589e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.871077373993659254e-01;1.142611912625539350e-01;8.303654680956244760e-02;4.038343208681792473e-02;1.209354801919802769e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.867444073078403100e-01;1.136957423366253828e-01;8.268598033177655682e-02;4.013807773865524231e-02;1.211130640971509048e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.870014784742471126e-01;1.130666853884615269e-01;8.193063105959444425e-02;3.994341536028624129e-02;1.207265583990672388e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.870231005812209579e-01;1.122110142338933747e-01;8.193208892766155882e-02;3.968336332611323292e-02;1.196710225550412336e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.873827118664164737e-01;1.124843691556785263e-01;8.109687732691164830e-02;3.978349505847823819e-02;1.200184165394440824e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.866354754337676003e-01;1.124595810785108396e-01;8.078179415268604835e-02;3.985469147928221573e-02;1.211078967618502839e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.856319914913534541e-01;1.127541709468728170e-01;8.119379848371732766e-02;3.998334399661720301e-02;1.214672369521681630e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.836432923023497144e-01;1.127625406449354190e-01;8.113420887144277838e-02;4.010256532316953254e-02;1.216813368248749645e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.825797562410664265e-01;1.124790666473407114e-01;8.112106775618865839e-02;4.020873167822552885e-02;1.215552521076579406e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.823070299604938604e-01;1.115791439929117584e-01;8.131388036212078285e-02;4.002111904646541568e-02;1.197296025087002565e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.823985716150326730e-01;1.109306375170413667e-01;8.089939260473941185e-02;3.964501998658170878e-02;1.187810732187787217e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.815537704319190038e-01;1.113301253951916869e-01;8.086540084545018603e-02;3.954198753320641718e-02;1.189915333255428531e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.824158898427146736e-01;1.109665050484050924e-01;8.046646354308831239e-02;3.926779967964166840e-02;1.186827751581496712e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.825089122466137803e-01;1.113008983051782669e-01;8.061855859887526177e-02;3.945525544981657445e-02;1.183394579550354174e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.827339252110448398e-01;1.108975753585178387e-01;7.951613536949346528e-02;3.923056756035953052e-02;1.167492083078953274e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.832673197456056446e-01;1.101771905272430074e-01;7.944841759232257328e-02;3.899253809883787558e-02;1.169911720065420005e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.832306671087134964e-01;1.102846753547461062e-01;7.968572647070648607e-02;3.903274948670810290e-02;1.170349268830387680e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.817740882111146539e-01;1.096966236823342100e-01;7.957185980162563566e-02;3.892942321857346955e-02;1.163064306821056694e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.805010196066975658e-01;1.094459284705789903e-01;7.964487884783194582e-02;3.900643007081812386e-02;1.163072068315582942e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.798411265161510564e-01;1.094793983394058562e-01;7.928581549949395568e-02;3.886359594814678409e-02;1.166593815005397342e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.788481088008094799e-01;1.088379658212059731e-01;7.867426994981596700e-02;3.890593300006625621e-02;1.164558493020531604e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.773753278878915651e-01;1.087196228178346352e-01;7.823458933317252451e-02;3.871198302981457978e-02;1.170416942845909671e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.781721086639148910e-01;1.080945343225240968e-01;7.792896711066736593e-02;3.850867381812582424e-02;1.171725284726049532e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.777839977982462738e-01;1.067347359987432659e-01;7.723558787314227514e-02;3.839826101174993039e-02;1.167055904215214511e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.769211101146807852e-01;1.069281530562299909e-01;7.744980837663689721e-02;3.821022317851817396e-02;1.171122464751304763e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.761896069234706874e-01;1.070359244106497132e-01;7.746505024959489394e-02;3.818323100044614810e-02;1.171459512762634651e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.762956743547067218e-01;1.072968117191444859e-01;7.762424225388762922e-02;3.817154212050166695e-02;1.167120738636401311e-02


==> data/iters/iters_high-regret_median.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.468572377678900698e-01;2.759847718484321755e-01;1.910885715501652871e-01;7.139323852194845443e-02;1.449233364253501265e-02
9.000000000000000000e+00;0.000000000000000000e+00;3.273113723148356469e-01;1.021716311967403312e-01;4.524781722535087258e-02;1.189353010819781988e-02;2.332163627151568035e-03
1.800000000000000000e+01;0.000000000000000000e+00;2.135474369743097511e-01;6.085962623168549024e-02;2.853003375149535531e-02;8.940617427756144403e-03;2.224019687984429665e-03
2.700000000000000000e+01;0.000000000000000000e+00;1.594499266331738108e-01;4.826206600364130878e-02;2.478173313491251889e-02;9.223285932514539015e-03;2.696009162187271071e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.315805824296006898e-01;4.370286370409108556e-02;2.452951534458295418e-02;1.034792864492514730e-02;3.184311750237886571e-03
4.500000000000000000e+01;0.000000000000000000e+00;1.153787905083345916e-01;4.232252646554406084e-02;2.579477725511118008e-02;1.171272581703523483e-02;3.700248242978801741e-03
5.400000000000000000e+01;0.000000000000000000e+00;1.055156492613568003e-01;4.255413730007381878e-02;2.717228622229013457e-02;1.299365925794192245e-02;4.157973059501709687e-03
6.300000000000000000e+01;0.000000000000000000e+00;9.937354864536289412e-02;4.344245441724164936e-02;2.915666150338637463e-02;1.418735392831100423e-02;4.576587984743646018e-03
7.200000000000000000e+01;0.000000000000000000e+00;9.525179935020673672e-02;4.486967973143335398e-02;3.115245151498349796e-02;1.543694853387480442e-02;4.978567214368768111e-03
8.100000000000000000e+01;0.000000000000000000e+00;9.276703799865101963e-02;4.658991338953315936e-02;3.309730352116609098e-02;1.656517409825539883e-02;5.327905646903451781e-03
9.000000000000000000e+01;0.000000000000000000e+00;9.148233568678146299e-02;4.859318532947232150e-02;3.489060507598792937e-02;1.762486516143622894e-02;5.644280400948891059e-03
9.900000000000000000e+01;0.000000000000000000e+00;9.086533298095739175e-02;5.046141190569161661e-02;3.693856325999995971e-02;1.859741757001567158e-02;5.929614763258465697e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.067063108521078441e-02;5.224484709565793694e-02;3.861864195532681981e-02;1.952191607977746615e-02;6.191775737986978875e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.108335119483051967e-02;5.409466091408375588e-02;4.019172836270302335e-02;2.038419300956522892e-02;6.420723469895476404e-03
1.260000000000000000e+02;0.000000000000000000e+00;9.158901032878538628e-02;5.589919884703724307e-02;4.172750854089984918e-02;2.113972402907796783e-02;6.623498343754362014e-03
1.350000000000000000e+02;0.000000000000000000e+00;9.258679819801014788e-02;5.768387355473623967e-02;4.331335758342062803e-02;2.180043535411558403e-02;6.795434996176380471e-03
1.440000000000000000e+02;0.000000000000000000e+00;9.365694570078010595e-02;5.932102255179834416e-02;4.474576885468987963e-02;2.242527766925286187e-02;6.981170333539562373e-03
1.530000000000000000e+02;0.000000000000000000e+00;9.494679231142180709e-02;6.086343148254413915e-02;4.600615002831368039e-02;2.296893242257966317e-02;7.137287402453359672e-03
1.620000000000000000e+02;0.000000000000000000e+00;9.638249718151317702e-02;6.248407059441518641e-02;4.719873998953645622e-02;2.350653609143095110e-02;7.278929148731499293e-03
1.710000000000000000e+02;0.000000000000000000e+00;9.753802839222691645e-02;6.393315089607995438e-02;4.820343886984765347e-02;2.400120606650648497e-02;7.399645481487021094e-03
1.800000000000000000e+02;0.000000000000000000e+00;9.869406229871474645e-02;6.531896148948446168e-02;4.918719766423769457e-02;2.444962540557537450e-02;7.516857379218484791e-03
1.890000000000000000e+02;0.000000000000000000e+00;9.963716536353096898e-02;6.667002445854877668e-02;5.025099718143342942e-02;2.486153695329981067e-02;7.624451870965329343e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.003273446855388051e-01;6.780203187104115459e-02;5.117828954209238668e-02;2.523800534021734820e-02;7.723590468107088478e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.011483548804791438e-01;6.900676276820572053e-02;5.203223726462513632e-02;2.565836816719402336e-02;7.812254342340018559e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.021544622891545490e-01;7.018883264084777029e-02;5.286965067038226773e-02;2.600777718821745826e-02;7.873171478271993179e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.033613241162509438e-01;7.136294312611937696e-02;5.373313790167054405e-02;2.629204696398542568e-02;7.928628774468027968e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.045733350069226741e-01;7.241212714641334647e-02;5.451213820107142505e-02;2.651180219164413557e-02;7.968365894737542560e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.055256085948185485e-01;7.349838439683174796e-02;5.514476782860804061e-02;2.672392414216195888e-02;7.994386456570110738e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.063972344715047869e-01;7.442528363596648266e-02;5.581642555523759486e-02;2.692603496135072966e-02;8.023134256305478051e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.072577721514766380e-01;7.523112109521934432e-02;5.641120435740036576e-02;2.710887258321515586e-02;8.037800996392240743e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.080944913828520704e-01;7.596503703411261466e-02;5.691467334017502600e-02;2.724654504408029199e-02;8.051137925155223141e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.088369341528813289e-01;7.661870368282916455e-02;5.732073876106806576e-02;2.734668067119312707e-02;8.068354333590634087e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.095876766428864890e-01;7.729114269626490008e-02;5.768217515440101500e-02;2.742907020956836944e-02;8.074466263661102261e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.102329446804781038e-01;7.796167156603123205e-02;5.800223571814282220e-02;2.750985129526589343e-02;8.066440493491283670e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.110705483408365724e-01;7.858694227592749604e-02;5.828319716853153087e-02;2.758530360731154679e-02;8.055682397359341385e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.117356874139600192e-01;7.912839501271679010e-02;5.857043673950802776e-02;2.766994556572150224e-02;8.048703208683311017e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.123458263518661571e-01;7.956088965003937918e-02;5.887020853299074208e-02;2.770644338416869412e-02;8.039576230819002467e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.125525185045169047e-01;7.994646715916005342e-02;5.910021618927606413e-02;2.770707954460900624e-02;8.017301113996726236e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.130782647980049516e-01;8.029274819572065902e-02;5.929334362387307655e-02;2.769107594099615502e-02;7.988826544313622907e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.135804025990007904e-01;8.060143363476712786e-02;5.949017765524213658e-02;2.766069859969035732e-02;7.956695754994577013e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.141593256717399057e-01;8.091804203115025851e-02;5.969792235562049187e-02;2.761696335104166233e-02;7.921715797069704690e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.145978379803658243e-01;8.121097427859733098e-02;5.979399888109508676e-02;2.756094474763676888e-02;7.884237674913092964e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.149816620650379456e-01;8.146772589810100107e-02;5.988929728362199501e-02;2.749403878344678157e-02;7.837927999740791629e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.153838715143046534e-01;8.175993729090906548e-02;5.999256899529024911e-02;2.744786389817675809e-02;7.797342657293501386e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.159307992597034820e-01;8.200559967041465281e-02;6.008323794905542220e-02;2.737477859018867116e-02;7.754864907753842782e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.165734708427161037e-01;8.238412909611993185e-02;6.029530320966577928e-02;2.736823416057366370e-02;7.739116314309748244e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.174746745476306919e-01;8.326238274953279284e-02;6.093523279053993102e-02;2.755202403392465610e-02;7.832681960363199747e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.186079122654246781e-01;8.422370656588926141e-02;6.160258536950023733e-02;2.786101355885915037e-02;7.932400531681316203e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.197949025770156661e-01;8.519126486952832700e-02;6.221746014212291287e-02;2.824533893306661533e-02;8.047962222359924395e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.211405970762162998e-01;8.649665362487327092e-02;6.300420362946357322e-02;2.858252217899353090e-02;8.182231328525692640e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.226928503671281256e-01;8.741212360646082036e-02;6.360832410843271501e-02;2.891978336709864067e-02;8.342847048350150729e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.248167557107097980e-01;8.824444615601301223e-02;6.421979146252305981e-02;2.929776480790233228e-02;8.479262686021992249e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.261569716581832090e-01;8.907411021057062839e-02;6.484144592094223669e-02;2.963255090117904167e-02;8.619524075385145978e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.274760281387868899e-01;8.986735060873804470e-02;6.538731248459886403e-02;3.003743775899853780e-02;8.794720216725320644e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.287097556524683939e-01;9.064917865257347829e-02;6.608786832551361012e-02;3.041683817684948804e-02;8.986802194617081463e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.297127757962895367e-01;9.138243621110239689e-02;6.662583136946670370e-02;3.081286649150893203e-02;9.117573684195585948e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.307091749855034957e-01;9.229788879635739129e-02;6.709666470796821214e-02;3.119417212646799498e-02;9.227727718250641059e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.317867330008940796e-01;9.300248099888290543e-02;6.765944323503608748e-02;3.156623263972834631e-02;9.347475121434387774e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.328127785845070186e-01;9.376794143421510186e-02;6.829099175144290323e-02;3.192181432879517833e-02;9.443376791578894300e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.338940623705452138e-01;9.451360347978479681e-02;6.885710738737182979e-02;3.217942042310708434e-02;9.521746416017724812e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.350823428405164006e-01;9.524778849384471502e-02;6.931481619771082126e-02;3.241514672615258830e-02;9.591292072337352648e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.360330320581182861e-01;9.599244552189477309e-02;6.974985524817392535e-02;3.260839293744789702e-02;9.662627294603678280e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.368669483816893906e-01;9.671800493073129390e-02;7.024148593174975308e-02;3.274256406340093906e-02;9.702688549050968864e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.376474343933305200e-01;9.726697990764147927e-02;7.070148253255184589e-02;3.295438458444429480e-02;9.735203896280868532e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.383778730329129625e-01;9.778006655481437381e-02;7.112314636428110348e-02;3.314731735589000056e-02;9.765865772406005785e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.390622875088913801e-01;9.824476483923082204e-02;7.149350990597547195e-02;3.332020709755478816e-02;9.800832862547063928e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.396989477048722339e-01;9.866434383035363465e-02;7.172961630764435048e-02;3.345306221458521634e-02;9.829668644364138175e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.402899972229049719e-01;9.904506535221588304e-02;7.193885651165765616e-02;3.358039182781256959e-02;9.861411112676250756e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.408384798869914967e-01;9.939090447513131144e-02;7.212549414235053247e-02;3.367709619870010163e-02;9.890636947875118198e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.413726256935667336e-01;9.970171935538862940e-02;7.228852247948810983e-02;3.377363224985756307e-02;9.912614778229956319e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.419292812034725904e-01;9.998245364363060605e-02;7.243007409521565187e-02;3.383342997795828200e-02;9.935189267060353518e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.424531743230596503e-01;1.002430733045350242e-01;7.255386352908427261e-02;3.385298572428731972e-02;9.949097918818178288e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.429516090010255480e-01;1.004899776993775640e-01;7.263657048977795183e-02;3.386381980182802398e-02;9.959493962183998961e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.434274317776897956e-01;1.007048452507481040e-01;7.270082333652863604e-02;3.388874023749712666e-02;9.967498214934398387e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.438879334622596429e-01;1.008680505999018373e-01;7.278889386827055996e-02;3.391306440859605253e-02;9.973628236595536573e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.443388547003812972e-01;1.010155430244156216e-01;7.286847005304786240e-02;3.393510017932998418e-02;9.977862750093841743e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.447729882413162361e-01;1.011315811962271022e-01;7.293624313060927122e-02;3.395490076235560539e-02;9.979613295076374818e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.451918962274458269e-01;1.012327299069777642e-01;7.298907028120402152e-02;3.397039332210310958e-02;9.977828170677688346e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.455916773097905570e-01;1.013211633501451547e-01;7.303106434046952034e-02;3.398133188177439312e-02;9.967667210496411467e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.459658331746231386e-01;1.013995217802771270e-01;7.306620427698812259e-02;3.398931541219460395e-02;9.957253885278394973e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.463115659815247827e-01;1.014734097136307245e-01;7.309477955092137658e-02;3.399332321034169435e-02;9.957154882405429286e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.466242299491574697e-01;1.015404589435043303e-01;7.310959628328383975e-02;3.399013280746165933e-02;9.957380930375726164e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.469059772550143639e-01;1.015989996651514016e-01;7.311435079101313850e-02;3.398182885590143865e-02;9.957410158610912471e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.471682209525435603e-01;1.016520141938868360e-01;7.311130149186524652e-02;3.397105929320132223e-02;9.957417022167999732e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.474160870921534805e-01;1.016961057408243552e-01;7.310145896359315776e-02;3.395515272258042144e-02;9.956847650920929577e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.476413130685611530e-01;1.017314277225871144e-01;7.308676343073390591e-02;3.393586327864768493e-02;9.955785433216804425e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.478384093976902736e-01;1.017588572507694411e-01;7.306762617562127804e-02;3.391301639865400980e-02;9.953852308063259810e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.480268537463086398e-01;1.017754948239389112e-01;7.304112170241947033e-02;3.388778970044521721e-02;9.950882188207707535e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.481305791800329175e-01;1.018135826114077713e-01;7.300611593604404426e-02;3.386073654223693136e-02;9.945916233981146048e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.482282747366249209e-01;1.018693484250314807e-01;7.296486191411506728e-02;3.383405495380382988e-02;9.943104942126664361e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.486658761995442724e-01;1.021843094294180854e-01;7.301941338262035730e-02;3.389737870119144403e-02;1.000160950897816328e-02
8.190000000000000000e+02;0.000000000000000000e+00;1.492343940261794677e-01;1.025127690958888282e-01;7.327253817996356999e-02;3.403325776606083708e-02;1.010838215388641138e-02
8.280000000000000000e+02;0.000000000000000000e+00;1.498242285259468454e-01;1.031389618473500941e-01;7.364755414893026098e-02;3.425244396861558405e-02;1.022506668799818587e-02
8.370000000000000000e+02;0.000000000000000000e+00;1.507075228455412863e-01;1.035983941085542315e-01;7.404527325312457164e-02;3.454767240688506880e-02;1.038695917620013898e-02
8.460000000000000000e+02;0.000000000000000000e+00;1.514602111281333485e-01;1.041078779093947693e-01;7.462059070553711537e-02;3.485341868677530736e-02;1.049874685467188512e-02
8.550000000000000000e+02;0.000000000000000000e+00;1.520488023249100262e-01;1.046764490425824423e-01;7.505072185430106124e-02;3.503795224705697625e-02;1.058848698123510818e-02
8.640000000000000000e+02;0.000000000000000000e+00;1.528443202417891778e-01;1.056659464932007408e-01;7.579949699201893321e-02;3.540188514236307371e-02;1.072111314825695966e-02
8.730000000000000000e+02;0.000000000000000000e+00;1.537292613001527419e-01;1.062802021580852713e-01;7.619632312780755257e-02;3.556359026892014913e-02;1.080292773581624163e-02
8.820000000000000000e+02;0.000000000000000000e+00;1.545563951736935726e-01;1.067250236657458773e-01;7.657289851266785297e-02;3.581524753253355342e-02;1.092380369923108205e-02
8.910000000000000000e+02;0.000000000000000000e+00;1.553841465740644079e-01;1.071217513626324669e-01;7.692777411875539872e-02;3.627296814300882272e-02;1.105178887662646922e-02
9.000000000000000000e+02;0.000000000000000000e+00;1.560756504415106716e-01;1.076412755406894461e-01;7.744643057463253266e-02;3.649351766580682943e-02;1.113407105563373606e-02
9.090000000000000000e+02;0.000000000000000000e+00;1.568457234627309016e-01;1.083198898395335286e-01;7.804494085211256815e-02;3.670324861117039289e-02;1.122673186690296629e-02
9.180000000000000000e+02;0.000000000000000000e+00;1.574267363283159138e-01;1.088457629659063952e-01;7.840353898228119567e-02;3.690481351889161876e-02;1.131356132407221673e-02
9.270000000000000000e+02;0.000000000000000000e+00;1.579115435005554735e-01;1.091986018231339423e-01;7.867968755375234768e-02;3.709664288594295700e-02;1.137476371161005168e-02
9.360000000000000000e+02;0.000000000000000000e+00;1.583623058562507735e-01;1.095114403684464832e-01;7.890487621961791986e-02;3.727807224848797563e-02;1.141875931283291463e-02
9.450000000000000000e+02;0.000000000000000000e+00;1.587709186309350928e-01;1.097874619843109134e-01;7.924565217184603716e-02;3.742880652746873732e-02;1.145820722289888835e-02
9.540000000000000000e+02;0.000000000000000000e+00;1.591422738746570698e-01;1.100347760160488714e-01;7.943006323660026236e-02;3.760867839291067577e-02;1.149393876247593177e-02
9.630000000000000000e+02;0.000000000000000000e+00;1.594840458482060797e-01;1.102567512274638117e-01;7.962833654687065388e-02;3.778371361787053601e-02;1.152407325913366518e-02
9.720000000000000000e+02;0.000000000000000000e+00;1.598315814457728079e-01;1.106308767205190502e-01;7.980524314210081516e-02;3.788373437949692224e-02;1.156995324901136275e-02
9.810000000000000000e+02;0.000000000000000000e+00;1.601697902689129538e-01;1.109157020725771159e-01;7.996198888864788912e-02;3.794983546825496379e-02;1.159371595538543492e-02
9.900000000000000000e+02;0.000000000000000000e+00;1.604856881759187115e-01;1.110360126253338575e-01;8.010338591340113168e-02;3.801357076655065281e-02;1.161099865861264097e-02
9.990000000000000000e+02;0.000000000000000000e+00;1.607894792402137507e-01;1.111405300580020072e-01;8.025322553584537943e-02;3.809580856868052812e-02;1.162530852319834662e-02
1.008000000000000000e+03;0.000000000000000000e+00;1.613449937997394334e-01;1.112270980480333515e-01;8.036295359245584913e-02;3.818919353336704126e-02;1.163693463222125954e-02
1.017000000000000000e+03;0.000000000000000000e+00;1.619098929840386003e-01;1.114114112988477956e-01;8.048197539244528187e-02;3.827661988316892472e-02;1.164685740496985977e-02
1.026000000000000000e+03;0.000000000000000000e+00;1.622934229406609030e-01;1.116062445015370830e-01;8.059054568202492219e-02;3.832986755025533099e-02;1.166309006871281070e-02
1.035000000000000000e+03;0.000000000000000000e+00;1.626297337292325618e-01;1.117983513218295116e-01;8.068890706525896905e-02;3.834973241858637832e-02;1.167696642146184155e-02
1.044000000000000000e+03;0.000000000000000000e+00;1.628285391764019985e-01;1.119727456543368194e-01;8.075000737914475590e-02;3.836200117807089804e-02;1.168846116030647538e-02
1.053000000000000000e+03;0.000000000000000000e+00;1.629563764193133757e-01;1.120957622695530065e-01;8.077685125239908448e-02;3.836804983246633327e-02;1.169769694035257060e-02
1.062000000000000000e+03;0.000000000000000000e+00;1.631335914482414662e-01;1.121907257097164018e-01;8.080200581145177696e-02;3.837061850221823445e-02;1.170536406794870851e-02
1.071000000000000000e+03;0.000000000000000000e+00;1.633837449625099580e-01;1.122435334980060040e-01;8.082647414957452869e-02;3.837052459532970528e-02;1.171208869612595099e-02
1.080000000000000000e+03;0.000000000000000000e+00;1.636271311018607788e-01;1.122836747363378240e-01;8.084847022458942212e-02;3.836720410278295079e-02;1.171793186077363554e-02
1.089000000000000000e+03;0.000000000000000000e+00;1.638662277759327379e-01;1.123202273077167357e-01;8.086526948367483980e-02;3.836857458711460944e-02;1.172221153840798460e-02
1.098000000000000000e+03;0.000000000000000000e+00;1.641530521496891715e-01;1.123593429160758272e-01;8.087585399224531124e-02;3.838623984397986078e-02;1.172538682909026776e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.644422766888304355e-01;1.124007759025481973e-01;8.088100941102085994e-02;3.839785641015744377e-02;1.173361522859388273e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.647239912053582445e-01;1.124595271576064037e-01;8.088406846952356233e-02;3.840330382525963815e-02;1.174197328731779212e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.649988071674033385e-01;1.125453773112778943e-01;8.088650014974899105e-02;3.840382631065018815e-02;1.174995200784741123e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.652616578778227097e-01;1.126275087901766475e-01;8.088809591702070256e-02;3.839926349821250195e-02;1.175807924971453838e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.655106314297713488e-01;1.126984043267758029e-01;8.088902792064513181e-02;3.839016373192499776e-02;1.176650836845024965e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.657475552741718428e-01;1.127361990083439458e-01;8.089036384765105336e-02;3.837727364453914769e-02;1.177452639307769236e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.659670439319041457e-01;1.127663857736061759e-01;8.089280687903269151e-02;3.836112141272382536e-02;1.178162421788972111e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.661685846820998014e-01;1.127904948940196689e-01;8.089334420244562174e-02;3.837769866660004081e-02;1.178775487129279410e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.663593786226179039e-01;1.128048806970485263e-01;8.088503862326459903e-02;3.840236185630446775e-02;1.179276732254450934e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.665118527502000845e-01;1.128122853128663422e-01;8.087085589758813420e-02;3.842381103086062177e-02;1.179700273568617605e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.666095150584424311e-01;1.128167712748749107e-01;8.087698759736702825e-02;3.844441844140199238e-02;1.180123189760861648e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.667950219366735320e-01;1.128916254399991298e-01;8.087113618057506503e-02;3.849385636292242813e-02;1.182498843991868984e-02
1.215000000000000000e+03;0.000000000000000000e+00;1.671021249981598511e-01;1.131092499655379918e-01;8.094809663291542556e-02;3.858984225584370653e-02;1.186912785731509927e-02
1.224000000000000000e+03;0.000000000000000000e+00;1.674718074419604408e-01;1.134481350778548253e-01;8.118676514695470636e-02;3.872129326823572915e-02;1.191362779684630030e-02
1.233000000000000000e+03;0.000000000000000000e+00;1.679246860019594223e-01;1.138201356306425965e-01;8.150354541719398438e-02;3.887634938684608049e-02;1.200729639583851538e-02
1.242000000000000000e+03;0.000000000000000000e+00;1.684578162907222065e-01;1.142224826690495521e-01;8.191875151906513608e-02;3.910344616052061073e-02;1.210144535980173935e-02
1.251000000000000000e+03;0.000000000000000000e+00;1.691053613157074698e-01;1.147225762587303910e-01;8.227339766234273433e-02;3.930906603568851132e-02;1.218892893005506413e-02
1.260000000000000000e+03;0.000000000000000000e+00;1.698918481913102574e-01;1.152933681803325894e-01;8.262480141332093075e-02;3.943917785433809220e-02;1.228403369161298365e-02
1.269000000000000000e+03;0.000000000000000000e+00;1.705222328748891569e-01;1.156713303655143715e-01;8.296429433086463523e-02;3.958819946298139381e-02;1.232276012262512564e-02
1.278000000000000000e+03;0.000000000000000000e+00;1.710242787971006928e-01;1.160314567046378531e-01;8.349540215777820351e-02;3.973362115272824346e-02;1.236137281085577209e-02
1.287000000000000000e+03;0.000000000000000000e+00;1.714778771609812291e-01;1.163676606950629078e-01;8.378978366163125635e-02;3.985760645189154183e-02;1.239956058107889031e-02
1.296000000000000000e+03;0.000000000000000000e+00;1.718596281163033979e-01;1.166801645533274423e-01;8.403458997268226094e-02;3.995018078446786747e-02;1.247662858716533374e-02
1.305000000000000000e+03;0.000000000000000000e+00;1.722273790322936260e-01;1.171128120036122183e-01;8.426445291512549285e-02;4.003424197795261985e-02;1.253150514698242110e-02
1.314000000000000000e+03;0.000000000000000000e+00;1.725796654931007201e-01;1.173657250589765499e-01;8.448144405303306681e-02;4.020120199192933619e-02;1.255445354973127106e-02
1.323000000000000000e+03;0.000000000000000000e+00;1.729197531801939525e-01;1.175996367638685591e-01;8.468539016963136379e-02;4.029309779819070791e-02;1.257454920099333046e-02
1.332000000000000000e+03;0.000000000000000000e+00;1.732429010893495325e-01;1.178154790254316020e-01;8.487503241866596604e-02;4.037576345900988073e-02;1.259164144587326777e-02
1.341000000000000000e+03;0.000000000000000000e+00;1.737100016452742812e-01;1.180154515472611187e-01;8.506233937032348091e-02;4.044918600866129199e-02;1.260604752172005821e-02
1.350000000000000000e+03;0.000000000000000000e+00;1.739716320330291222e-01;1.182021278358855731e-01;8.524730520684060953e-02;4.051541773690435499e-02;1.261857072512951455e-02
1.359000000000000000e+03;0.000000000000000000e+00;1.742258313065487285e-01;1.183778146851204444e-01;8.541969626222496725e-02;4.058385768947703198e-02;1.265854632806707666e-02
1.368000000000000000e+03;0.000000000000000000e+00;1.744722482374279071e-01;1.185401641401603590e-01;8.557704331864293690e-02;4.069097788143399841e-02;1.270315760873918023e-02
1.377000000000000000e+03;0.000000000000000000e+00;1.747120934247431978e-01;1.186732919100002837e-01;8.572217253678424131e-02;4.077724255700418410e-02;1.274554446956526269e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.749453662723965963e-01;1.187906443318625938e-01;8.594921819673616292e-02;4.081011559034550262e-02;1.278507936337978587e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.751890163893248809e-01;1.190201298511214534e-01;8.618245243938371658e-02;4.083864866744994770e-02;1.282184609828926000e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.754736261778780115e-01;1.192582892330501798e-01;8.632318690459545030e-02;4.088815662672284912e-02;1.285435979028136215e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.757469850820533863e-01;1.194835010041940260e-01;8.641373769068504129e-02;4.093560855840078228e-02;1.286191125456253616e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.761079263457492605e-01;1.196466405233897468e-01;8.649797355226609974e-02;4.097881025072129535e-02;1.286835815505557590e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.763084056696233859e-01;1.197298306999004108e-01;8.657646751643539862e-02;4.101699048395758551e-02;1.287355409135503698e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.764911593374992316e-01;1.198065187552094374e-01;8.664699681991760993e-02;4.107114090722056854e-02;1.287709638935386272e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.766564264013580632e-01;1.198783290376791710e-01;8.671080228248041755e-02;4.112268378919710365e-02;1.287918202400663292e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.768067552948354160e-01;1.199452906260642798e-01;8.676850563854679455e-02;4.116984078569726341e-02;1.288143124401199685e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.769682074495918522e-01;1.200052160752086705e-01;8.682013390494627836e-02;4.121462736291708895e-02;1.288455725073964220e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.771177101839797041e-01;1.200589196470048803e-01;8.686407775996266012e-02;4.125693848778507616e-02;1.288676057645549849e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.772567503109078735e-01;1.200824335347861621e-01;8.690459919101528596e-02;4.129570743728096932e-02;1.288791086567187341e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.773857511524191688e-01;1.200734597047735525e-01;8.689608259621195430e-02;4.133128884857432267e-02;1.288877783154230260e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.775041955796853865e-01;1.200636513528233612e-01;8.687267445725521675e-02;4.136490371823521583e-02;1.289027165316547138e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.776098531891632804e-01;1.200519023426586673e-01;8.684167444799881230e-02;4.139736285770603819e-02;1.289222357204219613e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.777025848807512187e-01;1.200358795969357073e-01;8.680360462749325823e-02;4.142803460015805073e-02;1.289363772345594045e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.777842354584260320e-01;1.200173038793437980e-01;8.684818246048353618e-02;4.145621099867041748e-02;1.289396345110273637e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.778580116172497894e-01;1.199905222480669026e-01;8.690372210276450793e-02;4.148021955100723857e-02;1.289282244457261133e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.779260970556492683e-01;1.199619846539290435e-01;8.695492891030828786e-02;4.149968077338445083e-02;1.289058542132709255e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.779926434382142486e-01;1.200286096176117756e-01;8.697120089114079855e-02;4.151524023271380148e-02;1.288755443546266491e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.780572927351163903e-01;1.200952625609317537e-01;8.694720544315071020e-02;4.152575568195422673e-02;1.288357422452334269e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.781217795767163770e-01;1.201615854085558988e-01;8.692240233284689865e-02;4.153085559664762560e-02;1.287879730915933094e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.781863457590551203e-01;1.202235074319757957e-01;8.690100891248872528e-02;4.153254696872752533e-02;1.287365825898938859e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.782528056731791932e-01;1.202572228786878694e-01;8.688323724470170539e-02;4.153138756336759857e-02;1.286775659622560811e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.783381921541382087e-01;1.202514666653300146e-01;8.687430506467608282e-02;4.153197805950396143e-02;1.286360041813778762e-02
1.611000000000000000e+03;0.000000000000000000e+00;1.785143455773013366e-01;1.203427333483433337e-01;8.693158355336608190e-02;4.159610780551739606e-02;1.288995360120888736e-02
1.620000000000000000e+03;0.000000000000000000e+00;1.787563330929515804e-01;1.204988883754826712e-01;8.704690826304879725e-02;4.170795228882066830e-02;1.293686869207694504e-02
1.629000000000000000e+03;0.000000000000000000e+00;1.790357224365533573e-01;1.206830461152904044e-01;8.719747101422893609e-02;4.183615256877720734e-02;1.299133716333690167e-02
1.638000000000000000e+03;0.000000000000000000e+00;1.793369409703864381e-01;1.208772857187889183e-01;8.736686690992712112e-02;4.196832825043564363e-02;1.303570137613474858e-02
1.647000000000000000e+03;0.000000000000000000e+00;1.796472797192218696e-01;1.210736724820396237e-01;8.754271138394487117e-02;4.210007812014890383e-02;1.307881145900092502e-02
1.656000000000000000e+03;0.000000000000000000e+00;1.799580005455274079e-01;1.212526077742278469e-01;8.772982187678116106e-02;4.222843221286327886e-02;1.312065033969527991e-02
1.665000000000000000e+03;0.000000000000000000e+00;1.802648497337427935e-01;1.214342032139514305e-01;8.793840380891983222e-02;4.238673559868823271e-02;1.319709925474359113e-02
1.674000000000000000e+03;0.000000000000000000e+00;1.805980073042883771e-01;1.216365725882183474e-01;8.813724689379437427e-02;4.268811236436045875e-02;1.330490118262345201e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.810491660622037813e-01;1.218682044215988608e-01;8.832528145743435977e-02;4.286656882656016132e-02;1.340434971212524709e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.814936562289659605e-01;1.220893633262620792e-01;8.850348151212458769e-02;4.307715271612082980e-02;1.348829852588882133e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.819298057486141429e-01;1.222984234959055977e-01;8.886176493509038987e-02;4.333969326209940326e-02;1.355263446610542773e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.823163968517298450e-01;1.224978798142345032e-01;8.904078001014029131e-02;4.353363373445601203e-02;1.361409989396026275e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.826607134258410592e-01;1.228025354714794848e-01;8.920618782799102919e-02;4.361604867437084837e-02;1.367297246575887963e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.830005712060874257e-01;1.230846699113484766e-01;8.941508800952215064e-02;4.369323258499185209e-02;1.372909580066934698e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.833331962672464788e-01;1.233270648322742080e-01;8.977203351678494925e-02;4.376644782340842477e-02;1.378295678259024507e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.836557970145883956e-01;1.234742659437994827e-01;8.990932515590926988e-02;4.391685493562162701e-02;1.381868460113721414e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.839670825874870908e-01;1.236130931476475403e-01;8.999844487868330356e-02;4.406137667361088167e-02;1.383264997029802490e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.842693292662930804e-01;1.237448929853635915e-01;9.010257282371919585e-02;4.419993207479473718e-02;1.384490652069867919e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.845402327813501220e-01;1.238977739902414194e-01;9.022880845023452390e-02;4.433143886468153549e-02;1.385568932687095654e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.848352886589975375e-01;1.240611194491120228e-01;9.034998316928420647e-02;4.445594741296335362e-02;1.386508986176944458e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.850734564162216933e-01;1.241407803238237795e-01;9.046465418189475471e-02;4.455533875752824835e-02;1.387358056013213159e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.852735540534531378e-01;1.243123107229404944e-01;9.058046899430341470e-02;4.463324338733226648e-02;1.388120178097096424e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.853589290328253869e-01;1.245294831822688908e-01;9.075033697551021517e-02;4.470766781575665622e-02;1.388990251704157880e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.855954403857454638e-01;1.246629551074601439e-01;9.083837589859911077e-02;4.477595346889305661e-02;1.390996599557422012e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.858727541554806850e-01;1.247585824033476676e-01;9.091877060142794509e-02;4.483800762573927207e-02;1.392795182718447461e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.860216583566362269e-01;1.248496656410406080e-01;9.099538353451444572e-02;4.489623732489474162e-02;1.394460710126765174e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.861614924525719639e-01;1.249333779399252192e-01;9.106780248141492506e-02;4.494970701590633722e-02;1.395947980695472386e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.862909749443947272e-01;1.249487423971690214e-01;9.113654355035881449e-02;4.498123486432910323e-02;1.397322362414510355e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.864090659895837609e-01;1.250204398490674662e-01;9.120251522444991488e-02;4.499712782918787596e-02;1.398701723909795067e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.865158500069103720e-01;1.250485405558565966e-01;9.126754803672679217e-02;4.501364566793195771e-02;1.400131614318589693e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.866151225387748802e-01;1.251078643891594677e-01;9.133429829006453615e-02;4.503179058911011695e-02;1.401616397101783894e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.867055041198840137e-01;1.251710759796115791e-01;9.140182999239995776e-02;4.505069386413102644e-02;1.403106963268204929e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.868148383032236515e-01;1.252294225768891545e-01;9.146817194882947422e-02;4.507030187540096711e-02;1.404606963305878031e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.869430440364334700e-01;1.252821035432447605e-01;9.150793448532479335e-02;4.509058143101721955e-02;1.406065394802036121e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.870655373531670551e-01;1.253293114203429259e-01;9.151101330325039918e-02;4.511051391871866156e-02;1.407400139858517793e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.871801370442206514e-01;1.253727292734164167e-01;9.151268492108247110e-02;4.512890780234414534e-02;1.408582173205883553e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.872819743424725680e-01;1.254186114632359073e-01;9.151096349084569814e-02;4.514553576114061634e-02;1.409620374946289265e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.873292958945846076e-01;1.254740008646182403e-01;9.153521002498601900e-02;4.516059212771156295e-02;1.410496871312869049e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.874589491080562720e-01;1.255264764838751046e-01;9.157466399026814585e-02;4.517488501584204785e-02;1.411252481699085473e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.875813724272253347e-01;1.255775179481198878e-01;9.161143976206073680e-02;4.518788266780075780e-02;1.411907628630395400e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.876749574306983970e-01;1.256245372250804071e-01;9.164400970492914134e-02;4.519897385406634188e-02;1.412475302250067871e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.877648564264058906e-01;1.256667358687554858e-01;9.167414462782810802e-02;4.520922024479752388e-02;1.413002141481904672e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.878686444681879064e-01;1.257059795596260354e-01;9.170159357066055839e-02;4.521867324289577383e-02;1.413470713018325810e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.879765000214716486e-01;1.257429950429525545e-01;9.172568548403628452e-02;4.522748913675407600e-02;1.413894593104837553e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.880107184222095107e-01;1.257758943250026629e-01;9.174552069944466592e-02;4.523510194789526206e-02;1.414264299567344341e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.880492797820075834e-01;1.258043470406095266e-01;9.176055874820043812e-02;4.524176902340325962e-02;1.414564738028617832e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.881108132493886087e-01;1.258302979732478510e-01;9.177046975690093811e-02;4.524726974917349376e-02;1.414762073664804949e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.881638254027983570e-01;1.258546529214252252e-01;9.177617250545103134e-02;4.525126128850395779e-02;1.414851186624827700e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.882121419457967182e-01;1.258782057949055511e-01;9.177851584722659939e-02;4.525249826388885732e-02;1.414812446504049373e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.882583922062157078e-01;1.259013878026943312e-01;9.176466462856047723e-02;4.525098900616723180e-02;1.414659195239633890e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.882703566712750354e-01;1.259238199945990622e-01;9.172512316949617273e-02;4.524755887579182817e-02;1.414426394892047759e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.882697656530303298e-01;1.259095625715755395e-01;9.167735214048952641e-02;4.524280039511756335e-02;1.414167042063929625e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.883010667564081198e-01;1.258927094039984929e-01;9.162809257773560367e-02;4.523653967601867082e-02;1.413883394498408573e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.883258574316554468e-01;1.258492730436638896e-01;9.157567525115703488e-02;4.522900369707762852e-02;1.413074128376811019e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.883454328531486699e-01;1.257906816051847509e-01;9.152962192540237130e-02;4.519384874014494707e-02;1.412168700725867018e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.883768794561591076e-01;1.257281048832453729e-01;9.149921288363811744e-02;4.515760875988029943e-02;1.411241059502020903e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.884106021484681093e-01;1.256629380728506717e-01;9.146713470799328061e-02;4.512143056311134631e-02;1.410287372738916120e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.884400141467442169e-01;1.256236524892616890e-01;9.143440841385316875e-02;4.508579627379744742e-02;1.409319188336275244e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.884457017099554488e-01;1.256013236924912735e-01;9.140139314998646514e-02;4.505097202380957400e-02;1.408315694263198060e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.884376731955437756e-01;1.255804489616265118e-01;9.136732040439993208e-02;4.501729377661282949e-02;1.407018486126737980e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.884221712001657445e-01;1.255616587145297613e-01;9.133206913955838058e-02;4.498489578357703356e-02;1.405599165535977718e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.884411522401359673e-01;1.255450383972728234e-01;9.129610816098943094e-02;4.495346048392234728e-02;1.404234682999355374e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.884662260405444156e-01;1.255298625360527498e-01;9.125814349323352337e-02;4.492249103256032439e-02;1.402916324098943748e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.884884033846839502e-01;1.255163168788595573e-01;9.121738924104974555e-02;4.489278276079235186e-02;1.401663896720944935e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.885072506250877189e-01;1.255028244184485664e-01;9.117576935529758675e-02;4.486429157146766544e-02;1.400456980482660957e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.885238060735017207e-01;1.254883661631163716e-01;9.116670214449490439e-02;4.483705313568733808e-02;1.399264159078989975e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.885367847215185244e-01;1.254725481070257664e-01;9.115461614309151861e-02;4.481847314390464965e-02;1.398098235428493416e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.885470646963934849e-01;1.254559683805820391e-01;9.114093772871698085e-02;4.479957128862323279e-02;1.396855828569934163e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.885534217221419007e-01;1.254399837676325458e-01;9.112505167620083002e-02;4.478008394057828717e-02;1.395560854601995623e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.885547788182265205e-01;1.254239583776327605e-01;9.110722837547696740e-02;4.475979132142751671e-02;1.394281628907283188e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.885505874333490151e-01;1.254071632953853987e-01;9.108834800671383736e-02;4.473847962624098035e-02;1.393002079155392439e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.885349197887163930e-01;1.253897865448171944e-01;9.106953361193044494e-02;4.471535443521708342e-02;1.391734139451924340e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.885164514688363879e-01;1.253719134368334598e-01;9.105131934854698850e-02;4.469074196057450793e-02;1.390471364067177862e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.884947953623399841e-01;1.253545184884801156e-01;9.103456172509788447e-02;4.466523723196297313e-02;1.389214898361467755e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.884707344563309461e-01;1.253159337910857984e-01;9.102001022386446705e-02;4.463889685767658683e-02;1.387942123668470945e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.884426400732135964e-01;1.252576023349254442e-01;9.100667070048683305e-02;4.461203962904404519e-02;1.386641574344767321e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.884127932670741912e-01;1.251910552663522136e-01;9.099252546095176752e-02;4.458543649296340533e-02;1.385340968095216674e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.883934205508816517e-01;1.251187323657511064e-01;9.097758298749770989e-02;4.455932477601680375e-02;1.384019455976150115e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.883680314145263490e-01;1.250422562181296993e-01;9.096197750035660279e-02;4.453481989090685850e-02;1.382722283619605350e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.883377105475130819e-01;1.249853991190506552e-01;9.094535013748886176e-02;4.451202659800900657e-02;1.381464145601760118e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.883031268846140638e-01;1.249263265764725128e-01;9.091538098358789566e-02;4.449042588131528475e-02;1.380259648542942266e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.882636373738239000e-01;1.248652224199828797e-01;9.087587749813774707e-02;4.446984864809371690e-02;1.379118567715576643e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.882176101652600075e-01;1.248016693062718868e-01;9.083620016430857258e-02;4.444945831751630216e-02;1.378008324268370846e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.881668281540002374e-01;1.247357927966572383e-01;9.079502131076318261e-02;4.442803417493380869e-02;1.376560840481821230e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.881122302102247179e-01;1.246674319180158946e-01;9.075112982647315363e-02;4.440498375725734914e-02;1.375127074956862365e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.880532595037776589e-01;1.245979428634816366e-01;9.070535350244049444e-02;4.438019480287700574e-02;1.373718014442681240e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.879917664859874771e-01;1.245262180842554300e-01;9.065814402540781081e-02;4.435343670743177591e-02;1.372334223521223806e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.879289362186155055e-01;1.244491783659655015e-01;9.060939227092096315e-02;4.432459521471492775e-02;1.370972595494469870e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.878665194310786546e-01;1.243708018309979957e-01;9.055894987239657135e-02;4.429409387860436254e-02;1.369616231384378387e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.878051842036208841e-01;1.242910668733643725e-01;9.050713151680855884e-02;4.426259199999835192e-02;1.368250489700670314e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.877452712333815277e-01;1.242111068360110121e-01;9.045513523494252972e-02;4.423089539826964567e-02;1.366864875749183167e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.876856467620266200e-01;1.241318739867975918e-01;9.040429427230303738e-02;4.420006018863870123e-02;1.365473400295684134e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.876261167476233060e-01;1.240535511946074532e-01;9.035515384009887296e-02;4.417098657923650140e-02;1.364073231029254950e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.875681719460312036e-01;1.239756066082302044e-01;9.030660447721014505e-02;4.414350169802604140e-02;1.362631923315628206e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.875111305531488304e-01;1.238971661142201780e-01;9.025673428324069991e-02;4.411717372478310417e-02;1.361139756903387114e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.874569999430082401e-01;1.238185316734094488e-01;9.020461012765532138e-02;4.409164864651603233e-02;1.359927378909453477e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.874062150285843720e-01;1.237396040260902441e-01;9.015041824685710026e-02;4.406635082832635608e-02;1.358849472168873439e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.873571081895062385e-01;1.236604066596077300e-01;9.009557983593863284e-02;4.404160675111186418e-02;1.357713638694657381e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.872928794317418599e-01;1.235812178814589823e-01;9.004025019637486305e-02;4.401734530724504130e-02;1.356533108628728106e-02


==> data/iters/iters_high-regret_prct25.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.175648488563227456e-01;2.637376428520857297e-01;1.843094614575423451e-01;6.416449003648021232e-02;1.216263747573866419e-02
9.000000000000000000e+00;0.000000000000000000e+00;2.930882928429919820e-01;9.131506674372130705e-02;3.959104329173861875e-02;1.027532186704159176e-02;2.003253289099518608e-03
1.800000000000000000e+01;0.000000000000000000e+00;1.804117775877371044e-01;5.414743460839845784e-02;2.568232097359137225e-02;8.128033596006148734e-03;2.060577478475993703e-03
2.700000000000000000e+01;0.000000000000000000e+00;1.350839774327541598e-01;4.344275833339285298e-02;2.318730350161233439e-02;8.857485561994239351e-03;2.540834664967034622e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.128945505492340851e-01;3.991740521836745215e-02;2.350989740894634736e-02;9.924657636134842642e-03;3.073892636137223137e-03
4.500000000000000000e+01;0.000000000000000000e+00;1.007466834723431959e-01;3.931047167098210282e-02;2.471623020254987840e-02;1.135178487812202146e-02;3.593408870166048350e-03
5.400000000000000000e+01;0.000000000000000000e+00;9.309147958768959619e-02;3.988135058614007689e-02;2.630233486901182444e-02;1.262241662050795320e-02;4.071034896876817022e-03
6.300000000000000000e+01;0.000000000000000000e+00;8.829823385055293739e-02;4.107417544806036408e-02;2.811501730372095373e-02;1.398234598946195006e-02;4.497661978323734544e-03
7.200000000000000000e+01;0.000000000000000000e+00;8.618326861856989707e-02;4.268482944877750179e-02;3.011381970798342189e-02;1.508908044851559917e-02;4.869394267096289509e-03
8.100000000000000000e+01;0.000000000000000000e+00;8.531530247850592497e-02;4.434215202635943126e-02;3.186870095125637903e-02;1.619052339777925925e-02;5.198270094107006536e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.509642977021898702e-02;4.606106736836486359e-02;3.383904485095984294e-02;1.726923015641058240e-02;5.498614418253743030e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.515240770505390355e-02;4.804687332451641757e-02;3.571759729328646826e-02;1.824578797507302175e-02;5.770916203638893141e-03
1.080000000000000000e+02;0.000000000000000000e+00;8.500858412922869534e-02;4.990994462239478624e-02;3.746284639922857485e-02;1.905886786842438813e-02;6.025753833254516613e-03
1.170000000000000000e+02;0.000000000000000000e+00;8.541908056387970127e-02;5.188840606724182819e-02;3.902492669946577147e-02;1.985149277403947324e-02;6.247874221776313075e-03
1.260000000000000000e+02;0.000000000000000000e+00;8.653594654601046154e-02;5.390871363519489368e-02;4.053968072412196533e-02;2.055868390182835626e-02;6.473948046561617611e-03
1.350000000000000000e+02;0.000000000000000000e+00;8.750345153856987912e-02;5.579346286875710992e-02;4.197331374663017950e-02;2.126403041141013833e-02;6.638051789821090322e-03
1.440000000000000000e+02;0.000000000000000000e+00;8.857537280366645227e-02;5.724501107654598325e-02;4.323452870050484287e-02;2.182087859799668184e-02;6.796247978221960084e-03
1.530000000000000000e+02;0.000000000000000000e+00;8.989910295152037101e-02;5.877723170831325450e-02;4.441641491988423951e-02;2.240449390353759646e-02;6.954867754086327229e-03
1.620000000000000000e+02;0.000000000000000000e+00;9.162474196172358532e-02;6.050182311272390978e-02;4.564789156346542309e-02;2.296817017003839612e-02;7.083231215020181076e-03
1.710000000000000000e+02;0.000000000000000000e+00;9.284646324272205486e-02;6.182984094326813423e-02;4.683191547439578828e-02;2.343559159692712099e-02;7.205666862337549786e-03
1.800000000000000000e+02;0.000000000000000000e+00;9.387935563668341199e-02;6.325995936200566605e-02;4.793636385029383801e-02;2.389150416174583291e-02;7.290584867876035921e-03
1.890000000000000000e+02;0.000000000000000000e+00;9.469698457010608528e-02;6.451365722318108675e-02;4.893031366820779771e-02;2.425477042240074821e-02;7.393363551191722491e-03
1.980000000000000000e+02;0.000000000000000000e+00;9.585389945237936249e-02;6.579652014134615423e-02;4.968893580802855037e-02;2.460018710683436680e-02;7.479419668835601658e-03
2.070000000000000000e+02;0.000000000000000000e+00;9.691747504893666321e-02;6.707674241985318864e-02;5.048959380650785977e-02;2.498334494757309399e-02;7.546837786948705669e-03
2.160000000000000000e+02;0.000000000000000000e+00;9.794255127811271611e-02;6.828216101681830463e-02;5.116388964673647399e-02;2.526428143900074849e-02;7.604452251699171314e-03
2.250000000000000000e+02;0.000000000000000000e+00;9.893199227348298264e-02;6.928896309030752043e-02;5.183152452763756940e-02;2.548399868924595621e-02;7.651043126758486253e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.002102068756685060e-01;7.010735438747281445e-02;5.249509154225309726e-02;2.571368396492323960e-02;7.707407925983364091e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.010969581736380629e-01;7.092653181780074478e-02;5.316246842890354207e-02;2.596651945646911985e-02;7.757863873855359860e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.021035497104249845e-01;7.167545012434822782e-02;5.364990364795339112e-02;2.619482068423640425e-02;7.787650033922555864e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.031604007338211837e-01;7.241835648052705188e-02;5.414302887883809534e-02;2.634037009793900944e-02;7.800728037440051756e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.041859034345889584e-01;7.300876542193227015e-02;5.464643391297681341e-02;2.649117824319834058e-02;7.804859287115034801e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.051753294857944443e-01;7.371772180088692616e-02;5.513262498249588139e-02;2.663680976430263248e-02;7.806571007367281261e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.061027879945045244e-01;7.437066989923385441e-02;5.557782050101867100e-02;2.673875570952033431e-02;7.810894495673873991e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.068150302221118897e-01;7.497678533811509560e-02;5.597563853162689645e-02;2.674888747420394938e-02;7.809973536824427361e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.075892902008874913e-01;7.548261983322027135e-02;5.633100151051090299e-02;2.674428324274587265e-02;7.795246019228442222e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.083385910719898981e-01;7.593013283754368459e-02;5.664732912997467312e-02;2.672505706769543257e-02;7.774940232965608759e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.090681208169894667e-01;7.633301896869856829e-02;5.691584173334456043e-02;2.673870483599549708e-02;7.779563431170015246e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.097725233385155319e-01;7.670241876182345986e-02;5.702469607261989593e-02;2.681826365958281388e-02;7.778765923711982756e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.104096970224012486e-01;7.706652601316155149e-02;5.714647864687861373e-02;2.688119703194202098e-02;7.768147917798350760e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.109811623032087163e-01;7.751296236855091670e-02;5.743787529834608330e-02;2.692762673816251340e-02;7.750011706636164739e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.115728224745516084e-01;7.793677538282114958e-02;5.769860757683645952e-02;2.695762133293987117e-02;7.721905974148522527e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.116382538379217665e-01;7.834873968778358067e-02;5.788320685529350224e-02;2.697272119444885444e-02;7.686452636288886898e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.118937727424418882e-01;7.872873741771134470e-02;5.799166026451309242e-02;2.697527138983066286e-02;7.640745106886297558e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.120984736276565696e-01;7.895048002870108661e-02;5.807999981636604442e-02;2.695629025368529580e-02;7.593010722783040747e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.123969065911576415e-01;7.920620613731504944e-02;5.814974493178991233e-02;2.690910642433790370e-02;7.544567849411212661e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.129648541330079831e-01;7.954537390088448068e-02;5.831904872308115578e-02;2.690989763612338520e-02;7.530263991628243642e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.140591414611754201e-01;8.021222713707101826e-02;5.873612406140813619e-02;2.708306490173140874e-02;7.616175851847026279e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.158368083257076131e-01;8.159870576627910321e-02;5.971766731139323270e-02;2.737228890148635241e-02;7.748210232658680682e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.174358613358367220e-01;8.263323473347145010e-02;6.070674475798783221e-02;2.772876976459651144e-02;7.906718008853000010e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.188474972318640799e-01;8.364576727796080302e-02;6.140925106616635515e-02;2.802706515999905251e-02;8.024216555427163278e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.202480833962727702e-01;8.483603586752050396e-02;6.202309842451071697e-02;2.834297948868640810e-02;8.132619093876705674e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.214100627420560824e-01;8.593445380153877378e-02;6.258536328982586272e-02;2.866543635241365282e-02;8.254564196191397155e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.225294035172274920e-01;8.670314972731033021e-02;6.311505692015459412e-02;2.895738267709224711e-02;8.393421759482939948e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.236126366668019727e-01;8.760900450317356258e-02;6.360276818628210482e-02;2.926241411583581017e-02;8.484424615315714138e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.247610413489535081e-01;8.837700389420442837e-02;6.410321016749108425e-02;2.951910245896253657e-02;8.593212249632649000e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.260948426550908552e-01;8.921168519281844067e-02;6.460869686811175627e-02;2.982362472555881439e-02;8.681727049697213552e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.273679512061005048e-01;8.988206473470662650e-02;6.506213023737689172e-02;3.016553588011178580e-02;8.766247638733079897e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.282450068632008111e-01;9.042631697567964089e-02;6.555154739536619979e-02;3.040592655091653093e-02;8.844515239976534146e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.291720983742440931e-01;9.093124143085212774e-02;6.599659033110522044e-02;3.058010078030401827e-02;8.913869875334635984e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.300394171606611138e-01;9.147345984345749137e-02;6.639825659621939602e-02;3.076904144811103137e-02;8.973657351892006320e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.308187859894740790e-01;9.205184949307670950e-02;6.675577504479861257e-02;3.091504614135794776e-02;9.028424323252921130e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.315621114767297206e-01;9.260577891739110723e-02;6.707674857335316210e-02;3.104175217760674066e-02;9.078988395915680090e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.323247897964968944e-01;9.313611726333975716e-02;6.738709106062273912e-02;3.115225529674685301e-02;9.123330091709701273e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.331497196048804232e-01;9.359949074430833071e-02;6.766323919271631515e-02;3.125022358284006152e-02;9.161443723817084411e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.340122539166779536e-01;9.397787935666127024e-02;6.793078542485919691e-02;3.133853257219261501e-02;9.190429261377610487e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.347905627527221650e-01;9.431368122563832390e-02;6.822777687174619299e-02;3.141830992983511706e-02;9.215169343540063202e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.353769615460341524e-01;9.460560024902944787e-02;6.849674065827054958e-02;3.149370041490959921e-02;9.240122005430589924e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.359238087110243021e-01;9.488244079016197596e-02;6.869119403109288924e-02;3.156470839174474463e-02;9.264670030104872611e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.364460642219041953e-01;9.514377732388970554e-02;6.883879641032245034e-02;3.162969498324980783e-02;9.273965188837673262e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.369509984930142588e-01;9.539406073337507175e-02;6.899203585555029050e-02;3.168899218481088104e-02;9.290015812257076261e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.374345680669235292e-01;9.562862546717738887e-02;6.910241185445117895e-02;3.174006849332255964e-02;9.304578382179714072e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.378984938885412237e-01;9.585147704172786165e-02;6.919625697968882772e-02;3.178669128117361797e-02;9.317619339680319537e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.383501418597092303e-01;9.606969013515298528e-02;6.928850795387919703e-02;3.183301525855886799e-02;9.329523678296737510e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.387892282481473505e-01;9.627892235526486209e-02;6.937572809182672440e-02;3.188933053370332504e-02;9.340063525254432841e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.392139910542768422e-01;9.644719356498968055e-02;6.945657251107846542e-02;3.194196925497046202e-02;9.349346340383576925e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.396130938102159991e-01;9.664369350720790341e-02;6.952426657129158472e-02;3.197513811084722740e-02;9.356787875845175989e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.399849029679876566e-01;9.683024816652614775e-02;6.961815179302467682e-02;3.199509092938948585e-02;9.370942538275906647e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.403353898216884721e-01;9.700577558945899792e-02;6.969938772122237503e-02;3.201732452228565201e-02;9.388327538639934869e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.406364605490961206e-01;9.717487319144853253e-02;6.977074749005436616e-02;3.202781293569354620e-02;9.406564992685105195e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.408723167196807013e-01;9.733125365312027266e-02;6.983055998972406697e-02;3.202786133348135833e-02;9.423870772312530758e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.410526178950826104e-01;9.747412592688368960e-02;6.987722141471361392e-02;3.201286382737741215e-02;9.439746758988492442e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.412777622533871180e-01;9.759196337412993916e-02;6.991075342463147491e-02;3.199256445248918612e-02;9.454134339539548709e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.414980612091322476e-01;9.769068205668672566e-02;6.993470896710225759e-02;3.197188046820582247e-02;9.467367737996043586e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.416140827830441595e-01;9.778123326467744181e-02;6.995232399973244641e-02;3.195681522843815681e-02;9.476342811058496851e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.417927531951916065e-01;9.786180920488096735e-02;6.996180303515334153e-02;3.195038372337652421e-02;9.478711154668657130e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.420209261596083183e-01;9.793167025799313918e-02;6.996262412842640943e-02;3.194988044477040795e-02;9.469881546521331100e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.422369179979308951e-01;9.799310134527586258e-02;6.995664160531761544e-02;3.194987405636950245e-02;9.457944955299526363e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.424333454557708267e-01;9.804739742219667487e-02;6.994484335180814472e-02;3.194354514849966076e-02;9.445893002738604827e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.425770372835960531e-01;9.809144781341390396e-02;6.992425470213047001e-02;3.193412617015287808e-02;9.433880310623995666e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.427264040792495248e-01;9.813794367253218798e-02;6.992693653400294806e-02;3.194479187923773139e-02;9.425164380293386823e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.431811323108880818e-01;9.844443686875267718e-02;7.014576500201930020e-02;3.205796169343545082e-02;9.468778879958110462e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.438359934150040820e-01;9.898545035372735557e-02;7.051902895573025631e-02;3.239061552880263817e-02;9.568900758990715738e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.446254933650397145e-01;9.953088921158174951e-02;7.129191898225571700e-02;3.268833758020967678e-02;9.657310238095812710e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.454025569313795452e-01;1.004355408950344808e-01;7.190404806214245603e-02;3.295788887242456777e-02;9.806575580091674016e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.466036851852300926e-01;1.011042512709083990e-01;7.238319855877675679e-02;3.338433526605957130e-02;9.965780960329521238e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.476321236174042428e-01;1.020077365751895226e-01;7.299640529321806126e-02;3.378681537881930014e-02;1.006921133821716760e-02
8.640000000000000000e+02;0.000000000000000000e+00;1.485331656146590684e-01;1.027510570425884395e-01;7.330215006683644952e-02;3.412850991939994638e-02;1.018684323409178860e-02
8.730000000000000000e+02;0.000000000000000000e+00;1.493830789942316439e-01;1.033106448219579532e-01;7.367018419722139166e-02;3.442303428681876831e-02;1.027976082903556306e-02
8.820000000000000000e+02;0.000000000000000000e+00;1.501419797433265757e-01;1.036354603667289653e-01;7.432207688698913572e-02;3.470620627871883607e-02;1.037796533618462816e-02
8.910000000000000000e+02;0.000000000000000000e+00;1.508668558888397182e-01;1.039428269852141484e-01;7.473431445012407304e-02;3.491918568301559389e-02;1.046802964116051726e-02
9.000000000000000000e+02;0.000000000000000000e+00;1.515633766974923136e-01;1.043461279776652234e-01;7.502315310863105768e-02;3.507762902742600497e-02;1.053621942301183508e-02
9.090000000000000000e+02;0.000000000000000000e+00;1.522363473582785676e-01;1.048609243004336861e-01;7.521648823819054863e-02;3.521406643073321519e-02;1.059958216164562893e-02
9.180000000000000000e+02;0.000000000000000000e+00;1.528788856825832598e-01;1.051231073166141589e-01;7.537049413379684482e-02;3.533377379557512549e-02;1.065964979616087355e-02
9.270000000000000000e+02;0.000000000000000000e+00;1.534935610331943368e-01;1.053813700806488091e-01;7.551197648915879135e-02;3.543908083859106939e-02;1.071744124643523970e-02
9.360000000000000000e+02;0.000000000000000000e+00;1.541852213577212249e-01;1.056483182747167404e-01;7.564157031867202452e-02;3.553208700540168991e-02;1.077214131835322122e-02
9.450000000000000000e+02;0.000000000000000000e+00;1.547631313693652033e-01;1.058883747673468184e-01;7.582467492684422106e-02;3.561415456861860562e-02;1.080998573267374224e-02
9.540000000000000000e+02;0.000000000000000000e+00;1.552433387244281371e-01;1.060688995690937109e-01;7.594215401646392527e-02;3.568589739884771295e-02;1.085597240392254144e-02
9.630000000000000000e+02;0.000000000000000000e+00;1.555642005567379749e-01;1.062921539788405922e-01;7.618646350521679489e-02;3.576533410159592197e-02;1.090183050429182829e-02
9.720000000000000000e+02;0.000000000000000000e+00;1.558490399871537146e-01;1.065246360042814283e-01;7.641258865353733887e-02;3.586908419620730287e-02;1.094730790058899908e-02
9.810000000000000000e+02;0.000000000000000000e+00;1.561995787965172466e-01;1.067323970516363268e-01;7.655835296000038093e-02;3.601163253500736655e-02;1.099612859948302657e-02
9.900000000000000000e+02;0.000000000000000000e+00;1.565400632431367955e-01;1.069113811779553724e-01;7.665090381427461241e-02;3.608468478844453070e-02;1.103702397526076275e-02
9.990000000000000000e+02;0.000000000000000000e+00;1.568784261930897539e-01;1.070646474242320512e-01;7.672878369022254064e-02;3.613264297421765053e-02;1.107323282938431352e-02
1.008000000000000000e+03;0.000000000000000000e+00;1.572125725578317479e-01;1.072055343135834699e-01;7.684929004438931233e-02;3.621533847208650847e-02;1.110587797858326661e-02
1.017000000000000000e+03;0.000000000000000000e+00;1.575001864854034817e-01;1.073385801190234468e-01;7.699351677216122181e-02;3.629397922046662117e-02;1.113541281164281103e-02
1.026000000000000000e+03;0.000000000000000000e+00;1.577722313852693292e-01;1.074616941870937536e-01;7.712791149724251838e-02;3.636733642643417974e-02;1.116181369300856853e-02
1.035000000000000000e+03;0.000000000000000000e+00;1.580325650673041760e-01;1.075743492529361300e-01;7.725224753044326875e-02;3.643022472533334610e-02;1.118079663243353762e-02
1.044000000000000000e+03;0.000000000000000000e+00;1.582843798096673082e-01;1.076715314237884913e-01;7.736715420989741243e-02;3.648269152890434852e-02;1.119537243360755642e-02
1.053000000000000000e+03;0.000000000000000000e+00;1.585265564163818586e-01;1.077517273064610009e-01;7.746152424972342632e-02;3.652093342661311831e-02;1.120688488533212387e-02
1.062000000000000000e+03;0.000000000000000000e+00;1.587597260494181262e-01;1.078085695301908981e-01;7.754616584528789547e-02;3.655259047838463338e-02;1.121064014406407058e-02
1.071000000000000000e+03;0.000000000000000000e+00;1.589856457497896558e-01;1.078520631494543081e-01;7.760152447487869698e-02;3.657716389824444692e-02;1.121180507165389986e-02
1.080000000000000000e+03;0.000000000000000000e+00;1.591984204709486761e-01;1.078871845071475849e-01;7.761652028674560777e-02;3.659393035221900070e-02;1.121073484161523234e-02
1.089000000000000000e+03;0.000000000000000000e+00;1.593971086557189332e-01;1.079154571621148417e-01;7.762529116012482910e-02;3.660370776339979398e-02;1.120862860075451731e-02
1.098000000000000000e+03;0.000000000000000000e+00;1.595684956755256123e-01;1.079248743745071376e-01;7.763061687087674523e-02;3.660787833297891869e-02;1.120471514857721874e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.597177814680423302e-01;1.079253720971647262e-01;7.763345098384939746e-02;3.660704041942985237e-02;1.119784962726991760e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.598508516479063835e-01;1.079181891733346638e-01;7.761816334468377154e-02;3.661807833746398566e-02;1.118796125719309989e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.599736439321678416e-01;1.079012700713397888e-01;7.758825935218187364e-02;3.662753775192471861e-02;1.117782539780272019e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.600846616240670928e-01;1.078745284247789316e-01;7.756325136863038983e-02;3.664204686054077509e-02;1.116765278003419709e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.601846477518767409e-01;1.078396284062889815e-01;7.754577113984169323e-02;3.665866087064683504e-02;1.115732396878096021e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.602746101050447070e-01;1.078007933085963765e-01;7.751686207733406164e-02;3.667398294842907913e-02;1.114732314389649433e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.603577529485492315e-01;1.078475107414924861e-01;7.745117613668750511e-02;3.668822788810334468e-02;1.113831525312154389e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.604299953691149527e-01;1.078949729150940895e-01;7.738594319572239533e-02;3.670137934626096360e-02;1.113808870791949124e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.604522409528444660e-01;1.079437387402422399e-01;7.732313791618322663e-02;3.671166548009290737e-02;1.114246739818288215e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.605686474013734988e-01;1.079956823906496055e-01;7.728171592879455598e-02;3.671715619333189989e-02;1.114531702747613949e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.606813483451259850e-01;1.080480725922781104e-01;7.728256837986670347e-02;3.671825613816417921e-02;1.114580124853295495e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.608211172874651762e-01;1.081481695363304824e-01;7.734037091169956857e-02;3.675199479757078336e-02;1.116829864810794590e-02
1.215000000000000000e+03;0.000000000000000000e+00;1.610939204200687591e-01;1.084037540343580630e-01;7.752791373352192761e-02;3.685640574338495956e-02;1.122914142179103417e-02
1.224000000000000000e+03;0.000000000000000000e+00;1.614542603126962461e-01;1.087715489313026557e-01;7.779613182817521344e-02;3.699584562403582244e-02;1.130682047101158605e-02
1.233000000000000000e+03;0.000000000000000000e+00;1.618498958011909683e-01;1.092466088314190675e-01;7.812641996882475903e-02;3.716539678062882879e-02;1.139635951336677618e-02
1.242000000000000000e+03;0.000000000000000000e+00;1.621923084685349126e-01;1.096713856704650686e-01;7.848764735946139881e-02;3.736115325388840447e-02;1.148987819520901239e-02
1.251000000000000000e+03;0.000000000000000000e+00;1.626482407857106072e-01;1.100801789799359248e-01;7.877087013041772501e-02;3.757406253617755210e-02;1.158475638945890077e-02
1.260000000000000000e+03;0.000000000000000000e+00;1.630732569988450620e-01;1.104737089277339490e-01;7.898904839719460280e-02;3.777171359337145456e-02;1.167655514702201254e-02
1.269000000000000000e+03;0.000000000000000000e+00;1.634426165514998586e-01;1.107375443830228429e-01;7.927528372264290579e-02;3.796843395864100967e-02;1.176010110175972068e-02
1.278000000000000000e+03;0.000000000000000000e+00;1.638142657755060072e-01;1.109957357527987798e-01;7.954801761346926015e-02;3.808930820935926831e-02;1.181001017438126389e-02
1.287000000000000000e+03;0.000000000000000000e+00;1.641904955559307655e-01;1.112565179916620295e-01;7.978615838896567503e-02;3.825284335740606473e-02;1.185678955203596854e-02
1.296000000000000000e+03;0.000000000000000000e+00;1.645650546356250410e-01;1.114882309648623920e-01;7.999120525324163178e-02;3.842007235819045602e-02;1.190166259266653946e-02
1.305000000000000000e+03;0.000000000000000000e+00;1.649308954126968707e-01;1.117110427427616404e-01;8.017880718052358691e-02;3.859684089516927930e-02;1.194394920984367774e-02
1.314000000000000000e+03;0.000000000000000000e+00;1.652849897737179163e-01;1.118756177514335370e-01;8.035067403519649543e-02;3.876570654567846469e-02;1.198371921654074052e-02
1.323000000000000000e+03;0.000000000000000000e+00;1.656276969683030398e-01;1.120337864452385784e-01;8.050493161487753957e-02;3.889066698943525330e-02;1.202225647702740222e-02
1.332000000000000000e+03;0.000000000000000000e+00;1.659636113817393455e-01;1.121849972809118301e-01;8.063798908443976787e-02;3.900486936525686399e-02;1.206824548485117485e-02
1.341000000000000000e+03;0.000000000000000000e+00;1.662869995350330643e-01;1.123299711129908812e-01;8.075228772437698099e-02;3.911009877665972551e-02;1.210624020497768488e-02
1.350000000000000000e+03;0.000000000000000000e+00;1.665975360404021721e-01;1.124664497769527760e-01;8.085407574206507353e-02;3.920648952322886016e-02;1.213736281274975341e-02
1.359000000000000000e+03;0.000000000000000000e+00;1.668953480220273511e-01;1.125962658906448921e-01;8.094786344744954454e-02;3.927989423259410640e-02;1.216531579725804030e-02
1.368000000000000000e+03;0.000000000000000000e+00;1.671781423643707298e-01;1.127237585118206487e-01;8.105780829971123702e-02;3.934694246980858373e-02;1.219617932695344666e-02
1.377000000000000000e+03;0.000000000000000000e+00;1.674523734453049195e-01;1.128470280188819674e-01;8.115718246045788842e-02;3.940836792938463840e-02;1.221867004603979616e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.677184488125534889e-01;1.129655388730312349e-01;8.124541035741604522e-02;3.946459565536766106e-02;1.224284356583267737e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.679808476593143696e-01;1.130797304356248589e-01;8.132397189144029148e-02;3.951649331138777643e-02;1.226063965540860265e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.682432930921000380e-01;1.131879416180935904e-01;8.139234384654656096e-02;3.956540258336948418e-02;1.227883428987379053e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.685046346956419194e-01;1.132459930910735546e-01;8.143153994922677774e-02;3.961636908547820635e-02;1.229848431768634787e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.687600727925808175e-01;1.132880310568415011e-01;8.146429555443594761e-02;3.966090159022200856e-02;1.231712388122835344e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.690011790194813901e-01;1.134624310145469772e-01;8.154247212296875102e-02;3.969907811061870045e-02;1.233427013524294666e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.692401190525326393e-01;1.136359083740830223e-01;8.167426503360740442e-02;3.973026661763628953e-02;1.235033350521454187e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.694693141699614714e-01;1.137852129573419385e-01;8.176271021424756646e-02;3.976962015323132205e-02;1.236433395576013242e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.696869082817434315e-01;1.139018039231069201e-01;8.184714209688750963e-02;3.981192832679189553e-02;1.237626696578496797e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.698931104837059503e-01;1.140086496262799481e-01;8.192723844842739189e-02;3.984951659776185540e-02;1.238488393455967895e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.700887221692047868e-01;1.141064511687906735e-01;8.200176026701892773e-02;3.988342885738638266e-02;1.239220401570398714e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.702739396659824767e-01;1.141945838505243060e-01;8.206708503845221159e-02;3.991342502319196461e-02;1.239848160686815581e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.704505049570051445e-01;1.142746666579478182e-01;8.210075610053566009e-02;3.994013514645238655e-02;1.240379893485643939e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.706210143956938541e-01;1.143472368843943682e-01;8.213136906835778739e-02;3.996544524785541203e-02;1.240453131106200937e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.707815592770841884e-01;1.144098975438555127e-01;8.215597729727498744e-02;3.997410989642323498e-02;1.240456270830900092e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.709322329211481750e-01;1.144629079261529209e-01;8.217384513101273769e-02;3.997875626962216905e-02;1.240371236044151421e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.710771590867614100e-01;1.145098334604180840e-01;8.218612413867609767e-02;3.998141797095687566e-02;1.240155158281924103e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.712126638792400568e-01;1.145202544043627257e-01;8.218060060515650078e-02;3.998156215115335893e-02;1.239653880702132685e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.713406472880728837e-01;1.145260735138470820e-01;8.216170821065658936e-02;3.998246231892886582e-02;1.239105126636736755e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.714644622175557354e-01;1.145295800111697793e-01;8.213967784584534637e-02;3.997956932270823466e-02;1.238659849350803518e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.715830182367140133e-01;1.145286102101691766e-01;8.211467185725745965e-02;3.997710701173674830e-02;1.238410804913199492e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.716944962505723982e-01;1.145210846670419724e-01;8.213684439881871469e-02;3.997469850952105330e-02;1.237878050220214514e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.718013098420171914e-01;1.145084908264922541e-01;8.216366020249435409e-02;3.997129332988004491e-02;1.237180386020415163e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.719044708125843368e-01;1.144916955383969842e-01;8.218674609533208053e-02;3.996001856956712256e-02;1.236304232359323151e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.720293654432624442e-01;1.144795293170899758e-01;8.220248651846334687e-02;3.994780167130192877e-02;1.235776647688873256e-02
1.611000000000000000e+03;0.000000000000000000e+00;1.723266184980281335e-01;1.145432878967080348e-01;8.230086442209869069e-02;4.000448355281848584e-02;1.237437319081251437e-02
1.620000000000000000e+03;0.000000000000000000e+00;1.727398228204747033e-01;1.146841115999397698e-01;8.253613803188403208e-02;4.012507154206042259e-02;1.240592645328694212e-02
1.629000000000000000e+03;0.000000000000000000e+00;1.730768079977925145e-01;1.150070990391753867e-01;8.295670534913313077e-02;4.029746013183554965e-02;1.245217105470320697e-02
1.638000000000000000e+03;0.000000000000000000e+00;1.734064850213444808e-01;1.157105552427740436e-01;8.346619332288748860e-02;4.061115233943037028e-02;1.250998501621249787e-02
1.647000000000000000e+03;0.000000000000000000e+00;1.737314038974956676e-01;1.164419268469990276e-01;8.390348329434535457e-02;4.084605705119223606e-02;1.256069695279042088e-02
1.656000000000000000e+03;0.000000000000000000e+00;1.740767518750383769e-01;1.168047602836934651e-01;8.430619958912063949e-02;4.099423382451922865e-02;1.261364631103290349e-02
1.665000000000000000e+03;0.000000000000000000e+00;1.744383049925167795e-01;1.170185420273488902e-01;8.455279429869594354e-02;4.119267645097759306e-02;1.265773080670479570e-02
1.674000000000000000e+03;0.000000000000000000e+00;1.750393908314677449e-01;1.172385488625788119e-01;8.485473613176322538e-02;4.134741406799680163e-02;1.269813218502519395e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.754371590526186686e-01;1.175353182980908989e-01;8.514838547657176127e-02;4.148666681197871187e-02;1.273517301827864316e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.757527265367523350e-01;1.180068491787066021e-01;8.536417244213714839e-02;4.166082617812782302e-02;1.276992855114065378e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.760597295817049601e-01;1.183667984687345603e-01;8.555530632555431725e-02;4.181534151796916648e-02;1.280194948552849932e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.763889492535916648e-01;1.186418737745775359e-01;8.573658291903651918e-02;4.195961644111892430e-02;1.283080013399566510e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.767042435406869227e-01;1.188746314054015957e-01;8.590638045152831914e-02;4.207945413235324866e-02;1.285633003999706904e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.769985291979107866e-01;1.190949431948799542e-01;8.606747900474169544e-02;4.218753263783221741e-02;1.287388939349502423e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.771770531934524218e-01;1.193024541538700162e-01;8.628537517551831959e-02;4.227025050521208971e-02;1.289908125980460812e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.775693145279498841e-01;1.194973451501055717e-01;8.649425101937227578e-02;4.231441602692889714e-02;1.292129513106517018e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.778769613641321690e-01;1.196818215871380542e-01;8.669050167907382809e-02;4.235362380162199791e-02;1.294006394035324137e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.780662669949458765e-01;1.198531939317465933e-01;8.687655093620830216e-02;4.242205562676315544e-02;1.295696698788388612e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.782396326609785586e-01;1.200068240116121121e-01;8.703142765142635184e-02;4.249128112389983364e-02;1.297286683420856290e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.783987994789343334e-01;1.201471801465850975e-01;8.713884188150876342e-02;4.255498062282601912e-02;1.298768911350847363e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.785466844714356238e-01;1.202786306946499045e-01;8.723804033147078418e-02;4.261385293654935263e-02;1.300179766523213917e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.786839551725835640e-01;1.204020012203282364e-01;8.733054325794584183e-02;4.266683618637578945e-02;1.301491060284610396e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.788367662946846459e-01;1.205170490901218555e-01;8.741768974954201854e-02;4.271344327591435064e-02;1.302500303109908192e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.790125336619549090e-01;1.206247332182566190e-01;8.749909778063794108e-02;4.275566952274992977e-02;1.303316412537919300e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.791700420732373900e-01;1.207223143910616248e-01;8.757420607390449530e-02;4.279354083783780405e-02;1.304004702631427794e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.793077516238030245e-01;1.208835635212566623e-01;8.764399547808622570e-02;4.282682863902651654e-02;1.304536294894255259e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.794357478596096400e-01;1.210411364255385702e-01;8.770724085281149385e-02;4.285423938005171463e-02;1.304884435786333660e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.795535832365768303e-01;1.211888018381735432e-01;8.776232196632349769e-02;4.287678929468252687e-02;1.305112158437411914e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.796615350143548895e-01;1.213150248148698734e-01;8.780815759054499958e-02;4.289592365137746832e-02;1.305286243473423487e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.797604336318832097e-01;1.214343596859038532e-01;8.783081059573757954e-02;4.291316009672326015e-02;1.305464251492669502e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.798520900744797479e-01;1.215489380072501541e-01;8.783349376975804756e-02;4.292832675108207430e-02;1.305621928788253810e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.799414813941485058e-01;1.216578096615483218e-01;8.783207563228268011e-02;4.294226525382503767e-02;1.305779545948450304e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.800279932989327925e-01;1.217610139165870853e-01;8.782546624937012658e-02;4.295527163607380794e-02;1.305947427458602553e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.801102102306291752e-01;1.218570569892040711e-01;8.781470634242781459e-02;4.296741159979916569e-02;1.306081628400936404e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.801898569037124198e-01;1.219472898400308369e-01;8.780032353509889531e-02;4.297109846159669067e-02;1.306158024428806172e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.802673236598724416e-01;1.220336382853839108e-01;8.778224464430811613e-02;4.296993517010556235e-02;1.306158331336041561e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.803405027759829027e-01;1.221101288852530914e-01;8.776221539092955715e-02;4.296630812236783281e-02;1.305913646968626628e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.804086845206365197e-01;1.221737387089056326e-01;8.774481423525562485e-02;4.295848093724837641e-02;1.305494266454652018e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.804742590381783751e-01;1.221911035502005471e-01;8.774134292636356913e-02;4.294570930800674369e-02;1.304962169731120614e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.805368894859411544e-01;1.221679844564496353e-01;8.773422842035955016e-02;4.293104808283477319e-02;1.304402685381576832e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.805975899797290229e-01;1.221275156322298577e-01;8.773247185808616400e-02;4.291596214901070155e-02;1.303826906778002108e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.806564999644370562e-01;1.220805490893521472e-01;8.773810989513762537e-02;4.290036982148964784e-02;1.303194055032613763e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.807132621154445840e-01;1.220280700638902982e-01;8.774396381298670000e-02;4.288350692948171561e-02;1.302526570291870703e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.807653670081801889e-01;1.219712831134337899e-01;8.774997164916439885e-02;4.286449125267192961e-02;1.301852701780735998e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.808383627958081163e-01;1.219099182692727074e-01;8.775426469414081276e-02;4.284260774911591296e-02;1.301161137480335087e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.809354309784952375e-01;1.218448883007820782e-01;8.775712139250428645e-02;4.281762259232731183e-02;1.300430431023123432e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.810280683659413192e-01;1.217770767462459242e-01;8.775814140053078694e-02;4.279111816269812879e-02;1.299676969863880482e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.811140375457963303e-01;1.217079906133825828e-01;8.775669754842625736e-02;4.276502088689046466e-02;1.298924107810219344e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.811946212104053600e-01;1.216361525398883675e-01;8.775400337797960304e-02;4.274042242060688279e-02;1.298179715915195181e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.812700943478842974e-01;1.215635439282312241e-01;8.775182371289150240e-02;4.271794310244368675e-02;1.297439283903781444e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.813393602502149371e-01;1.214913461232739883e-01;8.774928524764921689e-02;4.269701718324769163e-02;1.296687280488397105e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.813868267192544070e-01;1.214182873542309915e-01;8.774474220288205895e-02;4.267722574203434288e-02;1.295938344498006808e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.814306080996712367e-01;1.213423051999658053e-01;8.773708689448118936e-02;4.265807090245161970e-02;1.295225172895224895e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.814712543368433018e-01;1.212637929889594374e-01;8.772373887050155528e-02;4.263926816990104562e-02;1.294527570796230945e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.815085891793611905e-01;1.211834928916557114e-01;8.770259481941283797e-02;4.262065683400214494e-02;1.293780073950836010e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.815434140355402237e-01;1.211010471614264034e-01;8.767376335917570485e-02;4.260166563554951269e-02;1.292997370295474388e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.815738967658438729e-01;1.210173267085580540e-01;8.763771346905205317e-02;4.258237485793216898e-02;1.292243744220221598e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.815992764457609598e-01;1.209448589907495264e-01;8.759689269071242734e-02;4.256253555184403431e-02;1.291470300138308769e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.816247735359907411e-01;1.209011233887815756e-01;8.755596424259573518e-02;4.254255100871513762e-02;1.290584045577276157e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.816453701756662875e-01;1.208589193492920488e-01;8.751537379744395162e-02;4.252221083306357424e-02;1.289730960335398746e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.816228107863662455e-01;1.208165992809158706e-01;8.747440273405404643e-02;4.250110035760675670e-02;1.288816404302292780e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.815945343949477153e-01;1.207619467676125241e-01;8.743246177411656550e-02;4.248006213003849285e-02;1.287545266253755857e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.815601265356728278e-01;1.207053504917959819e-01;8.738954900497758471e-02;4.245571349093148206e-02;1.286254103780054558e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.815806092568671426e-01;1.206465526117408982e-01;8.734587079777413055e-02;4.242667267925626096e-02;1.284964384654848843e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.816232485677773956e-01;1.205870051822610645e-01;8.730247743522065451e-02;4.238503719612379816e-02;1.283685852965942356e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.816525777740617409e-01;1.205278024493479649e-01;8.725968567834929690e-02;4.234268832024180862e-02;1.282431769102372783e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.816814743161057899e-01;1.204689114396752525e-01;8.721706441846265034e-02;4.229994144361398645e-02;1.281289444967588682e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.817080797697480932e-01;1.204097194201400739e-01;8.717426393102140070e-02;4.225816945858899831e-02;1.280531386114368633e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.816737590942887615e-01;1.203511678764991599e-01;8.713218136924805179e-02;4.221803305041706145e-02;1.279764966561423856e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.816327670798122684e-01;1.202928952653612715e-01;8.709113523089515030e-02;4.217912763473750243e-02;1.278988056191572402e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.815864664469809819e-01;1.202345954799204503e-01;8.705066822108380176e-02;4.214029710303706516e-02;1.278198001511824181e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.815355601171176336e-01;1.201765450874755087e-01;8.701117169514988037e-02;4.210102152232027273e-02;1.277417046718290483e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.814793100295457595e-01;1.201194019120634809e-01;8.697208576029294425e-02;4.206072007432472976e-02;1.276651491232674157e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.814193424520970654e-01;1.200633854706746467e-01;8.693288111211650016e-02;4.202946981432553741e-02;1.276503769549584139e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.813563501352960516e-01;1.200078541565661877e-01;8.689255145727015073e-02;4.200665173598052554e-02;1.276598714992736860e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.812942377610314015e-01;1.199533776825753850e-01;8.685170083777102312e-02;4.198371309343564006e-02;1.276646032320142773e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.812340288309756409e-01;1.198996123529073310e-01;8.681084557965461357e-02;4.196046000198804665e-02;1.276652050247547091e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.811774559019819486e-01;1.198455321785933253e-01;8.676951973537568030e-02;4.193648938655049341e-02;1.276268968045627186e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.811231287314681027e-01;1.197917774057737639e-01;8.672815718548829156e-02;4.191215851196194997e-02;1.275729180518990480e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.810687384031421099e-01;1.197383871777794595e-01;8.668720609532454269e-02;4.188820818394929646e-02;1.275177881515254449e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.810139432554740413e-01;1.196861461993413561e-01;8.664732464114228982e-02;4.186531945546246442e-02;1.274630824380241015e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.809585972296277323e-01;1.196362680807774859e-01;8.660936307094943554e-02;4.184378889534889900e-02;1.273804673825175773e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.809058377890915836e-01;1.195880506433777829e-01;8.657208931824592058e-02;4.182328271795936192e-02;1.272953557384361861e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.808562981672593439e-01;1.195404780658548827e-01;8.653433969672741366e-02;4.180253377854414171e-02;1.272098047127960888e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.808063359998738628e-01;1.194940628389913745e-01;8.649722979914616083e-02;4.178189053185342450e-02;1.271199893178715824e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.807549333047618056e-01;1.194496975234954073e-01;8.646143032813478901e-02;4.175608806428109110e-02;1.270263599173124432e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.807031914870922962e-01;1.194063801299085348e-01;8.642663142172486712e-02;4.172521368805784392e-02;1.269330395694758841e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.806533829017643589e-01;1.193631514489353895e-01;8.639256708976492116e-02;4.169587336222897733e-02;1.268441839229119024e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.806040097480397510e-01;1.193203784475008328e-01;8.635904689366097342e-02;4.166796224505880941e-02;1.267591471849508974e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.805534417027601923e-01;1.192764365902065915e-01;8.632461712014248556e-02;4.164156187339054793e-02;1.266882125685769508e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.805015769849827034e-01;1.192328507211652538e-01;8.629011312958911883e-02;4.161609791826802185e-02;1.266425056635343133e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.804895645956881567e-01;1.191903516830335741e-01;8.625552912683294438e-02;4.159037591923807342e-02;1.265959798473904885e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.804786544569974005e-01;1.191470373973716051e-01;8.621958130505136264e-02;4.156419529432468785e-02;1.265445562573861912e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.804670677866629380e-01;1.191023042686649019e-01;8.617001806968722921e-02;4.153691851383729122e-02;1.264876252737720877e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.804552295320629718e-01;1.190561010313425649e-01;8.610913141876991306e-02;4.150813927624886351e-02;1.264254399063202000e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.804437292471716137e-01;1.190083224049097166e-01;8.604819230056121038e-02;4.147834300772526572e-02;1.263600137291952079e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.804306117198827275e-01;1.189593176335010938e-01;8.598832228503040798e-02;4.144844417849108398e-02;1.262922550774242363e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.803866388066872051e-01;1.189089534588340102e-01;8.592826316564895761e-02;4.141862583256861186e-02;1.262213066200471544e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.803427806361200259e-01;1.188586551547227144e-01;8.586801999033095989e-02;4.138910335663203294e-02;1.261505592491482530e-02


==> data/iters/iters_high-regret_prct75.csv <==
xaxis; Off-High; 1-High; 5-High; 10-High; 25-High; 50-High
0.000000000000000000e+00;0.000000000000000000e+00;3.674296806711733199e-01;2.809297766021212062e-01;1.938962179575919320e-01;7.552394655752187047e-02;1.678859884341581121e-02
9.000000000000000000e+00;0.000000000000000000e+00;3.789099124805614394e-01;1.247147258865330816e-01;5.282078518009819534e-02;1.372144791020557184e-02;2.759525551966513814e-03
1.800000000000000000e+01;0.000000000000000000e+00;2.440001109339005325e-01;7.263559144984882421e-02;3.242818659336279413e-02;9.913222356097333224e-03;2.442569120491265740e-03
2.700000000000000000e+01;0.000000000000000000e+00;1.820745547516112728e-01;5.553383182170992804e-02;2.749169317554784470e-02;9.995567048249663286e-03;2.818199433835203403e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.494131514957098839e-01;4.919494081695841015e-02;2.670774236886686026e-02;1.094774555426899186e-02;3.316517395601288436e-03
4.500000000000000000e+01;0.000000000000000000e+00;1.293632232956508366e-01;4.688707967117893005e-02;2.737348098622790007e-02;1.223014237175230542e-02;3.805192176534976517e-03
5.400000000000000000e+01;0.000000000000000000e+00;1.171103890460317154e-01;4.635666302959511736e-02;2.865155785503514102e-02;1.350167892566288275e-02;4.280923549609485373e-03
6.300000000000000000e+01;0.000000000000000000e+00;1.094546555138717903e-01;4.676837059567867660e-02;3.032152476617954243e-02;1.488499176755936869e-02;4.701555578704798982e-03
7.200000000000000000e+01;0.000000000000000000e+00;1.045705408750766119e-01;4.745461687495967917e-02;3.240667463919456870e-02;1.607783576058749442e-02;5.106386893854776739e-03
8.100000000000000000e+01;0.000000000000000000e+00;1.013528398120867313e-01;4.860964547393155366e-02;3.432993517718532783e-02;1.713565417046236314e-02;5.451080845739776463e-03
9.000000000000000000e+01;0.000000000000000000e+00;9.930035609481721592e-02;5.008957991451572223e-02;3.621506694977717766e-02;1.816943921462324182e-02;5.769388345290640124e-03
9.900000000000000000e+01;0.000000000000000000e+00;9.809572111829813201e-02;5.185084948000187599e-02;3.790551753516783334e-02;1.919648487001614223e-02;6.033927994681873887e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.746861300323896027e-02;5.374220352032498677e-02;3.972242621409194374e-02;2.010243710658691368e-02;6.310451646699895799e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.721254453743462254e-02;5.574380448210701500e-02;4.143533235908177653e-02;2.090696641148278440e-02;6.569025930008673408e-03
1.260000000000000000e+02;0.000000000000000000e+00;9.724342758909235163e-02;5.772593173724183818e-02;4.300708285631610339e-02;2.170522733782617036e-02;6.811833910623935409e-03
1.350000000000000000e+02;0.000000000000000000e+00;9.773356124804045975e-02;5.955866651681077789e-02;4.445796552960479264e-02;2.245657642719354335e-02;7.044910321146360087e-03
1.440000000000000000e+02;0.000000000000000000e+00;9.878950490914670257e-02;6.115097655386192432e-02;4.579105790810723831e-02;2.318413611644403252e-02;7.231035654082528831e-03
1.530000000000000000e+02;0.000000000000000000e+00;9.978584296107632923e-02;6.301944646577109510e-02;4.694686173670904739e-02;2.386746623387901722e-02;7.406094845271393029e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.003880742900898765e-01;6.453700401106540752e-02;4.823146473244142168e-02;2.443701731506126365e-02;7.551196789613988380e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.013770869139655056e-01;6.588952824877770953e-02;4.943451229119810025e-02;2.485913839871847775e-02;7.693194403840867418e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.024339315853227683e-01;6.739242093334940620e-02;5.050037517952330607e-02;2.526973282301556850e-02;7.820128019470703670e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.036456011693090012e-01;6.843084587743120117e-02;5.159473273852445419e-02;2.574689891025992716e-02;7.912157126641238686e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.049141824397541722e-01;6.963925597067292805e-02;5.261937949622107202e-02;2.618042362006157281e-02;7.997822203320953741e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.055015568593747483e-01;7.075358550054806905e-02;5.356662165882424692e-02;2.657478725099165703e-02;8.075387994785004214e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.063166284526243094e-01;7.175981531333133767e-02;5.426063272599565557e-02;2.693841748549223591e-02;8.121692258062598868e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.072028716457203157e-01;7.271404115460891604e-02;5.494712708488659614e-02;2.727364862797361164e-02;8.152807136733209586e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.082858825432373856e-01;7.378970135070957170e-02;5.559496476673260468e-02;2.757622860305905185e-02;8.183500726965293320e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.093480216378105024e-01;7.489721978111604783e-02;5.620376351959588401e-02;2.778143154801336265e-02;8.210415347081050086e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.102507669228992432e-01;7.595814646914589297e-02;5.683628677084112679e-02;2.797388332872881994e-02;8.237924635472224089e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.108903091102107080e-01;7.696760600227020577e-02;5.756253135113935382e-02;2.811548098547861363e-02;8.260189013798817370e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.117568660204271425e-01;7.780151435600968224e-02;5.825410481708623300e-02;2.823438610380145375e-02;8.275612812572344379e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.125817784246563313e-01;7.857826532881700965e-02;5.890798162626065260e-02;2.833223093491404193e-02;8.289122768287311704e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.132589676905101789e-01;7.931881161215068032e-02;5.942084667139379411e-02;2.841165133880335300e-02;8.304055839268124906e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.139437435298374240e-01;8.009556914311498355e-02;5.983700323541698424e-02;2.848363342362364437e-02;8.314196606876095644e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.146975968760323289e-01;8.097407412131828186e-02;6.022678821329435078e-02;2.856686809061777590e-02;8.318529050689332793e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.153166197936569964e-01;8.158152100594463774e-02;6.059744490295168595e-02;2.865716606188931787e-02;8.318572423577506175e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.160648190521536838e-01;8.212642683147726441e-02;6.097292549916456805e-02;2.874363383885947254e-02;8.313447736624396747e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.169736202372373690e-01;8.265677497023057874e-02;6.123935149646340254e-02;2.881357038829382433e-02;8.304200757391379945e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.177451758187105790e-01;8.317698501403959777e-02;6.150266856375439378e-02;2.884956319079625547e-02;8.291109388075536615e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.183144929252779864e-01;8.366193234172500381e-02;6.174432424285342808e-02;2.886186710155235619e-02;8.279337292629347297e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.189272274428488374e-01;8.406519271102858015e-02;6.197380068632183520e-02;2.887331186288528279e-02;8.263514709449241991e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.195327813543896056e-01;8.441887031176956158e-02;6.217741466732668032e-02;2.887940887944083490e-02;8.237158212783937672e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.201447581309960377e-01;8.473674424274323103e-02;6.235290115164557334e-02;2.882924603902169841e-02;8.197569398065221447e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.205192720577953208e-01;8.502849768251170837e-02;6.247307044098802942e-02;2.876657909251361528e-02;8.159800587411687040e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.208662294237193569e-01;8.536380853062849883e-02;6.256638093039719462e-02;2.869262312130017173e-02;8.121613955913568536e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.214918914573421271e-01;8.580529914594206553e-02;6.280599211453907760e-02;2.871573161207717842e-02;8.110250318752046730e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.226084164312174624e-01;8.669880993321107954e-02;6.329506636147991250e-02;2.900072412554237367e-02;8.196186792190380405e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.237238358201976501e-01;8.767741496831514547e-02;6.389014353973021532e-02;2.928773351248421808e-02;8.307985099839340290e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.250822750003353079e-01;8.870135336017007099e-02;6.466691372690497319e-02;2.964294640872490103e-02;8.531145003833546722e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.266808838943510596e-01;8.981384996880883986e-02;6.576660115717281041e-02;3.023977698307771245e-02;8.669877434375087427e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.281861632688464647e-01;9.098090386085251613e-02;6.663873533450140330e-02;3.058194947765596750e-02;8.807838697613744675e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.302228104380044049e-01;9.228391442182071192e-02;6.751095530698479619e-02;3.120404710823952016e-02;8.940360600187458387e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.320384157944889114e-01;9.327884658105367599e-02;6.807689416723372577e-02;3.161968726388275641e-02;9.046351649242988582e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.339212120139965101e-01;9.422798386979927554e-02;6.920192499927078911e-02;3.186576100838189873e-02;9.144941832156239930e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.355166616558864667e-01;9.529244307781783996e-02;6.979804002217371295e-02;3.208712632116616364e-02;9.252873408721894871e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.368868108443406506e-01;9.615703040693107662e-02;7.036787979102002155e-02;3.230910468900282523e-02;9.329916507834060124e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.380953877255869378e-01;9.700143492247140231e-02;7.090596372737092978e-02;3.258168539284821141e-02;9.409414054228022739e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.391697765877374926e-01;9.778807771762292045e-02;7.139470414761869832e-02;3.284033592962164877e-02;9.538271824933990117e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.402415265880047057e-01;9.851504154898368948e-02;7.184844749372540362e-02;3.307664991470581767e-02;9.590743221988027450e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.412651607793573016e-01;9.917856310799823272e-02;7.226614863822422574e-02;3.331724324430546114e-02;9.754366639710229658e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.422365364299423007e-01;9.983514107855803732e-02;7.264902846381664225e-02;3.347007688826252048e-02;9.917027871633869382e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.431557007749043042e-01;1.004458913774278761e-01;7.300016950939067217e-02;3.369254169242945351e-02;1.000648617332224738e-02
5.580000000000000000e+02;0.000000000000000000e+00;1.440163781984434010e-01;1.010016768136743209e-01;7.332429778361491957e-02;3.382697954570290655e-02;1.008798560320135762e-02
5.670000000000000000e+02;0.000000000000000000e+00;1.447726574695003821e-01;1.015075620677380330e-01;7.367744959110633651e-02;3.398415917334031422e-02;1.016034948965743520e-02
5.760000000000000000e+02;0.000000000000000000e+00;1.454343664120593960e-01;1.019469105504636902e-01;7.409142212797886762e-02;3.409220069505398271e-02;1.022297979399458025e-02
5.850000000000000000e+02;0.000000000000000000e+00;1.461638646672636377e-01;1.024841966884365574e-01;7.460162526420253959e-02;3.418145601531006467e-02;1.027595528074068745e-02
5.940000000000000000e+02;0.000000000000000000e+00;1.470804438440724282e-01;1.029386600834765186e-01;7.486341820514946788e-02;3.426280799488189838e-02;1.032585075651802978e-02
6.030000000000000000e+02;0.000000000000000000e+00;1.477912595840584764e-01;1.033271550551654316e-01;7.502882632183691114e-02;3.435908557064213525e-02;1.036942708973959994e-02
6.120000000000000000e+02;0.000000000000000000e+00;1.484251999032289993e-01;1.036861272572906639e-01;7.517327656828710902e-02;3.446074378594275733e-02;1.040880941766615143e-02
6.210000000000000000e+02;0.000000000000000000e+00;1.490320794563083917e-01;1.040177822528922658e-01;7.529853137162394183e-02;3.454666780279914279e-02;1.045507338577124357e-02
6.300000000000000000e+02;0.000000000000000000e+00;1.496029230785404784e-01;1.043226990084649003e-01;7.541246023167105794e-02;3.462239305388124105e-02;1.049534267583645750e-02
6.390000000000000000e+02;0.000000000000000000e+00;1.501358334740615363e-01;1.045988149502146691e-01;7.551189848300546292e-02;3.468967604318329290e-02;1.053114984084058646e-02
6.480000000000000000e+02;0.000000000000000000e+00;1.506301132348030203e-01;1.048445319402362963e-01;7.559612928388061148e-02;3.473436533514545621e-02;1.055912554860943472e-02
6.570000000000000000e+02;0.000000000000000000e+00;1.510887181578903227e-01;1.050638934590640283e-01;7.567031009622485205e-02;3.478663211309182546e-02;1.056533702094295674e-02
6.660000000000000000e+02;0.000000000000000000e+00;1.515230058592310636e-01;1.052592306033709457e-01;7.573795863936658157e-02;3.486401873095329451e-02;1.056725326665915871e-02
6.750000000000000000e+02;0.000000000000000000e+00;1.519417057261343018e-01;1.054356536371452019e-01;7.579092245637240877e-02;3.491155551028220227e-02;1.056443274840686286e-02
6.840000000000000000e+02;0.000000000000000000e+00;1.523430221182784650e-01;1.055989921404929810e-01;7.583030967933981903e-02;3.495783416748207695e-02;1.055771471840121108e-02
6.930000000000000000e+02;0.000000000000000000e+00;1.527262872836658292e-01;1.057430610032368407e-01;7.585564022447095767e-02;3.500011194467330528e-02;1.055842304931909649e-02
7.020000000000000000e+02;0.000000000000000000e+00;1.530959210340913645e-01;1.058719030109222248e-01;7.586963112370918860e-02;3.503708340762345247e-02;1.056524586725288845e-02
7.110000000000000000e+02;0.000000000000000000e+00;1.534542651927346124e-01;1.059966691084708174e-01;7.587330520254204069e-02;3.506914028664465804e-02;1.057075086499712629e-02
7.200000000000000000e+02;0.000000000000000000e+00;1.538016317590602533e-01;1.061114676641320698e-01;7.587141267771484177e-02;3.509508752086247518e-02;1.057449788070586802e-02
7.290000000000000000e+02;0.000000000000000000e+00;1.541426048710015650e-01;1.061688264649051222e-01;7.589291574936044005e-02;3.511228966621104258e-02;1.057586926744672612e-02
7.380000000000000000e+02;0.000000000000000000e+00;1.544847503225065255e-01;1.062266829878416308e-01;7.590694961831642718e-02;3.512103615790017341e-02;1.057727939385106133e-02
7.470000000000000000e+02;0.000000000000000000e+00;1.548170896941256369e-01;1.062785702244206376e-01;7.591892572624962809e-02;3.512019145181777963e-02;1.058111728904862978e-02
7.560000000000000000e+02;0.000000000000000000e+00;1.551338948540460505e-01;1.063148019008196832e-01;7.593501786876949433e-02;3.510856781041826746e-02;1.058326493240924898e-02
7.650000000000000000e+02;0.000000000000000000e+00;1.554345265463501491e-01;1.063367530555260065e-01;7.595353704117775717e-02;3.508833581209607616e-02;1.058383467417718486e-02
7.740000000000000000e+02;0.000000000000000000e+00;1.557122427897491834e-01;1.063419114671030896e-01;7.597645019949672562e-02;3.506033519012023703e-02;1.058312950708180551e-02
7.830000000000000000e+02;0.000000000000000000e+00;1.558191890131206403e-01;1.063351297797456851e-01;7.600331580332136960e-02;3.502851044590867685e-02;1.058077233351585600e-02
7.920000000000000000e+02;0.000000000000000000e+00;1.559171633118095757e-01;1.063195846130733924e-01;7.603117803583525625e-02;3.498390126967819425e-02;1.057740286403043364e-02
8.010000000000000000e+02;0.000000000000000000e+00;1.560087572428956459e-01;1.063047637342581092e-01;7.606913310383955906e-02;3.493056016011523296e-02;1.057325772999063648e-02
8.100000000000000000e+02;0.000000000000000000e+00;1.561875418880684929e-01;1.064078757686723747e-01;7.629604318387409045e-02;3.494324425859517136e-02;1.059394725663673556e-02
8.190000000000000000e+02;0.000000000000000000e+00;1.564784796347146734e-01;1.066351967253654776e-01;7.666274977993625672e-02;3.511501852027326676e-02;1.065740190329909215e-02
8.280000000000000000e+02;0.000000000000000000e+00;1.568416204654776713e-01;1.069963435002729696e-01;7.686158690840275143e-02;3.539327134184110102e-02;1.075598156813158818e-02
8.370000000000000000e+02;0.000000000000000000e+00;1.572925087210488293e-01;1.075396414373532561e-01;7.721427361257177102e-02;3.571338343396628090e-02;1.090095880568369736e-02
8.460000000000000000e+02;0.000000000000000000e+00;1.578704935353845706e-01;1.083163253389541891e-01;7.753877358386865315e-02;3.604559361347332153e-02;1.101775594246727497e-02
8.550000000000000000e+02;0.000000000000000000e+00;1.584731090472799586e-01;1.086436070972633672e-01;7.778669647767608164e-02;3.638863026349840879e-02;1.118053436564600024e-02
8.640000000000000000e+02;0.000000000000000000e+00;1.594965670213627229e-01;1.089549458749283634e-01;7.832146651742610821e-02;3.678421299394154381e-02;1.134838192339955414e-02
8.730000000000000000e+02;0.000000000000000000e+00;1.600899555301900645e-01;1.097633163313790627e-01;7.928218204043446793e-02;3.730520066241170551e-02;1.151940653168541731e-02
8.820000000000000000e+02;0.000000000000000000e+00;1.610096735149146863e-01;1.110095933641451621e-01;7.986908482735800840e-02;3.765846577422631014e-02;1.174123781880467843e-02
8.910000000000000000e+02;0.000000000000000000e+00;1.623313743855880620e-01;1.122431949358746878e-01;8.063531824831728090e-02;3.804957505678265017e-02;1.197424844650198106e-02
9.000000000000000000e+02;0.000000000000000000e+00;1.638717290914489255e-01;1.129586792876515339e-01;8.162803236379680139e-02;3.820445433830994830e-02;1.215928033827564682e-02
9.090000000000000000e+02;0.000000000000000000e+00;1.653513768366423053e-01;1.133895095812166159e-01;8.199890954549735045e-02;3.835169620625179104e-02;1.231700701859800642e-02
9.180000000000000000e+02;0.000000000000000000e+00;1.665269719130276216e-01;1.138704198170990556e-01;8.234851477107668627e-02;3.848406032183994407e-02;1.245604528575755023e-02
9.270000000000000000e+02;0.000000000000000000e+00;1.676627004900908269e-01;1.143477361299549411e-01;8.279315954482310835e-02;3.864794464197382484e-02;1.251119077243258680e-02
9.360000000000000000e+02;0.000000000000000000e+00;1.686000262901543034e-01;1.149619882552027350e-01;8.320188607805556469e-02;3.885778741912118694e-02;1.256258238439986186e-02
9.450000000000000000e+02;0.000000000000000000e+00;1.690597361869037307e-01;1.155341985634905227e-01;8.349832432164813745e-02;3.920506021400117780e-02;1.261080339402893130e-02
9.540000000000000000e+02;0.000000000000000000e+00;1.694060919129486975e-01;1.160720892157266343e-01;8.366658359904274866e-02;3.958607309917268335e-02;1.265532994374305928e-02
9.630000000000000000e+02;0.000000000000000000e+00;1.697276496306814042e-01;1.165692726786379113e-01;8.383682147344675983e-02;3.995584959867046204e-02;1.269637144940061191e-02
9.720000000000000000e+02;0.000000000000000000e+00;1.700806377113005530e-01;1.170206876145838265e-01;8.400264202465022867e-02;4.029861236573015898e-02;1.279101448263852622e-02
9.810000000000000000e+02;0.000000000000000000e+00;1.704660013496066273e-01;1.174001762811741900e-01;8.416169648606462717e-02;4.061332187581221526e-02;1.290499283163849473e-02
9.900000000000000000e+02;0.000000000000000000e+00;1.708263212436061662e-01;1.175163109165741626e-01;8.431252534505428997e-02;4.088926932413210202e-02;1.301075521191672954e-02
9.990000000000000000e+02;0.000000000000000000e+00;1.712607801151002085e-01;1.176235514520963116e-01;8.445537324998782236e-02;4.098865915843404040e-02;1.310786489265423557e-02
1.008000000000000000e+03;0.000000000000000000e+00;1.717486929513249161e-01;1.177261495030873933e-01;8.463460013046616992e-02;4.107664296593806913e-02;1.318517271715060127e-02
1.017000000000000000e+03;0.000000000000000000e+00;1.722096597801867635e-01;1.178221571062479101e-01;8.488858269720636618e-02;4.123438207902176827e-02;1.324463503376496591e-02
1.026000000000000000e+03;0.000000000000000000e+00;1.726440077372082271e-01;1.179088348744556369e-01;8.513364977285556301e-02;4.138772966617026983e-02;1.329732889707765063e-02
1.035000000000000000e+03;0.000000000000000000e+00;1.730519696421823350e-01;1.180086875110026579e-01;8.536273139035085999e-02;4.152445028775464397e-02;1.334390672180632391e-02
1.044000000000000000e+03;0.000000000000000000e+00;1.734704394355560120e-01;1.181179898818357915e-01;8.553059393850184766e-02;4.164895885563887207e-02;1.338619463753752334e-02
1.053000000000000000e+03;0.000000000000000000e+00;1.738719673585854275e-01;1.182209824336853676e-01;8.559062677958566290e-02;4.176330288426022969e-02;1.342479938355756533e-02
1.062000000000000000e+03;0.000000000000000000e+00;1.741530564021144256e-01;1.183150266573203685e-01;8.564285805504248672e-02;4.186737408282426021e-02;1.345963062544962806e-02
1.071000000000000000e+03;0.000000000000000000e+00;1.744133303493028420e-01;1.184008485463735050e-01;8.568732001605364190e-02;4.196004372381449687e-02;1.349009026863682778e-02
1.080000000000000000e+03;0.000000000000000000e+00;1.746508093308194731e-01;1.184801981954142214e-01;8.572685296612408967e-02;4.204255485920402324e-02;1.351632911201461860e-02
1.089000000000000000e+03;0.000000000000000000e+00;1.748706962923305408e-01;1.185542421759120668e-01;8.576469156988945908e-02;4.211587187537436938e-02;1.353814331683590722e-02
1.098000000000000000e+03;0.000000000000000000e+00;1.750764557615292483e-01;1.186222667591910890e-01;8.579897216628037948e-02;4.217732545953292028e-02;1.355505181612628833e-02
1.107000000000000000e+03;0.000000000000000000e+00;1.752702945451370398e-01;1.186834253873103318e-01;8.579865683151798039e-02;4.222421601890922332e-02;1.356648008833285721e-02
1.116000000000000000e+03;0.000000000000000000e+00;1.754528555685451463e-01;1.187585273944873898e-01;8.580549703968926023e-02;4.225960352772548112e-02;1.357372099303470574e-02
1.125000000000000000e+03;0.000000000000000000e+00;1.756260716107258535e-01;1.188188266476805921e-01;8.580604432790152336e-02;4.227724639839938042e-02;1.357870280468224423e-02
1.134000000000000000e+03;0.000000000000000000e+00;1.757897396127388878e-01;1.188640360543342239e-01;8.580009117200274038e-02;4.227177417196552323e-02;1.358242858951536937e-02
1.143000000000000000e+03;0.000000000000000000e+00;1.759410902592524750e-01;1.189012527123838453e-01;8.578690944098363302e-02;4.226163325322297715e-02;1.358465738162422352e-02
1.152000000000000000e+03;0.000000000000000000e+00;1.761507166522181533e-01;1.189430975784245420e-01;8.577046581696790017e-02;4.224626444220103139e-02;1.358492964720586435e-02
1.161000000000000000e+03;0.000000000000000000e+00;1.763478168769876953e-01;1.189734265935151747e-01;8.576109229151551716e-02;4.222764482429507832e-02;1.358273652182416524e-02
1.170000000000000000e+03;0.000000000000000000e+00;1.765339233880995617e-01;1.189963675140177368e-01;8.574294941054889929e-02;4.220559115150419177e-02;1.357829187477546315e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.767069620734231239e-01;1.190078477958704806e-01;8.573600565484959524e-02;4.218092706348257337e-02;1.357232202737655540e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.768704749317511760e-01;1.190081534654660322e-01;8.572676991907772492e-02;4.215540018676135203e-02;1.356502665949998673e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.770253065348595389e-01;1.190027841182146467e-01;8.571162837015405822e-02;4.212846111033512198e-02;1.355718336733715765e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.772165594384441656e-01;1.190653962775878733e-01;8.574131880109416015e-02;4.212752828803808386e-02;1.356542790628771644e-02
1.215000000000000000e+03;0.000000000000000000e+00;1.775203314283193001e-01;1.192754301476463830e-01;8.585937351340554302e-02;4.218612245380320980e-02;1.359966484196718089e-02
1.224000000000000000e+03;0.000000000000000000e+00;1.778918665972622493e-01;1.195656259967311230e-01;8.602349602991379851e-02;4.227127010630018361e-02;1.364411807086285747e-02
1.233000000000000000e+03;0.000000000000000000e+00;1.782920728692426737e-01;1.198985583550306599e-01;8.621869754023278598e-02;4.236946415826949031e-02;1.369365739924485736e-02
1.242000000000000000e+03;0.000000000000000000e+00;1.786413693286711402e-01;1.202530393932408764e-01;8.645226522640805933e-02;4.247519860061241270e-02;1.374497033739163765e-02
1.251000000000000000e+03;0.000000000000000000e+00;1.789512817099089825e-01;1.205561333830776072e-01;8.669314480202987283e-02;4.258021161929118753e-02;1.379510294195396107e-02
1.260000000000000000e+03;0.000000000000000000e+00;1.792492855950803821e-01;1.208547432551782957e-01;8.694065530303017597e-02;4.268150982222188028e-02;1.384349964626157420e-02
1.269000000000000000e+03;0.000000000000000000e+00;1.795327668130158594e-01;1.211553321652833887e-01;8.719157898003257468e-02;4.277682456836598424e-02;1.388985906586984870e-02
1.278000000000000000e+03;0.000000000000000000e+00;1.798025109549991063e-01;1.214529668281640745e-01;8.743854064927944481e-02;4.286640917752031904e-02;1.393309536742443414e-02
1.287000000000000000e+03;0.000000000000000000e+00;1.800602709981845018e-01;1.216567387681240092e-01;8.767779515199627949e-02;4.294959640514253718e-02;1.397298123445084306e-02
1.296000000000000000e+03;0.000000000000000000e+00;1.803040283482319761e-01;1.218196704531204211e-01;8.790494144676999633e-02;4.302837641755365844e-02;1.402779463507377450e-02
1.305000000000000000e+03;0.000000000000000000e+00;1.805371426040572325e-01;1.219701029010984983e-01;8.811694551021208299e-02;4.320052836317608141e-02;1.410504251979474190e-02
1.314000000000000000e+03;0.000000000000000000e+00;1.807607783392523870e-01;1.221916558094606892e-01;8.831543232400725085e-02;4.343968809923667851e-02;1.417677322087913111e-02
1.323000000000000000e+03;0.000000000000000000e+00;1.809699531487120594e-01;1.224095614283098321e-01;8.850016413890147982e-02;4.383140634892242204e-02;1.424322652129216341e-02
1.332000000000000000e+03;0.000000000000000000e+00;1.811658909031347298e-01;1.226086205475103441e-01;8.886924259732870146e-02;4.423219863021651821e-02;1.426876640241220122e-02
1.341000000000000000e+03;0.000000000000000000e+00;1.813507026760965701e-01;1.229601295193691879e-01;8.949392163128885858e-02;4.447124087150920030e-02;1.428211120915266578e-02
1.350000000000000000e+03;0.000000000000000000e+00;1.815909367183651812e-01;1.234069369217040968e-01;9.017868143452217877e-02;4.463542902395927631e-02;1.429351820175501185e-02
1.359000000000000000e+03;0.000000000000000000e+00;1.819494123302998756e-01;1.235845715407183076e-01;9.084045630796119819e-02;4.486597103271676434e-02;1.431627979900437601e-02
1.368000000000000000e+03;0.000000000000000000e+00;1.823524135509834998e-01;1.237498951454543139e-01;9.112869903944212369e-02;4.519255649036226646e-02;1.443943679016830572e-02
1.377000000000000000e+03;0.000000000000000000e+00;1.830525226158684626e-01;1.239016975843036383e-01;9.148300740032717926e-02;4.547942689776900138e-02;1.450092348630860166e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.837106063506713793e-01;1.241087340422790397e-01;9.189758736161600383e-02;4.551954393071647176e-02;1.450691141500898632e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.838790769648743495e-01;1.244713287278543662e-01;9.228265096482857199e-02;4.555393407774614017e-02;1.451075578771616158e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.840421594595825217e-01;1.248804512575421022e-01;9.245519224291681715e-02;4.558332149807511890e-02;1.451284498043832125e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.841980005276390997e-01;1.252563032438539503e-01;9.256023892748913018e-02;4.560997473668850638e-02;1.451420284231180746e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.843506290509256407e-01;1.254981146943091874e-01;9.265109119716498365e-02;4.563411319289075591e-02;1.451481671424855770e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.845007199582280322e-01;1.256041844314659817e-01;9.273020324474291753e-02;4.565499863648561640e-02;1.451443225377031798e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.846445628821199447e-01;1.256964226549293351e-01;9.280015594252272182e-02;4.567254604892957703e-02;1.451311969705283700e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.847806451141089379e-01;1.257750185880748550e-01;9.281986941288736248e-02;4.568516627146246289e-02;1.451034199844997846e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.849066497983940516e-01;1.258385944879453766e-01;9.282630697666183206e-02;4.569403660332670147e-02;1.450651520222098582e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.850249145919773130e-01;1.258915039399062796e-01;9.283032037527781666e-02;4.569898694172400133e-02;1.450129371616467287e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.851349193432630380e-01;1.259362462564059815e-01;9.282984919119308120e-02;4.569883215853581121e-02;1.449426388804374993e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.852369979175655934e-01;1.259747435729137166e-01;9.282087753315802769e-02;4.569347663104102869e-02;1.448574057352444190e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.853308207289458553e-01;1.260069111655703900e-01;9.280360057410691477e-02;4.568436950146309572e-02;1.447650691375614376e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.854133680536566575e-01;1.260308706405567636e-01;9.277969641225536357e-02;4.567274333151907784e-02;1.446712014693009654e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.854841179007246099e-01;1.260447361154224122e-01;9.275002794862879929e-02;4.565714878178402797e-02;1.445667262243941625e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.855460092500196279e-01;1.260452762987761821e-01;9.271509534563240895e-02;4.563859957196199357e-02;1.444561363599073181e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.854865261617218153e-01;1.260308805170275992e-01;9.267428279701050986e-02;4.561621443941293874e-02;1.443346244660016243e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.854212573006349396e-01;1.260005488422119013e-01;9.262957374586236470e-02;4.558885878336720043e-02;1.441974609980739737e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.853635282965368225e-01;1.259578129155095594e-01;9.258264003937466402e-02;4.555771758690536910e-02;1.440494412153085248e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.852966508703057236e-01;1.259069457888433441e-01;9.253460094779933365e-02;4.552263036165740684e-02;1.438864516187719420e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.852198030096439962e-01;1.258505136736586816e-01;9.248467216011588277e-02;4.548312531227395594e-02;1.437676762465271707e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.851339492651198348e-01;1.257919843521505543e-01;9.238327538227877889e-02;4.544106907867577483e-02;1.436549955339731441e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.850436444818281956e-01;1.257653188274598099e-01;9.225032183540431141e-02;4.539819390009540434e-02;1.435389859210883107e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.849483939228578344e-01;1.257277305311336191e-01;9.211789276959274353e-02;4.535388754288251917e-02;1.434152055186997329e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.849042241194513991e-01;1.255784593851747288e-01;9.199385592425884939e-02;4.531608256256713235e-02;1.433184114456386403e-02
1.611000000000000000e+03;0.000000000000000000e+00;1.849940974403531668e-01;1.255675013124616934e-01;9.193538174487111969e-02;4.534315490573981311e-02;1.434659008230025103e-02
1.620000000000000000e+03;0.000000000000000000e+00;1.852283988559189076e-01;1.256245477171678560e-01;9.193601577718586715e-02;4.541865433910247107e-02;1.437812351255076185e-02
1.629000000000000000e+03;0.000000000000000000e+00;1.855219928654210926e-01;1.257248056570185180e-01;9.197048257466813870e-02;4.552305579850171591e-02;1.441843125895958186e-02
1.638000000000000000e+03;0.000000000000000000e+00;1.858537710203180815e-01;1.258580476989191732e-01;9.201997513097019687e-02;4.564050797914712132e-02;1.446087027083678596e-02
1.647000000000000000e+03;0.000000000000000000e+00;1.862007996516604480e-01;1.260142216310377039e-01;9.212531634431238292e-02;4.576208260936814182e-02;1.450308213972280845e-02
1.656000000000000000e+03;0.000000000000000000e+00;1.865530432215082024e-01;1.261829497648207510e-01;9.231332171101866435e-02;4.588295618871861270e-02;1.454379830760301959e-02
1.665000000000000000e+03;0.000000000000000000e+00;1.869107202908902587e-01;1.263589551666667865e-01;9.261806383653294061e-02;4.599944148060036708e-02;1.458177006966016563e-02
1.674000000000000000e+03;0.000000000000000000e+00;1.872683049848013759e-01;1.265393389551156544e-01;9.292990984127241783e-02;4.611161148174398178e-02;1.461569379792800223e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.876221377701647597e-01;1.267917956730690854e-01;9.325285278976655490e-02;4.621377884150086601e-02;1.464496916093241397e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.879833096356217370e-01;1.270526762038702295e-01;9.355989497191632975e-02;4.630618883322402957e-02;1.466978725191042492e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.883335673216845474e-01;1.273150175529607908e-01;9.380723355076617254e-02;4.639055262985664757e-02;1.469070675008075401e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.886209882049662556e-01;1.275748304163539237e-01;9.395021274927393973e-02;4.647106056278411945e-02;1.470825496657983227e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.889146811398265957e-01;1.278278330146600528e-01;9.408407018857399551e-02;4.656862484887425158e-02;1.472301151372676711e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.892836500281094569e-01;1.280709950364031791e-01;9.420941405128523127e-02;4.665892213689620815e-02;1.473523527846612273e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.896023607655643317e-01;1.282997914144757279e-01;9.432621564321357066e-02;4.674235867677860312e-02;1.476258481853684988e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.898503700538073935e-01;1.285119057561194822e-01;9.443583316995723953e-02;4.681934643182661393e-02;1.483632292389384759e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.899716546789280425e-01;1.287072517207502043e-01;9.454035834881398259e-02;4.689241377111282028e-02;1.494335028699927438e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.900793164804731317e-01;1.288493125683675411e-01;9.464003138657421654e-02;4.703632865676019015e-02;1.504493325806408391e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.901756452495333982e-01;1.289817833583172813e-01;9.475663678197453199e-02;4.730941149803795376e-02;1.516762204613070208e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.902618222107594903e-01;1.291047869707688811e-01;9.494292582458471741e-02;4.736317372072385012e-02;1.528584799897421062e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.903994889052110506e-01;1.292167317409272376e-01;9.511851645548675960e-02;4.742655344298696285e-02;1.532009396014382546e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.905998803890868176e-01;1.293192787331059745e-01;9.527424518077640125e-02;4.752385556416506562e-02;1.535100657644934349e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.907919365381975374e-01;1.294916925310453937e-01;9.540561056022285602e-02;4.767285868633062973e-02;1.537889935092235164e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.909781718528131278e-01;1.296370206620920396e-01;9.545587179109084330e-02;4.778512544327864764e-02;1.543503782618986866e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.911578071193756889e-01;1.297092490310179924e-01;9.549862680214009358e-02;4.784841770054367588e-02;1.545691301197150980e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.913263645581032013e-01;1.298624732983366115e-01;9.553438579047432433e-02;4.790851934568863407e-02;1.545565212735335037e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.914848557324294320e-01;1.301353534846079740e-01;9.556497569478829279e-02;4.796079943308458049e-02;1.545393127608581454e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.916321863284585203e-01;1.303608520658509629e-01;9.559364187973151683e-02;4.800657947988098972e-02;1.545202536384302459e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.917676820262490811e-01;1.304779777593721712e-01;9.565199248484572425e-02;4.803320702024337086e-02;1.544935672518346105e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.918907515252421259e-01;1.305788974252644619e-01;9.585644349821466348e-02;4.803615518926802885e-02;1.544568572872252396e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.920038383796587034e-01;1.306653098854708706e-01;9.606478132181607565e-02;4.803557807425175991e-02;1.544070905332043872e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.921077413187397276e-01;1.307394867875255606e-01;9.626417739607483204e-02;4.803206371478509207e-02;1.543464495790545371e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.922037788799963731e-01;1.308043621958317471e-01;9.645525907779319008e-02;4.802653601792510746e-02;1.542780472748183328e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.922902176997373924e-01;1.308615084638664328e-01;9.663130686228299515e-02;4.801916177489622822e-02;1.542047197560262456e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.923690860425721905e-01;1.309120023667312560e-01;9.679350542975090343e-02;4.801017928622544617e-02;1.541274023101956922e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.924672141622211785e-01;1.309805850470383004e-01;9.678324656564710193e-02;4.799940919659115984e-02;1.540437674588555038e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.925743761998358061e-01;1.310658587930932095e-01;9.675222343464903729e-02;4.798774342920866798e-02;1.539561039770034889e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.926755649162375794e-01;1.311245257237884099e-01;9.671684963758830911e-02;4.797437926748567005e-02;1.538611545664478331e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.927731878695068402e-01;1.311741584465731802e-01;9.667630183257677756e-02;4.795940155830037688e-02;1.537600515019905620e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.928663172567718909e-01;1.312139356154892467e-01;9.663634938951431996e-02;4.794329057346348455e-02;1.536540292221944340e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.929528449374748877e-01;1.312439448043031531e-01;9.659105856897243214e-02;4.792677663603327198e-02;1.535461566287906268e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.930027914054879556e-01;1.312654894603980660e-01;9.653960582822911085e-02;4.791055509183245187e-02;1.534402577149544117e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.930383820799542183e-01;1.312819472096044549e-01;9.648285779535367701e-02;4.789343341295137363e-02;1.533313180398770785e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.931138417325361234e-01;1.312941052960314992e-01;9.642226525249475433e-02;4.787460982673844012e-02;1.532152931330329343e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.931583809158680942e-01;1.313005308530194593e-01;9.635893973989227701e-02;4.785363234457791493e-02;1.530912728265579337e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.931736110473310231e-01;1.313037608216386654e-01;9.629234087691865285e-02;4.783108043132566767e-02;1.529633494858717926e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.931829791698841392e-01;1.313057040873859271e-01;9.622143156864622349e-02;4.780716163920914474e-02;1.528333424014118383e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.931854808004382085e-01;1.313088126083999385e-01;9.614737880146664861e-02;4.778287623258287153e-02;1.527052426903637364e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.931833437128356590e-01;1.313129933064394461e-01;9.606892576393986916e-02;4.775718222797017271e-02;1.525730582507522914e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.932037729926320280e-01;1.313182724824264180e-01;9.598591682614857068e-02;4.772874595668118169e-02;1.524310967223510040e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.932234162704240532e-01;1.313221967908582977e-01;9.594096007293589912e-02;4.769745961678768797e-02;1.522803282926974214e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.932399370922871784e-01;1.313655245347106204e-01;9.589862497338842717e-02;4.766410223526368339e-02;1.521239980807833313e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.932933720075294404e-01;1.314104882144327135e-01;9.585494342209847918e-02;4.762944800179969018e-02;1.519641770811217159e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.933438559540093804e-01;1.314531004274678283e-01;9.581010963056102447e-02;4.759381497159167335e-02;1.518029525070558119e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.933900529230169196e-01;1.314253078001419439e-01;9.577551605488839048e-02;4.756013738471080721e-02;1.516443351029254233e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.934311620069173177e-01;1.313627696811274503e-01;9.574283758897900176e-02;4.753124585214378583e-02;1.514850962644129218e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.934675234742948002e-01;1.312969490778538861e-01;9.571058655255793024e-02;4.750078783930079818e-02;1.513224824728527651e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.934961285479596671e-01;1.312284652541380603e-01;9.567834400535417394e-02;4.746920367541632158e-02;1.511656377131219073e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.935150656702956384e-01;1.311575010068302682e-01;9.564453340705350581e-02;4.743637005903384579e-02;1.510216930394735028e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.935253760512950783e-01;1.310831751392112221e-01;9.561071522160297098e-02;4.740271312676254400e-02;1.508768861571306574e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.935263829065405339e-01;1.310060485986792866e-01;9.558022945629522649e-02;4.736914224121359374e-02;1.507348141106828326e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.935181600911906608e-01;1.309452543205521513e-01;9.555332813845646145e-02;4.733671312715292956e-02;1.505992242358276598e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.935024868971004786e-01;1.308854836287735579e-01;9.552884486975582456e-02;4.730550063130500860e-02;1.504701679793468173e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.934434430234551749e-01;1.308244466924221305e-01;9.550380575561660812e-02;4.727493392255018023e-02;1.503442787173330311e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.933640692506293501e-01;1.307623359722500656e-01;9.547598215235109098e-02;4.724497316349434567e-02;1.502210242600842890e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.932770851783303656e-01;1.306995287457671517e-01;9.544540747700067107e-02;4.721564590465619771e-02;1.500999795069007242e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.931829589546384118e-01;1.306385713543574689e-01;9.541533265199263203e-02;4.718810221021204482e-02;1.499848191632200366e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.931352185904864349e-01;1.305791788990825486e-01;9.538747196320207511e-02;4.716211115953562044e-02;1.498745354468691317e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.931033453397959510e-01;1.305192807664563581e-01;9.536142629760650802e-02;4.713666796414895527e-02;1.497647517214860738e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.930902399226433475e-01;1.304557068394079089e-01;9.533623576261715526e-02;4.710995671945365781e-02;1.496496278883782324e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.930753881079541046e-01;1.303888802987073214e-01;9.531075325816465438e-02;4.708191395526234446e-02;1.495295194738151777e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.930566160173345924e-01;1.303204390826260550e-01;9.528445157438288071e-02;4.705283463456610971e-02;1.494049796356301113e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.930342231243270534e-01;1.302491205210815628e-01;9.525560336335719969e-02;4.702195221776785811e-02;1.492745245204002598e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.930103710722214927e-01;1.301740884239551421e-01;9.522267286902921790e-02;4.698954219559613177e-02;1.491409812311805805e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.929694008765257540e-01;1.300959721389105261e-01;9.518669922093279945e-02;4.695760919366336050e-02;1.490071257003590388e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.929077886719607338e-01;1.300172571743019034e-01;9.514920062162904313e-02;4.692664452980674361e-02;1.488730946568819248e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.928592536597147356e-01;1.299393010713776608e-01;9.511142204528834354e-02;4.689726797685522808e-02;1.487462680529887116e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.928261422615906717e-01;1.298637047272989675e-01;9.507279469636281677e-02;4.687067437876105830e-02;1.486316233801280272e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.927908635082851430e-01;1.297926440673896620e-01;9.503549726343692161e-02;4.684556366809743133e-02;1.485198864466450233e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.927546870682383950e-01;1.297252299153241750e-01;9.500053757359426532e-02;4.682149300556993216e-02;1.484083788581361946e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.927162440496514861e-01;1.296585570478651361e-01;9.496869408233400700e-02;4.679836394022236085e-02;1.482995198600455325e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.926713416700176762e-01;1.295919399056184584e-01;9.493795361865800531e-02;4.677555933317731340e-02;1.481905420489550151e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.926210209953905517e-01;1.295240737274263587e-01;9.490637091269231440e-02;4.675272377675256108e-02;1.480805319958716434e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.925686416289826008e-01;1.294543080690996883e-01;9.487419967836589751e-02;4.672934908429468570e-02;1.479675679620601376e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.925172220042394300e-01;1.293812493290373844e-01;9.484168970800359311e-02;4.670481509941537546e-02;1.478507661588366294e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.924679242310499694e-01;1.293041635845406656e-01;9.480806536812548535e-02;4.667937884854024555e-02;1.477306104710346575e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.924236407675740945e-01;1.292244684412590106e-01;9.477383278100844077e-02;4.665283341068251349e-02;1.476076030002338932e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.923819845285821006e-01;1.291429458211807435e-01;9.473908826152688256e-02;4.662143765229016107e-02;1.475114902414212392e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.923421788760095175e-01;1.290158225783157864e-01;9.470244297607226247e-02;4.657569867018677284e-02;1.474326613151362257e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.922762215910558403e-01;1.288888851267374347e-01;9.466240146453838711e-02;4.653120877247286791e-02;1.473476170061998637e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.921955148156720972e-01;1.287609877642885980e-01;9.461982145707623082e-02;4.648840250959539872e-02;1.472111308869818690e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.921127018779630602e-01;1.286312517042182413e-01;9.457664645253835434e-02;4.645469495907775942e-02;1.470834846056277671e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.920419501321236622e-01;1.284997552709961077e-01;9.453528712552689006e-02;4.643524419272480885e-02;1.469626925144312812e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.919725718712828599e-01;1.283679239921024506e-01;9.449667138077362527e-02;4.641577561991678397e-02;1.468652551399253665e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.919044243537283145e-01;1.282368075199641910e-01;9.446131560730527954e-02;4.639681859091770999e-02;1.467574719091047607e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.918353471587056214e-01;1.281073573020370948e-01;9.442865011203965819e-02;4.637776182961587251e-02;1.465964392619600008e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.917653174930561422e-01;1.279806237927164914e-01;9.439811077257613536e-02;4.635890858365691869e-02;1.464357604398681609e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.916948509051173144e-01;1.278558189562626901e-01;9.431919494257469394e-02;4.634030324970337539e-02;1.462942985041998552e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.916263331961068905e-01;1.277323184980905801e-01;9.423733927073690841e-02;4.631657796819981660e-02;1.461576373725317207e-02


==> data/iters/iters_low-err_off_median.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.360429566440364391e-01;2.741368336006865247e-01;1.908232822258980332e-01;7.216742029015846271e-02;1.538384646912933744e-02
9.000000000000000000e+00;0.000000000000000000e+00;1.506071330608577119e-01;1.456309757477010705e-02;7.127151160763052148e-03;3.291829762724904091e-03;1.198666266329062677e-03
1.800000000000000000e+01;0.000000000000000000e+00;5.535931461763335393e-02;1.691518286655754183e-02;1.292485617945010080e-02;7.709407843481086778e-03;2.791095028163628061e-03
2.700000000000000000e+01;0.000000000000000000e+00;4.239826170218041756e-02;2.444748856432885781e-02;2.006613427996375987e-02;1.170637394528570296e-02;4.107841742572691801e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.628646704542609819e-02;3.279176498948400964e-02;2.719750320001407609e-02;1.540726468407913052e-02;5.201444305225046139e-03
4.500000000000000000e+01;0.000000000000000000e+00;5.278498822132907109e-02;4.014315420542909074e-02;3.298635474423325387e-02;1.837904744692252235e-02;6.120952047049576725e-03
5.400000000000000000e+01;0.000000000000000000e+00;5.943914526062601955e-02;4.668489846271670768e-02;3.809634832648885194e-02;2.078129854060464798e-02;6.809534835978405323e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.610796672804142293e-02;5.245627304423278181e-02;4.261191629783898233e-02;2.292473274958982399e-02;7.410015177450740564e-03
7.200000000000000000e+01;0.000000000000000000e+00;7.168496698776628817e-02;5.787428049669977176e-02;4.698854159201031749e-02;2.488343147163765007e-02;7.882054330859856323e-03
8.100000000000000000e+01;0.000000000000000000e+00;7.817543650716278492e-02;6.286526034213431313e-02;5.026871529639105607e-02;2.635104705533312247e-02;8.322548164982533636e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.383910375300882012e-02;6.676682980008391555e-02;5.328212849560214071e-02;2.780097412267226384e-02;8.716839982432198625e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.818017042386472326e-02;7.041213904075636909e-02;5.588514953522866202e-02;2.885533413865778996e-02;9.017231082006863657e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.186943157819121852e-02;7.349261219803542022e-02;5.815009870889217836e-02;2.972041593339351875e-02;9.174278411507762881e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.628715586639863266e-02;7.668010597418983831e-02;6.050644836110732200e-02;3.055700602924975307e-02;9.334107164398020712e-03
1.260000000000000000e+02;0.000000000000000000e+00;1.003353440645843031e-01;7.945505467576544079e-02;6.221860210184453066e-02;3.140731798182441747e-02;9.496408236920099444e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.038417984023116969e-01;8.225917294692033921e-02;6.429635923846688250e-02;3.219435781219526921e-02;9.609507552997623159e-03
1.440000000000000000e+02;0.000000000000000000e+00;1.072024982826294548e-01;8.464182226149391530e-02;6.573240879227429390e-02;3.259426536713891376e-02;9.672769064723030219e-03
1.530000000000000000e+02;0.000000000000000000e+00;1.101688518784218473e-01;8.661854546712451086e-02;6.713305260992923074e-02;3.281218030104208344e-02;9.646661513226626947e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.128768912490719506e-01;8.857191761516575168e-02;6.820027985236640222e-02;3.280246387216805004e-02;9.635304144084349404e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.154243080395966070e-01;9.024445506145284401e-02;6.911487067984080357e-02;3.278322232217098509e-02;9.618112749807311568e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.173794635045148638e-01;9.127174352898992371e-02;6.968560217159336379e-02;3.308602812464082887e-02;9.554074521857566782e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.191640957839051329e-01;9.211945641857247069e-02;7.033585121465371626e-02;3.303457702288706277e-02;9.427565869714400054e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.206983655489119733e-01;9.288307530114561783e-02;7.056014803876567432e-02;3.299347618790850895e-02;9.345991989237158876e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.222294293922860098e-01;9.379129134300438764e-02;7.057610652044363220e-02;3.290003188914269322e-02;9.226904374382619706e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.236246565212503479e-01;9.503101939675770438e-02;7.096856584784060062e-02;3.244975641349671924e-02;9.123345728126362741e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.249140487286994061e-01;9.504275396689124134e-02;7.070721594826470668e-02;3.205654525921440567e-02;8.971313293313503551e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.263305780472021023e-01;9.537962792967047410e-02;7.044952107805468877e-02;3.168584955549778870e-02;8.875776030103553482e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.273280491661719638e-01;9.585146712546122050e-02;7.024170375601171412e-02;3.130985086126022998e-02;8.733760775321348924e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.283383110705000052e-01;9.584525383501207862e-02;7.000735299615193363e-02;3.115760369248259110e-02;8.613050313220349530e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.286288154781956017e-01;9.554334304362155361e-02;6.966362088150795939e-02;3.091476580541578992e-02;8.489926857418436668e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.291317380308745211e-01;9.542019808931966052e-02;6.937014145542944044e-02;3.066784630000807949e-02;8.333463531642208710e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.300406008085188414e-01;9.545342869230306893e-02;6.927155333490578326e-02;3.035765064480886594e-02;8.133856503985913838e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.310546252244209620e-01;9.587781407804946143e-02;6.898204058373200165e-02;3.007726786243069411e-02;7.968763418431844964e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.319312318703338427e-01;9.622017027230142516e-02;6.886693728290371741e-02;2.978240854997392384e-02;7.828571847257733904e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.323385854069863421e-01;9.606162255013911411e-02;6.862040607578887008e-02;2.931195314312751848e-02;7.633243827700527534e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.326327116568808973e-01;9.578965179030442256e-02;6.823616524261391647e-02;2.885708248890297631e-02;7.511543098755839309e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.328410479191581839e-01;9.544009139274400866e-02;6.773287104632963462e-02;2.837139796732881386e-02;7.344111115376561125e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.329014003927465604e-01;9.545976785853579893e-02;6.733189342958634249e-02;2.784157595650096906e-02;7.166540208249682145e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.330604778572381242e-01;9.535304839040069369e-02;6.686831449261002036e-02;2.737849246123614036e-02;6.987971240701287834e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.333090388573153762e-01;9.508382369132864498e-02;6.630300470434782878e-02;2.697010451292358030e-02;6.755138306374405821e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.335396848621718258e-01;9.477410132238983653e-02;6.574111965693990589e-02;2.647533097225712728e-02;6.564563803218251281e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.335933303140634520e-01;9.429414947116548928e-02;6.518258987576452945e-02;2.608330501702740140e-02;6.367023536466388106e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.334545463511143670e-01;9.380653501626268209e-02;6.460045243271947402e-02;2.570466439288530969e-02;6.198660584150204704e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.331428017244334072e-01;9.317928160202187948e-02;6.376143917287870055e-02;2.516435108496781897e-02;6.005318817110251797e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.326141160319296020e-01;9.242516330529003399e-02;6.300034596199374781e-02;2.457466288136954738e-02;5.815530328897479742e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.323648874606378756e-01;9.175291868029619713e-02;6.228440890953763215e-02;2.404188464953598003e-02;5.672969659912985296e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.323973343287455640e-01;9.128235678640105044e-02;6.174482234329375235e-02;2.358474618745713333e-02;5.520854157632045824e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.322221471325066289e-01;9.064503442664065269e-02;6.110443214854116567e-02;2.311950976254626214e-02;5.345582671903242877e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.315900683160814988e-01;8.988298183101278704e-02;6.032913425315625244e-02;2.262663066179155733e-02;5.169053722593502237e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.310329248004951375e-01;8.913100096707615716e-02;5.956574439291001388e-02;2.215148134583883044e-02;5.025852454706321998e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.306301430478740699e-01;8.834764832382269173e-02;5.879612871368711247e-02;2.169351134444809717e-02;4.892497539093288231e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.302703655521724180e-01;8.762345722541489690e-02;5.800971619987142086e-02;2.120849388939731114e-02;4.733547758459912339e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.298647213902210384e-01;8.701049877405919730e-02;5.730518270448717311e-02;2.071412248351980206e-02;4.566177475804312005e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.294852479407933021e-01;8.630591887163809039e-02;5.656269679670957590e-02;2.020067397387613831e-02;4.401010270488598872e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.290510958461773272e-01;8.553495257570217780e-02;5.586469201768455572e-02;1.971254762587969223e-02;4.241536754047247129e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.286251741396815529e-01;8.482650338941112589e-02;5.517115985535553380e-02;1.923936843682624159e-02;4.089693618084496059e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.281208068590473648e-01;8.410696204304296542e-02;5.441088085143488962e-02;1.880814435922021147e-02;3.957988934547931187e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.277602338713599295e-01;8.337531286692462240e-02;5.363714478931105173e-02;1.840298031032465073e-02;3.849288897842475035e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.273608155009310627e-01;8.258986558988706816e-02;5.283595271506814905e-02;1.798411933490194278e-02;3.735525748410919999e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.269235231704103906e-01;8.176734779041408552e-02;5.209068048197129652e-02;1.755425918823445494e-02;3.625876456026018262e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.263811649784074564e-01;8.102930688405202142e-02;5.138462408033824674e-02;1.715684830764864499e-02;3.499763951538064407e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.258026033327009352e-01;8.031776895862341448e-02;5.065493561440445602e-02;1.678585464735685498e-02;3.400243160582018878e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.252697560811538158e-01;7.969408571244404604e-02;4.993629557831866239e-02;1.638442900605698027e-02;3.314555017408516747e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.248604780536832493e-01;7.898362311792163359e-02;4.915744528478212944e-02;1.596564298555618738e-02;3.200627788228395474e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.244567485992979228e-01;7.831052752726780364e-02;4.843855137418512369e-02;1.553951423692737782e-02;3.086363637397136761e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.240098867879806388e-01;7.768654319855966550e-02;4.773605887754996113e-02;1.513158710039828186e-02;2.981511892453210348e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.234671873261929120e-01;7.704487517184550882e-02;4.702022961548603386e-02;1.478323109006343325e-02;2.871179415668992894e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.229476215459531924e-01;7.631382082221488394e-02;4.627270157065638267e-02;1.440866220640303619e-02;2.757764055119952228e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.222695409701249347e-01;7.547767971449920177e-02;4.557594406496943973e-02;1.403447791086330498e-02;2.646343972436063317e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.215595699231932225e-01;7.459075901617295834e-02;4.495710554210857746e-02;1.367480999390071304e-02;2.533337769196912850e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.209733497278419334e-01;7.374204680477042251e-02;4.429245425530295432e-02;1.333174412537508138e-02;2.437915729941300680e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.205617929698205304e-01;7.291759789392163182e-02;4.363386644467681652e-02;1.297968460404102034e-02;2.353167920177929705e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.199725757032640283e-01;7.215655962284986402e-02;4.292512796228137306e-02;1.262478667093360797e-02;2.275138178435752619e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.193954822978291475e-01;7.135912133525229573e-02;4.221661134155212103e-02;1.231664989183427900e-02;2.204681026009673583e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.188035552590133437e-01;7.058318311640104925e-02;4.165897162723635611e-02;1.198360473174538490e-02;2.134011584859716974e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.181882873412322121e-01;6.992759931925933425e-02;4.106756296219066238e-02;1.163324689270953290e-02;2.059869409787905628e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.175870553276436720e-01;6.911969571255224820e-02;4.035520513498258577e-02;1.129844419918882639e-02;1.980629562647072406e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.170117095380581174e-01;6.834805391858994605e-02;3.969839007080790128e-02;1.097392389289816861e-02;1.907914769041103723e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.166102579805789741e-01;6.755355753919571604e-02;3.900605792961710228e-02;1.066576967236065876e-02;1.858368894796728031e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.162006040019848141e-01;6.674261946273303547e-02;3.835377471610440514e-02;1.039032481486620516e-02;1.800694851547271751e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.156284308623107271e-01;6.593565151445367201e-02;3.764558946224103725e-02;1.014460163064603501e-02;1.748236710914042279e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.150801751860679734e-01;6.521976317152131108e-02;3.687676211144051697e-02;9.888109042061540843e-03;1.683327436305393811e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.145965699107723557e-01;6.453313884882344587e-02;3.611244891396622747e-02;9.597386734374392311e-03;1.612530256623954331e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.141620535406454723e-01;6.378247517327290117e-02;3.537697727293559469e-02;9.330647111112897601e-03;1.540283394555182726e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.136365025685291130e-01;6.308727916531980950e-02;3.473957953391419023e-02;9.087712975921421327e-03;1.469431944316892035e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.131734776027990552e-01;6.243678603988929432e-02;3.416741850818020426e-02;8.847243554929357101e-03;1.417233228357653915e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.127266915258451907e-01;6.174306666099017848e-02;3.364447306079866584e-02;8.646675184329072339e-03;1.368907014866981063e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.122338618679383088e-01;6.096575308711549290e-02;3.313689945716495611e-02;8.452764933215676374e-03;1.323470481145497778e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.117075106208920698e-01;6.017423218001879959e-02;3.260673360260121778e-02;8.218443745401680239e-03;1.277119421648692261e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.111136710416631979e-01;5.940675908432981045e-02;3.208736561465776183e-02;7.974976203722325407e-03;1.231672531111744056e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.105241491085848793e-01;5.876174125977545737e-02;3.159306236232131693e-02;7.764907132881335855e-03;1.183233728409126100e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.099972282613087271e-01;5.815060113965825339e-02;3.110887139382967348e-02;7.578862275430741161e-03;1.144504134235493995e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.094687691142911534e-01;5.748207511531425173e-02;3.065263524772156301e-02;7.348733669862557438e-03;1.112014197836165997e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.089130602231767053e-01;5.684127115095348459e-02;3.016838941824805803e-02;7.137802107224372125e-03;1.080518778851208284e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.083663791248308667e-01;5.619313586297836061e-02;2.968552145790989347e-02;6.941927678621521471e-03;1.048971523694737853e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.077834667869812246e-01;5.557745691808418931e-02;2.919280788780946601e-02;6.746150132273424221e-03;1.014303652378210083e-03
8.640000000000000000e+02;0.000000000000000000e+00;1.072229728686016348e-01;5.495096968984981844e-02;2.868496148956560521e-02;6.555032695609321579e-03;9.777363048767331172e-04
8.730000000000000000e+02;0.000000000000000000e+00;1.066337662905579853e-01;5.433048191242387248e-02;2.816416656073028602e-02;6.370135120379878668e-03;9.387264406694147741e-04
8.820000000000000000e+02;0.000000000000000000e+00;1.060134439435507780e-01;5.373398716295869904e-02;2.765875921414901600e-02;6.193755488194211192e-03;9.086151311078887469e-04
8.910000000000000000e+02;0.000000000000000000e+00;1.053525566335121733e-01;5.309610342283386381e-02;2.724555320954318016e-02;6.022331860127731751e-03;8.877502863507250085e-04
9.000000000000000000e+02;0.000000000000000000e+00;1.047964246055272802e-01;5.245050315033219362e-02;2.682570868242170961e-02;5.848201539557762105e-03;8.652881457301334458e-04
9.090000000000000000e+02;0.000000000000000000e+00;1.042186540007407763e-01;5.187586510533834239e-02;2.641487521626555840e-02;5.680062937032700175e-03;8.466417793025788219e-04
9.180000000000000000e+02;0.000000000000000000e+00;1.036870747983044960e-01;5.131647785048089327e-02;2.599397697514973724e-02;5.518935517110884481e-03;8.256330445179933374e-04
9.270000000000000000e+02;0.000000000000000000e+00;1.031430388729259601e-01;5.070030281423025531e-02;2.553259947727051088e-02;5.347538579377606426e-03;7.996023463544704463e-04
9.360000000000000000e+02;0.000000000000000000e+00;1.026004726106833354e-01;5.008917404340243462e-02;2.510847352333405239e-02;5.207181175050578162e-03;7.763996311919682579e-04
9.450000000000000000e+02;0.000000000000000000e+00;1.020537964884605520e-01;4.947867072470378547e-02;2.468546004371419134e-02;5.069547028388032145e-03;7.532117723386422010e-04
9.540000000000000000e+02;0.000000000000000000e+00;1.014866498912989357e-01;4.889417470955871592e-02;2.424857925727595676e-02;4.942832760621365673e-03;7.249320668327303941e-04
9.630000000000000000e+02;0.000000000000000000e+00;1.009739944412863660e-01;4.832927315085101816e-02;2.382140401123306744e-02;4.809929173427406231e-03;7.026860001952230702e-04
9.720000000000000000e+02;0.000000000000000000e+00;1.004688823212606108e-01;4.780828734083245740e-02;2.341700623872342360e-02;4.692392077455208137e-03;6.798026896087311973e-04
9.810000000000000000e+02;0.000000000000000000e+00;9.999762117567281838e-02;4.729829075595608223e-02;2.303402665744987837e-02;4.603471271473101416e-03;6.563044559128330090e-04
9.900000000000000000e+02;0.000000000000000000e+00;9.958494560045975941e-02;4.680544760790215225e-02;2.264640591396524169e-02;4.520419610237397419e-03;6.387360308037019199e-04
9.990000000000000000e+02;0.000000000000000000e+00;9.918984099563954437e-02;4.636365142572585613e-02;2.234532921682534645e-02;4.435321898945654776e-03;6.185105558977029364e-04
1.008000000000000000e+03;0.000000000000000000e+00;1.906624335819457894e-01;1.271458910938870202e-01;9.482452465838836497e-02;5.376396349284430498e-02;2.096408574887164561e-02
1.017000000000000000e+03;0.000000000000000000e+00;2.426751287551068004e-01;1.746127066079964929e-01;1.318701161909826558e-01;7.711370951726191636e-02;2.975730178523907504e-02
1.026000000000000000e+03;0.000000000000000000e+00;2.772660362728429084e-01;2.016024102243614835e-01;1.558951011362297856e-01;9.009958231544809570e-02;3.408974221015653727e-02
1.035000000000000000e+03;0.000000000000000000e+00;2.961775211094341831e-01;2.174900650838997307e-01;1.722418188675872708e-01;1.010870496121741430e-01;3.781328045833290408e-02
1.044000000000000000e+03;0.000000000000000000e+00;3.135580320564022028e-01;2.322014271321913292e-01;1.840561969932116848e-01;1.073441744066325199e-01;3.961613697058567751e-02
1.053000000000000000e+03;0.000000000000000000e+00;3.220535076416389808e-01;2.421367503211941385e-01;1.915850045462990647e-01;1.112136718261332730e-01;3.995921575659388408e-02
1.062000000000000000e+03;0.000000000000000000e+00;3.276323656708585164e-01;2.456573032035559434e-01;1.961144103701901731e-01;1.119049700860434843e-01;3.979015949173506095e-02
1.071000000000000000e+03;0.000000000000000000e+00;3.326564804386833440e-01;2.488492902702548470e-01;1.980896167573992783e-01;1.126820344143328045e-01;3.918255236785982837e-02
1.080000000000000000e+03;0.000000000000000000e+00;3.348845039758895914e-01;2.506876891850112199e-01;1.992160895583423574e-01;1.120792958732695077e-01;3.855333247769481692e-02
1.089000000000000000e+03;0.000000000000000000e+00;3.327540478503091537e-01;2.510122524610383099e-01;1.989557592365742145e-01;1.106735011617108466e-01;3.828613591622748169e-02
1.098000000000000000e+03;0.000000000000000000e+00;3.334529283563168467e-01;2.482981680588809692e-01;1.978964925216506743e-01;1.099758113675021604e-01;3.787659376733539668e-02
1.107000000000000000e+03;0.000000000000000000e+00;3.333256494209831944e-01;2.470032486851485576e-01;1.957364247146617386e-01;1.092112719814220673e-01;3.706047625842294468e-02
1.116000000000000000e+03;0.000000000000000000e+00;3.320657010008631893e-01;2.469112762860105892e-01;1.932715421479326845e-01;1.071771314758254434e-01;3.610790472852635352e-02
1.125000000000000000e+03;0.000000000000000000e+00;3.301329668512649196e-01;2.461205959521318154e-01;1.911812299998986164e-01;1.051976962721220266e-01;3.499273337820021923e-02
1.134000000000000000e+03;0.000000000000000000e+00;3.274379049635235406e-01;2.435712006683683484e-01;1.890091937420356194e-01;1.033727751906647202e-01;3.370771338784945420e-02
1.143000000000000000e+03;0.000000000000000000e+00;3.244349535402730189e-01;2.408446439505881886e-01;1.865568622384570219e-01;1.008862606128858030e-01;3.228579288754640508e-02
1.152000000000000000e+03;0.000000000000000000e+00;3.224894105688890233e-01;2.376212474840796729e-01;1.833006732467977740e-01;9.826640566551925193e-02;3.110943847331809620e-02
1.161000000000000000e+03;0.000000000000000000e+00;3.206884354385350910e-01;2.343547949649765205e-01;1.797636645780892883e-01;9.580863340488360302e-02;3.010742854915937280e-02
1.170000000000000000e+03;0.000000000000000000e+00;3.181843110695390942e-01;2.309948797565088419e-01;1.766574477977638225e-01;9.329074386334385016e-02;2.920764365108158636e-02
1.179000000000000000e+03;0.000000000000000000e+00;3.156273738279846697e-01;2.280664532140788958e-01;1.730537299133218798e-01;9.070292778119312671e-02;2.829995999940524906e-02
1.188000000000000000e+03;0.000000000000000000e+00;3.142347528911125787e-01;2.244679858862494992e-01;1.701487524979985733e-01;8.820494033662157340e-02;2.719660346867791567e-02
1.197000000000000000e+03;0.000000000000000000e+00;3.115812372253436990e-01;2.192594043866314124e-01;1.673247087236716946e-01;8.619513455638028177e-02;2.615957710809663217e-02
1.206000000000000000e+03;0.000000000000000000e+00;3.090130261074474083e-01;2.149173191364131541e-01;1.642980123469162668e-01;8.402287547052356143e-02;2.502105777888481014e-02
1.215000000000000000e+03;0.000000000000000000e+00;3.056317066283137374e-01;2.126339935601889441e-01;1.604232074751870962e-01;8.112672365766714078e-02;2.395947678335012127e-02
1.224000000000000000e+03;0.000000000000000000e+00;3.016985014045991953e-01;2.106921597501285048e-01;1.576853195290825460e-01;7.838742044826679800e-02;2.301445467251092211e-02
1.233000000000000000e+03;0.000000000000000000e+00;2.967167512292221421e-01;2.071212865655323310e-01;1.550343400929030391e-01;7.612717278182976055e-02;2.200159203293816645e-02
1.242000000000000000e+03;0.000000000000000000e+00;2.939483362638919406e-01;2.031252890680183554e-01;1.519825383905303584e-01;7.448536540458187971e-02;2.114981775040955178e-02
1.251000000000000000e+03;0.000000000000000000e+00;2.913760732273637521e-01;2.000518982597412621e-01;1.491203830504982397e-01;7.248938688089912041e-02;2.036764288143773360e-02
1.260000000000000000e+03;0.000000000000000000e+00;2.889536243360081857e-01;1.966255946124415566e-01;1.460399026807829848e-01;7.093227028867994666e-02;1.983507215566552434e-02
1.269000000000000000e+03;0.000000000000000000e+00;2.859596736229977343e-01;1.938672182152104961e-01;1.422676044360594305e-01;6.943879707158123749e-02;1.938916984174384600e-02
1.278000000000000000e+03;0.000000000000000000e+00;2.823316572216563181e-01;1.905786528198894492e-01;1.396583154030410223e-01;6.731344082753210056e-02;1.885704560322633977e-02
1.287000000000000000e+03;0.000000000000000000e+00;2.788012125590378365e-01;1.878123273844009011e-01;1.375210178814594286e-01;6.500812431278632508e-02;1.835321029073589544e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.766602911879791904e-01;1.846373216513877702e-01;1.348866677657012958e-01;6.324162449195890046e-02;1.775296265334661699e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.742571551539292329e-01;1.825915565252111961e-01;1.319737649596195161e-01;6.197804145905735224e-02;1.724007002712231451e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.711260317257424557e-01;1.807432024446142260e-01;1.299647257898055575e-01;6.089865412879319484e-02;1.681311404527878126e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.681947211771309458e-01;1.772975362931450694e-01;1.284650468573570181e-01;6.005638649230654602e-02;1.631408042857413615e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.650429714758872346e-01;1.751130339526418833e-01;1.272419810192203793e-01;5.912628926936423779e-02;1.583319118550246055e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.616334683200921551e-01;1.722198244697125402e-01;1.249808555302355517e-01;5.789607253214519578e-02;1.532396482847856248e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.594056516844976956e-01;1.692440029744074759e-01;1.223671857689581366e-01;5.617355198539358829e-02;1.475026535779275574e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.569123189389294071e-01;1.667526438077463480e-01;1.201573327457227114e-01;5.460213117615478340e-02;1.441136867830369005e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.538925803348416332e-01;1.646997085207908551e-01;1.192238126195975800e-01;5.348583487804479952e-02;1.407439842843460562e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.514514984375392226e-01;1.633030217594833300e-01;1.179870334275626015e-01;5.262645227893073679e-02;1.381737011660235867e-02
1.386000000000000000e+03;0.000000000000000000e+00;2.499578289393586950e-01;1.622864180557551106e-01;1.162035345085370014e-01;5.180098175278260997e-02;1.377663415725357762e-02
1.395000000000000000e+03;0.000000000000000000e+00;2.492761768371845599e-01;1.615476101571032830e-01;1.144726023062606901e-01;5.178214918955763302e-02;1.363029345018960600e-02
1.404000000000000000e+03;0.000000000000000000e+00;2.473995953305890838e-01;1.602926835923746962e-01;1.135743938490006710e-01;5.128128325245102231e-02;1.337374487196224537e-02
1.413000000000000000e+03;0.000000000000000000e+00;2.447859349154451469e-01;1.581127491981857980e-01;1.126986021567302071e-01;5.062571844589383585e-02;1.313063476814221170e-02
1.422000000000000000e+03;0.000000000000000000e+00;2.426657739927676194e-01;1.561219293704422251e-01;1.109145651272074873e-01;4.975495958136638697e-02;1.289312298977704843e-02
1.431000000000000000e+03;0.000000000000000000e+00;2.405196454716657106e-01;1.550060396081526237e-01;1.096930474726131310e-01;4.874986495549181453e-02;1.264039070311029703e-02
1.440000000000000000e+03;0.000000000000000000e+00;2.392668807023787259e-01;1.528942364182994673e-01;1.081252144728868381e-01;4.764761819629190209e-02;1.243436465530188550e-02
1.449000000000000000e+03;0.000000000000000000e+00;2.375130979055308234e-01;1.515707160392636699e-01;1.064202860883157187e-01;4.712513718508284932e-02;1.225049232776641295e-02
1.458000000000000000e+03;0.000000000000000000e+00;2.363212277099515091e-01;1.497643982759732650e-01;1.052490495351096067e-01;4.634293527814682678e-02;1.207184992462123456e-02
1.467000000000000000e+03;0.000000000000000000e+00;2.352157654583801882e-01;1.477006888042187160e-01;1.038724839831367402e-01;4.549662770904791542e-02;1.183782491614602389e-02
1.476000000000000000e+03;0.000000000000000000e+00;2.320425342094998844e-01;1.465447503638646620e-01;1.022172923746681727e-01;4.476939350244085736e-02;1.164189059757762823e-02
1.485000000000000000e+03;0.000000000000000000e+00;2.291710644192865853e-01;1.448824843287626063e-01;1.007739041807838021e-01;4.423591328171010140e-02;1.155085178416639588e-02
1.494000000000000000e+03;0.000000000000000000e+00;2.273719335710130407e-01;1.433467075772179300e-01;9.938096259416585865e-02;4.364389809095473027e-02;1.139494908395290509e-02
1.503000000000000000e+03;0.000000000000000000e+00;2.270952380455626973e-01;1.415302625037509754e-01;9.817738552318337752e-02;4.296928955538906192e-02;1.121387780365894551e-02
1.512000000000000000e+03;0.000000000000000000e+00;2.242846036660849363e-01;1.397405674056889646e-01;9.769304766126862827e-02;4.257827504614536407e-02;1.112235039122915631e-02
1.521000000000000000e+03;0.000000000000000000e+00;2.215156794208165691e-01;1.389332101603077407e-01;9.630786181365579013e-02;4.178606842567265944e-02;1.103487306773191789e-02
1.530000000000000000e+03;0.000000000000000000e+00;2.202031591300560587e-01;1.375841654426551708e-01;9.508013894283937062e-02;4.099975628960931401e-02;1.094199989240447583e-02
1.539000000000000000e+03;0.000000000000000000e+00;2.181245522939855574e-01;1.362096579154170595e-01;9.443454728625708117e-02;4.076679022362073024e-02;1.085485814630262474e-02
1.548000000000000000e+03;0.000000000000000000e+00;2.164045678410569107e-01;1.341229571988134528e-01;9.284882434886460034e-02;4.051722522132063242e-02;1.077415914300447475e-02
1.557000000000000000e+03;0.000000000000000000e+00;2.145745017179254699e-01;1.331717220306342653e-01;9.181499296933071097e-02;3.995604857435748614e-02;1.066062283493363072e-02
1.566000000000000000e+03;0.000000000000000000e+00;2.134521081581384760e-01;1.310338859488867636e-01;9.052748082928452344e-02;3.949870882952882800e-02;1.050916291322142801e-02
1.575000000000000000e+03;0.000000000000000000e+00;2.115147016165516147e-01;1.292633073847286318e-01;8.959733057841744175e-02;3.898381726119565238e-02;1.035880928591085930e-02
1.584000000000000000e+03;0.000000000000000000e+00;2.101389362301614994e-01;1.284124414254416702e-01;8.893221556678564121e-02;3.840745506073552085e-02;1.014325303614447768e-02
1.593000000000000000e+03;0.000000000000000000e+00;2.089997462597030509e-01;1.280542167134457732e-01;8.827539703562015116e-02;3.790752921293827349e-02;1.013168327325970203e-02
1.602000000000000000e+03;0.000000000000000000e+00;2.078925164988864593e-01;1.265205046177517167e-01;8.679679861173880684e-02;3.737038971971207851e-02;1.008019323876144929e-02
1.611000000000000000e+03;0.000000000000000000e+00;2.066434572055829699e-01;1.247218220543416245e-01;8.568179793955790768e-02;3.682036062794993847e-02;9.983057675882842791e-03
1.620000000000000000e+03;0.000000000000000000e+00;2.058470584741960430e-01;1.229690141704460338e-01;8.465552239169932269e-02;3.633103756449780619e-02;9.879653455328502726e-03
1.629000000000000000e+03;0.000000000000000000e+00;2.049619742816005674e-01;1.216765216754627787e-01;8.411054140930937506e-02;3.629160560385720491e-02;9.837902385106503042e-03
1.638000000000000000e+03;0.000000000000000000e+00;2.036083301303588944e-01;1.212812875873066493e-01;8.370049884352392944e-02;3.622685675559874502e-02;9.831559737186752745e-03
1.647000000000000000e+03;0.000000000000000000e+00;2.024483124578605464e-01;1.207829343848983578e-01;8.342872220460775812e-02;3.608898446633487106e-02;9.807467797086081435e-03
1.656000000000000000e+03;0.000000000000000000e+00;2.018141156882455600e-01;1.204139441235689695e-01;8.329976886990655971e-02;3.602190154531712679e-02;9.792472979238547870e-03
1.665000000000000000e+03;0.000000000000000000e+00;2.008316437183939596e-01;1.197174683117482041e-01;8.256600865566116054e-02;3.580118249423685367e-02;9.863712253031261049e-03
1.674000000000000000e+03;0.000000000000000000e+00;1.996371021141212787e-01;1.192072333973585030e-01;8.177767607490049606e-02;3.595181005353026427e-02;9.765154227110127427e-03
1.683000000000000000e+03;0.000000000000000000e+00;1.975599596756413279e-01;1.183043792266968569e-01;8.153654467980095411e-02;3.570865015850616109e-02;9.767499833158648642e-03
1.692000000000000000e+03;0.000000000000000000e+00;1.962904045593550084e-01;1.180980194052805021e-01;8.123517310147757020e-02;3.534244475149733722e-02;9.881012648030634143e-03
1.701000000000000000e+03;0.000000000000000000e+00;1.954553263134772845e-01;1.177038002741963296e-01;8.053377158887528586e-02;3.536417167070983469e-02;9.913218464813366299e-03
1.710000000000000000e+03;0.000000000000000000e+00;1.951506854545561331e-01;1.169017656631622382e-01;8.017024254001936523e-02;3.515512840437499953e-02;9.908367410915398452e-03
1.719000000000000000e+03;0.000000000000000000e+00;1.939945429715167757e-01;1.157269217682619505e-01;7.948417081661290906e-02;3.489362618922463993e-02;9.943294126612300596e-03
1.728000000000000000e+03;0.000000000000000000e+00;1.920893265555072005e-01;1.146840989754442514e-01;7.838772046709452379e-02;3.451682406446691942e-02;9.755048576456993789e-03
1.737000000000000000e+03;0.000000000000000000e+00;1.919922557496889226e-01;1.133065085691210561e-01;7.740420361650093839e-02;3.432700697836839343e-02;9.668171922352846587e-03
1.746000000000000000e+03;0.000000000000000000e+00;1.914715569262994688e-01;1.130341328889269414e-01;7.719024442637337224e-02;3.421957149907824125e-02;9.533498383394473780e-03
1.755000000000000000e+03;0.000000000000000000e+00;1.905483111253633566e-01;1.127037349889199874e-01;7.710124395564806055e-02;3.395812686399397873e-02;9.472082624527092959e-03
1.764000000000000000e+03;0.000000000000000000e+00;1.902290594309697935e-01;1.120749042491510361e-01;7.631269892396594368e-02;3.366760903669607785e-02;9.490847465701550412e-03
1.773000000000000000e+03;0.000000000000000000e+00;1.890526710948837452e-01;1.116658258105509283e-01;7.627546480061553336e-02;3.339562081350150313e-02;9.530275543069424010e-03
1.782000000000000000e+03;0.000000000000000000e+00;1.880642510051812599e-01;1.111042213837262205e-01;7.653397651796314816e-02;3.331471564073157365e-02;9.566212550284900265e-03
1.791000000000000000e+03;0.000000000000000000e+00;1.875976170698535062e-01;1.106757344245652697e-01;7.630878435479578059e-02;3.326307339229148119e-02;9.491893042046017220e-03
1.800000000000000000e+03;0.000000000000000000e+00;1.869641338247751694e-01;1.104933477146827214e-01;7.596920226094501516e-02;3.302132457182702097e-02;9.488594970401297013e-03
1.809000000000000000e+03;0.000000000000000000e+00;1.856647342960081604e-01;1.102482632438068766e-01;7.540951460223146996e-02;3.307746666702794658e-02;9.527318177086661205e-03
1.818000000000000000e+03;0.000000000000000000e+00;1.849903427058157968e-01;1.094575314463695631e-01;7.495098124490476299e-02;3.301416687457241900e-02;9.513995621807831704e-03
1.827000000000000000e+03;0.000000000000000000e+00;1.833893899292337037e-01;1.089336400252328696e-01;7.503003282499687288e-02;3.304598022568294713e-02;9.416514892950939714e-03
1.836000000000000000e+03;0.000000000000000000e+00;1.826528113552993160e-01;1.083174955844898035e-01;7.441319286911660114e-02;3.277541799928908317e-02;9.371487441746048988e-03
1.845000000000000000e+03;0.000000000000000000e+00;1.819689112831642253e-01;1.076304427865644175e-01;7.398876036828076763e-02;3.257006358945103985e-02;9.417430154653592955e-03
1.854000000000000000e+03;0.000000000000000000e+00;1.809919476012490092e-01;1.067537389872409148e-01;7.310583077723936674e-02;3.240067554021245494e-02;9.313601255527232531e-03
1.863000000000000000e+03;0.000000000000000000e+00;1.802805570747765262e-01;1.065261082904424284e-01;7.267187656319112898e-02;3.214840728402933168e-02;9.319691669407121487e-03
1.872000000000000000e+03;0.000000000000000000e+00;1.802179026120486194e-01;1.057445274646546390e-01;7.247814024901352847e-02;3.188402688321825829e-02;9.442875951828265391e-03
1.881000000000000000e+03;0.000000000000000000e+00;1.787071097278178367e-01;1.058061217300755585e-01;7.190863686258501530e-02;3.176800073368118982e-02;9.369374782584431044e-03
1.890000000000000000e+03;0.000000000000000000e+00;1.781529863830101923e-01;1.056415645271928661e-01;7.167995982512841147e-02;3.211076129573628424e-02;9.308693304985671962e-03
1.899000000000000000e+03;0.000000000000000000e+00;1.777659851227322840e-01;1.054302855152342566e-01;7.140856660144069556e-02;3.194885201351972681e-02;9.356229588779491069e-03
1.908000000000000000e+03;0.000000000000000000e+00;1.779895907069779515e-01;1.052995031512450747e-01;7.120009903054459743e-02;3.169114683391517640e-02;9.399712320901559837e-03
1.917000000000000000e+03;0.000000000000000000e+00;1.770845424413658997e-01;1.048883865182157760e-01;7.100723965478616950e-02;3.167449161188294615e-02;9.415503496011862206e-03
1.926000000000000000e+03;0.000000000000000000e+00;1.757108635598706170e-01;1.040713552397526526e-01;7.045679768174931135e-02;3.168286634001155760e-02;9.391931204441181930e-03
1.935000000000000000e+03;0.000000000000000000e+00;1.756196030901755745e-01;1.033062403049860439e-01;6.996983459431210806e-02;3.182397575926838862e-02;9.420116438849827217e-03
1.944000000000000000e+03;0.000000000000000000e+00;1.752850329327465262e-01;1.025082711610704744e-01;6.981236237439360226e-02;3.181618534375459800e-02;9.500529252170451799e-03
1.953000000000000000e+03;0.000000000000000000e+00;1.746588487475665419e-01;1.018832768741565198e-01;6.949426716765534640e-02;3.167808433031707449e-02;9.435095158933492349e-03
1.962000000000000000e+03;0.000000000000000000e+00;1.733429468337696067e-01;1.011282804612342184e-01;6.925079143215377708e-02;3.160366875533168057e-02;9.457516539773443837e-03
1.971000000000000000e+03;0.000000000000000000e+00;1.730903734281653561e-01;1.011273975978598944e-01;6.907147410386932362e-02;3.162362083522776007e-02;9.418354641752413672e-03
1.980000000000000000e+03;0.000000000000000000e+00;1.722337897785557459e-01;1.007128442335725738e-01;6.855488704324680382e-02;3.168410450250003924e-02;9.480839281533502694e-03
1.989000000000000000e+03;0.000000000000000000e+00;1.713563257205418799e-01;9.926352729494969385e-02;6.794461666520887344e-02;3.161290894002100060e-02;9.416868564547504344e-03
1.998000000000000000e+03;0.000000000000000000e+00;1.710405860696274649e-01;9.862484382569930430e-02;6.756487896143685556e-02;3.141300561255710999e-02;9.381100006321446694e-03
2.007000000000000000e+03;0.000000000000000000e+00;1.703935592071962879e-01;9.812507273331697033e-02;6.730300415904540146e-02;3.119245459311727198e-02;9.281391676364506016e-03
2.016000000000000000e+03;0.000000000000000000e+00;1.696691792377708063e-01;9.782474182817653408e-02;6.692112715276542223e-02;3.102100850421402739e-02;9.325693103249006050e-03
2.025000000000000000e+03;0.000000000000000000e+00;1.688102708520234363e-01;9.724534926296267423e-02;6.675914636345957331e-02;3.089573186109662029e-02;9.373115588382104763e-03
2.034000000000000000e+03;0.000000000000000000e+00;1.677208759229915080e-01;9.705282352608382568e-02;6.683593659467190751e-02;3.086961064753064587e-02;9.407623970181435563e-03
2.043000000000000000e+03;0.000000000000000000e+00;1.661429877903388141e-01;9.648446932792614783e-02;6.636933249512549926e-02;3.099981105654029540e-02;9.403510376240983154e-03
2.052000000000000000e+03;0.000000000000000000e+00;1.659710292669816234e-01;9.602698053504996056e-02;6.648974080946790099e-02;3.110709929575238009e-02;9.416301239056099753e-03
2.061000000000000000e+03;0.000000000000000000e+00;1.658556483691231986e-01;9.596138346855391521e-02;6.662989073807085161e-02;3.109730267298902590e-02;9.470402416341255902e-03
2.070000000000000000e+03;0.000000000000000000e+00;1.661614549817051478e-01;9.606132226861630041e-02;6.660551833400034372e-02;3.113739262293966151e-02;9.381758048627611077e-03
2.079000000000000000e+03;0.000000000000000000e+00;1.655482858135468027e-01;9.572045967358390473e-02;6.630417895274130780e-02;3.090965928884898545e-02;9.283645715246447230e-03
2.088000000000000000e+03;0.000000000000000000e+00;1.644152426351652152e-01;9.520424899988132184e-02;6.618079713137381415e-02;3.070046253155119323e-02;9.310946656593089427e-03
2.097000000000000000e+03;0.000000000000000000e+00;1.643659465526517982e-01;9.483843903796568275e-02;6.547542085287200164e-02;3.074571148559489611e-02;9.284414489247445890e-03
2.106000000000000000e+03;0.000000000000000000e+00;1.643737038754771174e-01;9.465506095239112350e-02;6.502752080516918665e-02;3.059886998153021204e-02;9.313552049624578000e-03
2.115000000000000000e+03;0.000000000000000000e+00;1.642001022131237553e-01;9.417995863877978713e-02;6.491663292961898091e-02;3.063263433682962902e-02;9.372437820373863415e-03
2.124000000000000000e+03;0.000000000000000000e+00;1.639123872440525487e-01;9.400471830753845404e-02;6.531731493907291797e-02;3.077074512177311455e-02;9.411183648231877946e-03
2.133000000000000000e+03;0.000000000000000000e+00;1.641835195052754881e-01;9.342528482594500416e-02;6.543940533478936894e-02;3.089546855182775595e-02;9.408276257078634561e-03
2.142000000000000000e+03;0.000000000000000000e+00;1.633386813931597403e-01;9.331535422723288842e-02;6.519798175050869893e-02;3.073718494595557849e-02;9.433589581289900799e-03
2.151000000000000000e+03;0.000000000000000000e+00;1.633227783099239216e-01;9.306213270228258505e-02;6.459994720916531485e-02;3.071862614025649280e-02;9.436954732981603367e-03
2.160000000000000000e+03;0.000000000000000000e+00;1.630153412598150664e-01;9.312876182120771729e-02;6.455011092221349389e-02;3.085605771896606647e-02;9.295146937540632592e-03
2.169000000000000000e+03;0.000000000000000000e+00;1.626768254018574333e-01;9.303137718199250283e-02;6.414498237000987313e-02;3.061444187387170682e-02;9.300973072825721721e-03
2.178000000000000000e+03;0.000000000000000000e+00;1.620432610930742090e-01;9.328437806294576085e-02;6.392687137251931717e-02;3.048239628698976023e-02;9.358260666521213411e-03
2.187000000000000000e+03;0.000000000000000000e+00;1.615328025287531832e-01;9.345221669021419597e-02;6.412475649938478850e-02;3.055084268970131856e-02;9.314130323179379417e-03
2.196000000000000000e+03;0.000000000000000000e+00;1.617910223956059990e-01;9.267622428745850294e-02;6.401781693727452704e-02;3.069384221688959899e-02;9.317317546548298246e-03
2.205000000000000000e+03;0.000000000000000000e+00;1.616117055009782533e-01;9.276960165929175328e-02;6.406218177110147016e-02;3.063407433945149194e-02;9.284022795578755066e-03
2.214000000000000000e+03;0.000000000000000000e+00;1.611308690343022931e-01;9.277958853980586285e-02;6.430967935790583845e-02;3.054254760066316132e-02;9.309072051550171950e-03
2.223000000000000000e+03;0.000000000000000000e+00;1.607039197759158045e-01;9.252245001527936719e-02;6.443940708603834722e-02;3.053940977654690317e-02;9.321585107510080986e-03
2.232000000000000000e+03;0.000000000000000000e+00;1.610419231092188874e-01;9.194237750059452985e-02;6.408673496414593607e-02;3.067813485953637537e-02;9.326153397066851841e-03
2.241000000000000000e+03;0.000000000000000000e+00;1.610008921642267776e-01;9.165842624132880534e-02;6.398870702555320422e-02;3.059538896609027142e-02;9.391058615412881116e-03
2.250000000000000000e+03;0.000000000000000000e+00;1.597824518532831306e-01;9.141498921780603915e-02;6.372523823054462855e-02;3.064015377514568358e-02;9.381508720406682433e-03
2.259000000000000000e+03;0.000000000000000000e+00;1.598448544651371872e-01;9.165845290998747563e-02;6.379786722632281581e-02;3.064095453806478173e-02;9.352320237964060687e-03
2.268000000000000000e+03;0.000000000000000000e+00;1.599308658731459498e-01;9.139738199653477113e-02;6.367088210059820841e-02;3.064318938269833259e-02;9.373956214986746416e-03
2.277000000000000000e+03;0.000000000000000000e+00;1.586130034310038739e-01;9.108590084994401537e-02;6.359404482506783585e-02;3.058745870485022472e-02;9.363377959384754784e-03
2.286000000000000000e+03;0.000000000000000000e+00;1.590569443449470488e-01;9.127815741293654472e-02;6.372368575710526950e-02;3.062930256860804321e-02;9.424462733687688498e-03
2.295000000000000000e+03;0.000000000000000000e+00;1.596998647436213281e-01;9.124355783569551570e-02;6.335720683255330332e-02;3.046029447722892192e-02;9.411429691271934461e-03
2.304000000000000000e+03;0.000000000000000000e+00;1.595474733250734634e-01;9.080155255088064037e-02;6.320315904394518958e-02;3.031585056010461382e-02;9.366635149718334843e-03
2.313000000000000000e+03;0.000000000000000000e+00;1.592892431996350278e-01;9.018998270822725649e-02;6.309568207110853588e-02;3.035361162812996727e-02;9.428703787943071984e-03
2.322000000000000000e+03;0.000000000000000000e+00;1.583106337223486038e-01;8.957576992661006599e-02;6.317068176192808249e-02;3.027894117348369982e-02;9.342127525757252388e-03
2.331000000000000000e+03;0.000000000000000000e+00;1.583468053091688366e-01;8.940220487431443930e-02;6.337813929076996367e-02;3.018104020991039041e-02;9.363129624126040329e-03
2.340000000000000000e+03;0.000000000000000000e+00;1.580417957269227569e-01;8.989559189337568978e-02;6.337094247095598210e-02;3.024441160412431884e-02;9.412111617529510948e-03
2.349000000000000000e+03;0.000000000000000000e+00;1.571413809647755344e-01;8.993952656844120264e-02;6.345149302575522898e-02;3.013790223336011709e-02;9.322227688267506127e-03
2.358000000000000000e+03;0.000000000000000000e+00;1.566827986328334088e-01;9.038256499143512701e-02;6.305074242209007807e-02;2.998228763519574652e-02;9.373367481726041506e-03
2.367000000000000000e+03;0.000000000000000000e+00;1.557293208580672883e-01;9.005940694256475698e-02;6.304098084573139804e-02;3.001705563124170903e-02;9.352809569749664237e-03
2.376000000000000000e+03;0.000000000000000000e+00;1.545317801641565569e-01;8.926113202827470894e-02;6.212705910659326036e-02;2.990987639336959575e-02;9.375561984230222634e-03
2.385000000000000000e+03;0.000000000000000000e+00;1.536974763681756839e-01;8.899246760311983750e-02;6.125911406367547107e-02;2.971851367123839321e-02;9.335439003050945844e-03
2.394000000000000000e+03;0.000000000000000000e+00;1.523895909902772128e-01;8.813031811573675267e-02;6.098366851777019260e-02;2.977036178634543534e-02;9.301647446394074176e-03
2.403000000000000000e+03;0.000000000000000000e+00;1.522908186625186733e-01;8.722909916098070537e-02;6.111187194426186131e-02;2.986053508601155260e-02;9.278910546345485802e-03
2.412000000000000000e+03;0.000000000000000000e+00;1.520716726653560391e-01;8.701474425164019977e-02;6.137297577950610872e-02;2.998370814644945107e-02;9.277638959664415153e-03
2.421000000000000000e+03;0.000000000000000000e+00;1.523171164154120683e-01;8.631611990262626211e-02;6.129604438112810222e-02;2.983678779166910877e-02;9.199524984776996650e-03
2.430000000000000000e+03;0.000000000000000000e+00;1.520548370938187566e-01;8.587834366233626504e-02;6.106533941413846978e-02;2.965565269084115274e-02;9.252428458088813451e-03
2.439000000000000000e+03;0.000000000000000000e+00;1.512357245407279782e-01;8.568182477490676741e-02;6.062159244039611733e-02;2.960229333549700692e-02;9.307535937472266943e-03
2.448000000000000000e+03;0.000000000000000000e+00;1.508773169229584155e-01;8.570057201727798724e-02;6.045763301355527863e-02;2.979903284079153669e-02;9.302304112383336099e-03
2.457000000000000000e+03;0.000000000000000000e+00;1.501818907763524669e-01;8.548420773641197956e-02;6.023921714146658613e-02;2.994872474334862172e-02;9.323246785958579780e-03
2.466000000000000000e+03;0.000000000000000000e+00;1.483352653792157083e-01;8.528745556430616936e-02;6.029774205170906898e-02;2.996686074145493012e-02;9.278093228571621109e-03
2.475000000000000000e+03;0.000000000000000000e+00;1.478538580022877302e-01;8.493197838927148136e-02;6.032412161750581175e-02;2.992861991948699008e-02;9.368141321130528387e-03
2.484000000000000000e+03;0.000000000000000000e+00;1.481096825182619536e-01;8.453136962386148534e-02;6.025369017376402958e-02;2.995900931976975753e-02;9.358547443857367573e-03
2.493000000000000000e+03;0.000000000000000000e+00;1.478615464020369419e-01;8.437762138875042062e-02;6.058755065227066500e-02;3.019791509690183257e-02;9.312827412112912456e-03


==> data/iters/iters_low-err_off_prct25.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.041442781184937605e-01;2.536281985214379753e-01;1.828498448778336227e-01;6.386513618257404212e-02;1.203644893024164234e-02
9.000000000000000000e+00;0.000000000000000000e+00;1.090341006126623880e-01;1.130230526794463036e-02;6.171148419582748318e-03;3.072577344716530441e-03;1.080953953007813889e-03
1.800000000000000000e+01;0.000000000000000000e+00;4.199358204471709266e-02;1.565501821865526721e-02;1.230868407621700869e-02;7.224044158202255761e-03;2.582889213600651161e-03
2.700000000000000000e+01;0.000000000000000000e+00;3.762993137343178390e-02;2.355488139209983151e-02;1.957790596447760503e-02;1.140415051580559447e-02;3.941623730421419530e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.297883774927874212e-02;3.136232740961010512e-02;2.587779846906784406e-02;1.478905080273578559e-02;5.063701545309287622e-03
4.500000000000000000e+01;0.000000000000000000e+00;5.001993546205776853e-02;3.856517986019222799e-02;3.180569197054579356e-02;1.788878572307123563e-02;5.920672266162474093e-03
5.400000000000000000e+01;0.000000000000000000e+00;5.705726266877065439e-02;4.515751698138938813e-02;3.723174289919181645e-02;2.030736745289513784e-02;6.617147825058754262e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.339147517394824738e-02;5.074181440484856753e-02;4.117185119582102149e-02;2.235564009331113267e-02;7.217635702785492151e-03
7.200000000000000000e+01;0.000000000000000000e+00;6.954487635507466958e-02;5.563499298944784427e-02;4.513181220409964028e-02;2.401321558255382557e-02;7.639959666992140325e-03
8.100000000000000000e+01;0.000000000000000000e+00;7.413762737758287924e-02;6.011106776725314710e-02;4.804693073081564569e-02;2.523238782255438073e-02;8.024470807929950933e-03
9.000000000000000000e+01;0.000000000000000000e+00;7.911567041947974166e-02;6.396756418369334285e-02;5.122956045503450351e-02;2.681482021140297461e-02;8.372641343017392379e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.444986686046460078e-02;6.807518365964104756e-02;5.407682205022418948e-02;2.796167164735497909e-02;8.632106566874939851e-03
1.080000000000000000e+02;0.000000000000000000e+00;8.883863082385903831e-02;7.173656920142650051e-02;5.660647856282093049e-02;2.896606990778818544e-02;8.874704721742876154e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.282984774701585895e-02;7.446939259667276212e-02;5.854683760790750646e-02;2.983960439390277719e-02;9.000928427234364260e-03
1.260000000000000000e+02;0.000000000000000000e+00;9.626907918761180849e-02;7.700821287576203877e-02;6.051505925579189760e-02;3.042224126137043488e-02;9.166128381249185816e-03
1.350000000000000000e+02;0.000000000000000000e+00;9.950364686713769613e-02;7.930623941882325445e-02;6.182299898509013847e-02;3.088324979381552524e-02;9.288484536089313195e-03
1.440000000000000000e+02;0.000000000000000000e+00;1.027946682180597149e-01;8.118010697030469958e-02;6.290745407979075887e-02;3.132855017270542303e-02;9.305035824514140685e-03
1.530000000000000000e+02;0.000000000000000000e+00;1.057363326484644234e-01;8.306521482363798947e-02;6.419320647828960502e-02;3.150896078843880288e-02;9.307753414494652350e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.079504688596781142e-01;8.475674052786219548e-02;6.491279155854055849e-02;3.191859073361617838e-02;9.321463052342786673e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.101743186809302638e-01;8.622158831294343684e-02;6.564882252033654719e-02;3.182060528895745699e-02;9.230870240713541508e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.125448887353327210e-01;8.718990151650929388e-02;6.628288311527519294e-02;3.176752405715115024e-02;9.170997274166568097e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.148890971662065580e-01;8.842063435266885041e-02;6.686776757894549728e-02;3.164809485703390379e-02;9.144557218663936990e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.162633670142191322e-01;8.898918820472412339e-02;6.709864718640713710e-02;3.152492391525110738e-02;8.967837072964043865e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.179124521743363518e-01;8.951204452170152814e-02;6.710643703138555183e-02;3.141601890846899142e-02;8.845497991384485698e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.190704089001582283e-01;9.023135796793861629e-02;6.725821576955610948e-02;3.110674092459581042e-02;8.713375691976291137e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.202536489406458298e-01;9.094052715116351937e-02;6.748083805886724573e-02;3.104162654985837683e-02;8.605648836545312652e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.213811550057571215e-01;9.122530290072658476e-02;6.767448411899593119e-02;3.088395897263857340e-02;8.467910785901122325e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.222040041702290719e-01;9.144294944665318225e-02;6.749191214667690786e-02;3.052239063161437532e-02;8.331388999478529789e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.229506406807705787e-01;9.152767225777304338e-02;6.713204632399669136e-02;3.007679617209130241e-02;8.187306017187416518e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.235787891041538189e-01;9.149073295933540795e-02;6.673033496866452585e-02;2.970798427002575848e-02;8.042881848939562733e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.240132538574945653e-01;9.161311542731774560e-02;6.625092822045398899e-02;2.930609058282734533e-02;7.892893941592041968e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.249345681335301689e-01;9.143912781731350359e-02;6.587998269583190958e-02;2.891988002876189415e-02;7.714066082111529707e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.254919603952357188e-01;9.107241786669327543e-02;6.538126226122016604e-02;2.849018291452770635e-02;7.526704820395057824e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.254463309500771229e-01;9.066701747741919004e-02;6.489535903298565556e-02;2.802028810719620761e-02;7.335230039001145938e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.254960148964972544e-01;9.045741315589110598e-02;6.454719504167827360e-02;2.756727296754863180e-02;7.156201906319305250e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.256096938755484060e-01;9.015638161421872521e-02;6.398614836383277604e-02;2.705408198470856188e-02;6.979852235130430682e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.256723184755279554e-01;8.995466327190784761e-02;6.324046801734420353e-02;2.663731021380420436e-02;6.842104067945732268e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.258633631959163446e-01;8.976981373996983926e-02;6.285497912557612421e-02;2.618455978191221167e-02;6.706948731115886485e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.259789446403513646e-01;8.939326283801433959e-02;6.229999682602656991e-02;2.570601415800853606e-02;6.531956610210220247e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.259937716564750732e-01;8.896882486707535787e-02;6.159939735553341539e-02;2.522480433595086433e-02;6.348986921194591133e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.257603955137156782e-01;8.826468271089418782e-02;6.071914882389178175e-02;2.468709513806987416e-02;6.137990471161421796e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.251587612751244305e-01;8.745379644429183974e-02;5.983526777175526834e-02;2.407390667626474814e-02;5.886703962432987547e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.245389517770296717e-01;8.656782796162654225e-02;5.889195801250928647e-02;2.350898801149161471e-02;5.707357600869794600e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.238801861526085957e-01;8.567430706308107324e-02;5.801130647189844947e-02;2.298586364709994875e-02;5.475984344529361350e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.232481244173366103e-01;8.470746051195726656e-02;5.722654127839973959e-02;2.234555504536851755e-02;5.285321821242109849e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.226757911569667098e-01;8.392519831591897794e-02;5.628675510675174715e-02;2.177537088982647168e-02;5.149786333850499276e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.221822672382815445e-01;8.323298042423743492e-02;5.556014813949163023e-02;2.123389381531480893e-02;4.917971820224616673e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.215947319059526438e-01;8.237710150977764489e-02;5.494735351386823008e-02;2.067685989153584744e-02;4.782564843172465441e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.208946678983918166e-01;8.148147026095173273e-02;5.394677573978416685e-02;2.022334256386357221e-02;4.632742189207996950e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.201980196563546682e-01;8.065828871114417986e-02;5.301718038432974567e-02;1.970587121771138692e-02;4.470598625506079331e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.195339984724525795e-01;7.955391438448805586e-02;5.211794714352402380e-02;1.912792816281826125e-02;4.295022067131601395e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.188787026044327705e-01;7.858632835941128936e-02;5.127067828233948521e-02;1.857457436029461353e-02;4.133586561622610255e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.181939900644428804e-01;7.772443282564653333e-02;5.038170682569892422e-02;1.804775240544350887e-02;3.991845968323917519e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.175489969355678899e-01;7.704976340003544255e-02;4.951349604178291453e-02;1.762934674887714492e-02;3.858098707700342248e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.168854248655465111e-01;7.631075004556783781e-02;4.877784879656725525e-02;1.727900571705784372e-02;3.722608113102851383e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.162817975014266703e-01;7.556578772740335515e-02;4.808406014654761917e-02;1.681736882278158166e-02;3.583515317615768546e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.160032774128429145e-01;7.467404927638440770e-02;4.735817121638211807e-02;1.632401293668380576e-02;3.445982171470594879e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.158335511422639019e-01;7.394536393375268635e-02;4.665246088696626409e-02;1.591454084710369754e-02;3.342193350311984529e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.154713974549569644e-01;7.328921221549816734e-02;4.602515038823246085e-02;1.549925497060873798e-02;3.232329012864488919e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.148479184969189854e-01;7.255467572919899188e-02;4.528291274655410481e-02;1.506080525319476032e-02;3.124291170125016032e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.140346394244699524e-01;7.175559020129181065e-02;4.454397577067034653e-02;1.461536157397180444e-02;3.010278583856170788e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.131798643134738352e-01;7.095927804508453396e-02;4.382139082237769545e-02;1.421322283824868679e-02;2.883030886340635403e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.125884010712034089e-01;7.020297157326252369e-02;4.313773864391200197e-02;1.386761898734661241e-02;2.787616874736695977e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.118858019098382672e-01;6.941940911889492305e-02;4.243138583429986732e-02;1.356481652351720565e-02;2.705629761477572597e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.111779694086353215e-01;6.862366274174842851e-02;4.171672221664378399e-02;1.322325098041656627e-02;2.592224672878669627e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.104562483632144376e-01;6.787768422970641424e-02;4.104827784969922178e-02;1.285803845055152189e-02;2.487368921431655153e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.098194975068368384e-01;6.719417703892323346e-02;4.043530156187934849e-02;1.249121017192547818e-02;2.401013984213004517e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.092833448859895501e-01;6.644248767104510289e-02;3.977276711155054711e-02;1.215488369871117920e-02;2.315102918376438570e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.087217416180630558e-01;6.560808273713691907e-02;3.905458394136038236e-02;1.177824552222220614e-02;2.237051236449828350e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.081951265047041422e-01;6.475729070068418636e-02;3.832578104314395689e-02;1.146801814530010524e-02;2.165352697131489850e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.076342160128917341e-01;6.393668756507800421e-02;3.761755300671355828e-02;1.113013320369837973e-02;2.110378205974644886e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.071056216843472575e-01;6.322581354096332151e-02;3.699199790689300382e-02;1.078598380506572488e-02;2.049438175859153409e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.065140902505535003e-01;6.253154304865199409e-02;3.637700542973620887e-02;1.049445110432692223e-02;1.978034262059921115e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.057468474879569575e-01;6.181163940352955855e-02;3.574527714148430235e-02;1.028589362676951557e-02;1.915550040773934381e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.050738424269704596e-01;6.107592124717117765e-02;3.517083030586166947e-02;1.004295733668066938e-02;1.837292066148653747e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.045269983889775683e-01;6.031350900504209300e-02;3.463268006296874035e-02;9.772512956796770844e-03;1.767432236466948440e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.041311054861052410e-01;5.961796482308301393e-02;3.408134897895753745e-02;9.509329238806835810e-03;1.694033339956767768e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.038658636495446708e-01;5.894008045337020135e-02;3.352347012402477622e-02;9.258119349452470850e-03;1.612882150762590941e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.032954011799199073e-01;5.821253205994776636e-02;3.296408066274250648e-02;9.057638499225559997e-03;1.562059817213881392e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.026387887278380484e-01;5.749202845384258909e-02;3.236521599612861982e-02;8.773232064457507640e-03;1.513282500565672588e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.021345150165771376e-01;5.678187949098784104e-02;3.176093795569376321e-02;8.488049294245516088e-03;1.456850981575465208e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.015044396790929643e-01;5.608422222278967861e-02;3.120323716910148801e-02;8.262108964547149395e-03;1.406462603107004258e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.009412175788601262e-01;5.536919372952567309e-02;3.067283497261274680e-02;8.074719004707483702e-03;1.345550179895707099e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.004411311972731730e-01;5.463933579070336111e-02;3.015203626020181507e-02;7.848503031700787558e-03;1.307299414236960319e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.000028419460471663e-01;5.394282222538140242e-02;2.962805190596990920e-02;7.628673824179248164e-03;1.259790307239283275e-03
7.650000000000000000e+02;0.000000000000000000e+00;9.953188552120655064e-02;5.327214704797324923e-02;2.911563802559549718e-02;7.403734599094286689e-03;1.205190438197950012e-03
7.740000000000000000e+02;0.000000000000000000e+00;9.901186797424212094e-02;5.261073165339685137e-02;2.858639851234886023e-02;7.178305367238121265e-03;1.156224958363438488e-03
7.830000000000000000e+02;0.000000000000000000e+00;9.850366793783531250e-02;5.194908535521771537e-02;2.805325165666927925e-02;7.009456824948982236e-03;1.116417343087135064e-03
7.920000000000000000e+02;0.000000000000000000e+00;9.808295469089944874e-02;5.130994387558621833e-02;2.752014990216607865e-02;6.837733872971501863e-03;1.084462542898678283e-03
8.010000000000000000e+02;0.000000000000000000e+00;9.762480093276798554e-02;5.069033233841728492e-02;2.704379661425129061e-02;6.654170298053371096e-03;1.037853136949469599e-03
8.100000000000000000e+02;0.000000000000000000e+00;9.711983475275479116e-02;5.011315711770834153e-02;2.658283129355459157e-02;6.475345678901144042e-03;9.904328974964823722e-04
8.190000000000000000e+02;0.000000000000000000e+00;9.659408291807258795e-02;4.959718073863585847e-02;2.612255625639355733e-02;6.303330088305931361e-03;9.700136415177496594e-04
8.280000000000000000e+02;0.000000000000000000e+00;9.605030630077728004e-02;4.910281133082777805e-02;2.570207545685400038e-02;6.130867601045703573e-03;9.534486148623662859e-04
8.370000000000000000e+02;0.000000000000000000e+00;9.550354831263448141e-02;4.861516962207133863e-02;2.530556888591369707e-02;5.966879545829003109e-03;9.311795444476695348e-04
8.460000000000000000e+02;0.000000000000000000e+00;9.494246376534021259e-02;4.811379850482914305e-02;2.493412438095418682e-02;5.793276829851968374e-03;8.998867737399745669e-04
8.550000000000000000e+02;0.000000000000000000e+00;9.436768078072914345e-02;4.759631123694346710e-02;2.454050423071832063e-02;5.618289994620754083e-03;8.669279360042662572e-04
8.640000000000000000e+02;0.000000000000000000e+00;9.381260301621691111e-02;4.702876588095618315e-02;2.411905248599903462e-02;5.452535937465961303e-03;8.341788627776640722e-04
8.730000000000000000e+02;0.000000000000000000e+00;9.333152815435337424e-02;4.645550871554852967e-02;2.369095087360357024e-02;5.289371419146632509e-03;8.021280141548409702e-04
8.820000000000000000e+02;0.000000000000000000e+00;9.282247935933413130e-02;4.593919306563784555e-02;2.325843939105195352e-02;5.132660223296992702e-03;7.707965274409039110e-04
8.910000000000000000e+02;0.000000000000000000e+00;9.239549074688982455e-02;4.550677422836642283e-02;2.285569383771481056e-02;4.990459963801492649e-03;7.467220347489540505e-04
9.000000000000000000e+02;0.000000000000000000e+00;9.199858225106084808e-02;4.511478234443888624e-02;2.245708020613492242e-02;4.850470010497021610e-03;7.233944061185246938e-04
9.090000000000000000e+02;0.000000000000000000e+00;9.158430189873162375e-02;4.475880099819627006e-02;2.210282472738055864e-02;4.719738345264023333e-03;6.994832670544009296e-04
9.180000000000000000e+02;0.000000000000000000e+00;9.110620569978720995e-02;4.430625998055504056e-02;2.179712959830817920e-02;4.596989817006818212e-03;6.756109419710641835e-04
9.270000000000000000e+02;0.000000000000000000e+00;9.071400645323056400e-02;4.371236322925493856e-02;2.143312584613221716e-02;4.475939428216634854e-03;6.589764079038863687e-04
9.360000000000000000e+02;0.000000000000000000e+00;9.031972750768663127e-02;4.316981055316245625e-02;2.107586270488231994e-02;4.337010788022971179e-03;6.338591426075929069e-04
9.450000000000000000e+02;0.000000000000000000e+00;8.989303174705491617e-02;4.276200150798780547e-02;2.062161975450830034e-02;4.196095094739511755e-03;6.168394609067545968e-04
9.540000000000000000e+02;0.000000000000000000e+00;8.940568512288141201e-02;4.229373485531044696e-02;2.023798856211795477e-02;4.071769185759484440e-03;6.012316047368554579e-04
9.630000000000000000e+02;0.000000000000000000e+00;8.897094876749470083e-02;4.183813760598802806e-02;1.986849071382333284e-02;3.961107383839222729e-03;5.908538560252490739e-04
9.720000000000000000e+02;0.000000000000000000e+00;8.860963701041454921e-02;4.138303044373466133e-02;1.954068152824068802e-02;3.859511324829779759e-03;5.805768354038448077e-04
9.810000000000000000e+02;0.000000000000000000e+00;8.826047500481355723e-02;4.091997218508377360e-02;1.924091293879696962e-02;3.756601296375360922e-03;5.723650480029373721e-04
9.900000000000000000e+02;0.000000000000000000e+00;8.789545117908059702e-02;4.044977678552589412e-02;1.895595290375515218e-02;3.686110926397928676e-03;5.608285137126455336e-04
9.990000000000000000e+02;0.000000000000000000e+00;8.750487612334940934e-02;4.000259781499453798e-02;1.870333906242120300e-02;3.615648474566182310e-03;5.504456917738326542e-04
1.008000000000000000e+03;0.000000000000000000e+00;1.755292885043879259e-01;1.166577066931356321e-01;8.347451376119849331e-02;4.350874444095043092e-02;1.674980381827115283e-02
1.017000000000000000e+03;0.000000000000000000e+00;2.251908456332230579e-01;1.566149640330359305e-01;1.177383798060469833e-01;6.712219207074610061e-02;2.579451334735534049e-02
1.026000000000000000e+03;0.000000000000000000e+00;2.568929709889631319e-01;1.820176299371769890e-01;1.432808530341123099e-01;8.213900416192199128e-02;3.127979298765820593e-02
1.035000000000000000e+03;0.000000000000000000e+00;2.770665698675226496e-01;2.050003074365121525e-01;1.591873466756730804e-01;9.017221674003525478e-02;3.353659779688102083e-02
1.044000000000000000e+03;0.000000000000000000e+00;2.897685747565681980e-01;2.140840700358509208e-01;1.651905378235726529e-01;9.542319410298141791e-02;3.485510960399520325e-02
1.053000000000000000e+03;0.000000000000000000e+00;2.996120560125139498e-01;2.188640085210554753e-01;1.709645398239406922e-01;9.655056543582404838e-02;3.452228521930030686e-02
1.062000000000000000e+03;0.000000000000000000e+00;3.054977206333973627e-01;2.221249991511026756e-01;1.738599158238061659e-01;9.622328292276292883e-02;3.385228069867451950e-02
1.071000000000000000e+03;0.000000000000000000e+00;3.087737659638528642e-01;2.248400316748223604e-01;1.742709113375912888e-01;9.664230976721036037e-02;3.310186398332357061e-02
1.080000000000000000e+03;0.000000000000000000e+00;3.093445199459634587e-01;2.259957790950380685e-01;1.742274422219593222e-01;9.594045072242055050e-02;3.265873478504847938e-02
1.089000000000000000e+03;0.000000000000000000e+00;3.103261798081903833e-01;2.256639446937215299e-01;1.738373090379414787e-01;9.453315527566678866e-02;3.196501605100116050e-02
1.098000000000000000e+03;0.000000000000000000e+00;3.100553193580380396e-01;2.234195331350709857e-01;1.722242180721436089e-01;9.283040661716832065e-02;3.107742855565394369e-02
1.107000000000000000e+03;0.000000000000000000e+00;3.109697371759161388e-01;2.213649854455269350e-01;1.692995137440652387e-01;9.155914558226659061e-02;3.018169257153639762e-02
1.116000000000000000e+03;0.000000000000000000e+00;3.087593986425258286e-01;2.204271731047404703e-01;1.681767499586932502e-01;9.052457139000949504e-02;2.906377877146135505e-02
1.125000000000000000e+03;0.000000000000000000e+00;3.055642479036818626e-01;2.190114197663273199e-01;1.660832424531768492e-01;8.925531651082578566e-02;2.811358398730699759e-02
1.134000000000000000e+03;0.000000000000000000e+00;3.037167287600204824e-01;2.173532993191074902e-01;1.641036059759698740e-01;8.775707282340693138e-02;2.762111909762705528e-02
1.143000000000000000e+03;0.000000000000000000e+00;3.015167302365611701e-01;2.151489791890988101e-01;1.630466140003029585e-01;8.630449216511752730e-02;2.693371312131181625e-02
1.152000000000000000e+03;0.000000000000000000e+00;2.992438254988556423e-01;2.122760174123149712e-01;1.616761173327341539e-01;8.441185225062285136e-02;2.606040906693404130e-02
1.161000000000000000e+03;0.000000000000000000e+00;2.966956305260818327e-01;2.090406087591015760e-01;1.594174753599835737e-01;8.247776236655751658e-02;2.509033790179284948e-02
1.170000000000000000e+03;0.000000000000000000e+00;2.940588523521686648e-01;2.063486008680412709e-01;1.567965282933432847e-01;8.083772780513515110e-02;2.438667774476489455e-02
1.179000000000000000e+03;0.000000000000000000e+00;2.910222920419064940e-01;2.022077312450226705e-01;1.538648732527606033e-01;7.961132853769535556e-02;2.363659445573165069e-02
1.188000000000000000e+03;0.000000000000000000e+00;2.871650888185521833e-01;1.991176195382911296e-01;1.508047757327348748e-01;7.791899956251988058e-02;2.294965214773474205e-02
1.197000000000000000e+03;0.000000000000000000e+00;2.842614221104947103e-01;1.958924681657013556e-01;1.471288297335707762e-01;7.531934619888244753e-02;2.231955915487853631e-02
1.206000000000000000e+03;0.000000000000000000e+00;2.807485195261165689e-01;1.927920885378294757e-01;1.450303784830659914e-01;7.334192805474007426e-02;2.165434479836797141e-02
1.215000000000000000e+03;0.000000000000000000e+00;2.794068058413993194e-01;1.903662198827469898e-01;1.425428488340568789e-01;7.124124455723460092e-02;2.129675507940653051e-02
1.224000000000000000e+03;0.000000000000000000e+00;2.770443404513941443e-01;1.880324036559890000e-01;1.393977559341882388e-01;6.971032027351409255e-02;2.057232276252027661e-02
1.233000000000000000e+03;0.000000000000000000e+00;2.743037957363240187e-01;1.852663279851020639e-01;1.369666439275427638e-01;6.862040650846226719e-02;1.987524051880939016e-02
1.242000000000000000e+03;0.000000000000000000e+00;2.706195787408351427e-01;1.839771118320183974e-01;1.352673803765763738e-01;6.775961845505314163e-02;1.929832479300804676e-02
1.251000000000000000e+03;0.000000000000000000e+00;2.695785363558734216e-01;1.826825938918201220e-01;1.342662041861394651e-01;6.634659668069835259e-02;1.871934468688236236e-02
1.260000000000000000e+03;0.000000000000000000e+00;2.683805624902860232e-01;1.811940382629284862e-01;1.333371909225034846e-01;6.439046857639896260e-02;1.798194343626994401e-02
1.269000000000000000e+03;0.000000000000000000e+00;2.653707661259486761e-01;1.785578439259066785e-01;1.319211252512528243e-01;6.273542720456795618e-02;1.732114325064346150e-02
1.278000000000000000e+03;0.000000000000000000e+00;2.616849976575449377e-01;1.758296701074271162e-01;1.295760719333212407e-01;6.146756868184804351e-02;1.698701026313504878e-02
1.287000000000000000e+03;0.000000000000000000e+00;2.579083573498680004e-01;1.729694499747575498e-01;1.267392264254507961e-01;6.037909423973093076e-02;1.660661869348102615e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.544997810365024482e-01;1.700261989512409921e-01;1.241397854143704987e-01;5.870845009801435588e-02;1.606004223963107547e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.516660189010035964e-01;1.673952024657159310e-01;1.221945066840267047e-01;5.695644065907724818e-02;1.549583021403206674e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.491186907999609068e-01;1.650568849706434693e-01;1.194629661934557691e-01;5.543420478271688517e-02;1.501685454881085922e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.470186874231933283e-01;1.626964305064320104e-01;1.172720177054392271e-01;5.428827987178111436e-02;1.458584435060914300e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.449623783947472155e-01;1.608298919525034676e-01;1.156295901200254522e-01;5.341466058789684501e-02;1.426921648860460072e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.424552583907671199e-01;1.585980415653634179e-01;1.145616849976213436e-01;5.268488476164927270e-02;1.405743294486091512e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.395120569307108427e-01;1.563438630509491889e-01;1.127077583564525809e-01;5.201432520422542838e-02;1.383696708019457010e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.376683081726389535e-01;1.556493815353283960e-01;1.105070549302070715e-01;5.089350895019517651e-02;1.340902924408412730e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.365070355758268905e-01;1.534630708728152715e-01;1.093183261434379494e-01;4.987111741463166881e-02;1.303168921519522357e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.358707319965864802e-01;1.518042943444691262e-01;1.080381447491430141e-01;4.881381795115094513e-02;1.286434882542464991e-02
1.386000000000000000e+03;0.000000000000000000e+00;2.342854399173239233e-01;1.501207480709636499e-01;1.067442264081677888e-01;4.781530070042896291e-02;1.252929373065837099e-02
1.395000000000000000e+03;0.000000000000000000e+00;2.328258751521383729e-01;1.484105428585568709e-01;1.052800963172129955e-01;4.694172635849258590e-02;1.225385587082836181e-02
1.404000000000000000e+03;0.000000000000000000e+00;2.312091233080591779e-01;1.462730265955346776e-01;1.036572649369341403e-01;4.607892082805861017e-02;1.206989685927466541e-02
1.413000000000000000e+03;0.000000000000000000e+00;2.297505289910282689e-01;1.444105280355185428e-01;1.021036197869724382e-01;4.559016357153171384e-02;1.183710656211104696e-02
1.422000000000000000e+03;0.000000000000000000e+00;2.285069027923778973e-01;1.432772935176271356e-01;1.006157936039726308e-01;4.489185746226047324e-02;1.163346370149589623e-02
1.431000000000000000e+03;0.000000000000000000e+00;2.277506334510679686e-01;1.422004539898536479e-01;1.003495845890229610e-01;4.445868504464579180e-02;1.152611961592365369e-02
1.440000000000000000e+03;0.000000000000000000e+00;2.252652956111383109e-01;1.420341422403106901e-01;1.000757589560461736e-01;4.351393548717910620e-02;1.144889654628087478e-02
1.449000000000000000e+03;0.000000000000000000e+00;2.225726267172755124e-01;1.414733137346778080e-01;9.938171344097007642e-02;4.311826709520850953e-02;1.125619399122928382e-02
1.458000000000000000e+03;0.000000000000000000e+00;2.213469929372322287e-01;1.402772634872789248e-01;9.829498429035915530e-02;4.267315610341904791e-02;1.108408874683798964e-02
1.467000000000000000e+03;0.000000000000000000e+00;2.209799469963390495e-01;1.386980820159519068e-01;9.719286295514807661e-02;4.246293984067939231e-02;1.092130310125629701e-02
1.476000000000000000e+03;0.000000000000000000e+00;2.211523644943332589e-01;1.381367194422984945e-01;9.669760287553370859e-02;4.214260061136523156e-02;1.085478709442999970e-02
1.485000000000000000e+03;0.000000000000000000e+00;2.194232545852175531e-01;1.374332402235292627e-01;9.621927940845931282e-02;4.167751062702446108e-02;1.064801969757300792e-02
1.494000000000000000e+03;0.000000000000000000e+00;2.168186671541191546e-01;1.361053441125670838e-01;9.594431745904218045e-02;4.128749597320124226e-02;1.066672738237555915e-02
1.503000000000000000e+03;0.000000000000000000e+00;2.148350406782748023e-01;1.346047713985794869e-01;9.433179583170825389e-02;4.093243942282925873e-02;1.059439858108032761e-02
1.512000000000000000e+03;0.000000000000000000e+00;2.128292413247523940e-01;1.330807358767971960e-01;9.304719010572622129e-02;4.042130524390577517e-02;1.042892596114160415e-02
1.521000000000000000e+03;0.000000000000000000e+00;2.092354909251590012e-01;1.322835426703685424e-01;9.242076337849414180e-02;3.968318198159787036e-02;1.028889293292916014e-02
1.530000000000000000e+03;0.000000000000000000e+00;2.065307352587752998e-01;1.304967702575505484e-01;9.032541112133329886e-02;3.904916534460314143e-02;1.010767785348161245e-02
1.539000000000000000e+03;0.000000000000000000e+00;2.048490318239783170e-01;1.283068814012800485e-01;8.962926536845297609e-02;3.871922198118345898e-02;1.000320640957474277e-02
1.548000000000000000e+03;0.000000000000000000e+00;2.035957103095289433e-01;1.268506693767856852e-01;8.870629695643968138e-02;3.833078095721429573e-02;9.956436151788731689e-03
1.557000000000000000e+03;0.000000000000000000e+00;2.032471516011079005e-01;1.264944168034536909e-01;8.739834730577643318e-02;3.742278428383474798e-02;9.891139132332922579e-03
1.566000000000000000e+03;0.000000000000000000e+00;2.029485272981358113e-01;1.256627992932555227e-01;8.638359026204979474e-02;3.677957998348584806e-02;9.733929211281919583e-03
1.575000000000000000e+03;0.000000000000000000e+00;2.012074694124648122e-01;1.241185361101004303e-01;8.553891237208935405e-02;3.625109091192840749e-02;9.628283220823402599e-03
1.584000000000000000e+03;0.000000000000000000e+00;1.992058372365446695e-01;1.224906402919031106e-01;8.414905555800675230e-02;3.587083416029571148e-02;9.551264793278830059e-03
1.593000000000000000e+03;0.000000000000000000e+00;1.975724390846972933e-01;1.214727671526123487e-01;8.277368458079958913e-02;3.547430779559723052e-02;9.472707227276402908e-03
1.602000000000000000e+03;0.000000000000000000e+00;1.961625955988339776e-01;1.207700052918986577e-01;8.221019451661483457e-02;3.551189609917148465e-02;9.330625416750032430e-03
1.611000000000000000e+03;0.000000000000000000e+00;1.946523820886447154e-01;1.193806109956649097e-01;8.149517562421954020e-02;3.518013876068729062e-02;9.261908457420269317e-03
1.620000000000000000e+03;0.000000000000000000e+00;1.930315947277355670e-01;1.179103665306628912e-01;8.119401923926355957e-02;3.480655486760001610e-02;9.284889928990187891e-03
1.629000000000000000e+03;0.000000000000000000e+00;1.915678435289497883e-01;1.165073682950051592e-01;8.050264887995764451e-02;3.460106524281716944e-02;9.270200830991419047e-03
1.638000000000000000e+03;0.000000000000000000e+00;1.909258488698177825e-01;1.157306793342739448e-01;7.989968923279443247e-02;3.415428278544105356e-02;9.282000256374205172e-03
1.647000000000000000e+03;0.000000000000000000e+00;1.904264828629468331e-01;1.153747575904178063e-01;7.921487774803007142e-02;3.392369457311423392e-02;9.176266369476819562e-03
1.656000000000000000e+03;0.000000000000000000e+00;1.893724157056874136e-01;1.142742152429279678e-01;7.882983348620789532e-02;3.387295767727460660e-02;9.057492663502721836e-03
1.665000000000000000e+03;0.000000000000000000e+00;1.892324463048067895e-01;1.135225688299108526e-01;7.810179701186645285e-02;3.376259374151079073e-02;9.037694558429041486e-03
1.674000000000000000e+03;0.000000000000000000e+00;1.872794513508205805e-01;1.129499395044617494e-01;7.753962450479978674e-02;3.362896214113552523e-02;9.075477142402482364e-03
1.683000000000000000e+03;0.000000000000000000e+00;1.861455042476028998e-01;1.123758975705871216e-01;7.700916981622991930e-02;3.331959814617278109e-02;9.064040397119790815e-03
1.692000000000000000e+03;0.000000000000000000e+00;1.846288469171856739e-01;1.127559225520288200e-01;7.664340415248316329e-02;3.316705602870054920e-02;8.942400030319841778e-03
1.701000000000000000e+03;0.000000000000000000e+00;1.842766158214296790e-01;1.124528503406126978e-01;7.645871538779316912e-02;3.299134719449745706e-02;8.946784809708573788e-03
1.710000000000000000e+03;0.000000000000000000e+00;1.835206871778016224e-01;1.113172415666690007e-01;7.595266569664145540e-02;3.246706827750063529e-02;8.903001356153484105e-03
1.719000000000000000e+03;0.000000000000000000e+00;1.827791899215794325e-01;1.100888825176477015e-01;7.505816849991839290e-02;3.183621995524506254e-02;8.840312754915017127e-03
1.728000000000000000e+03;0.000000000000000000e+00;1.823066477353153803e-01;1.092639516017724632e-01;7.378530954321063651e-02;3.144720696054473241e-02;8.772648425328079258e-03
1.737000000000000000e+03;0.000000000000000000e+00;1.813450501444285046e-01;1.084810716111868634e-01;7.364624812638195794e-02;3.135660998377300113e-02;8.743135911180784439e-03
1.746000000000000000e+03;0.000000000000000000e+00;1.801954364650782403e-01;1.077419316157750689e-01;7.360862404108767243e-02;3.133100751996997085e-02;8.826495387231673984e-03
1.755000000000000000e+03;0.000000000000000000e+00;1.788108009763222928e-01;1.073726641587694208e-01;7.323713799418549164e-02;3.114320731622959720e-02;8.862691286043191535e-03
1.764000000000000000e+03;0.000000000000000000e+00;1.776698505975076725e-01;1.072052092757046909e-01;7.237276253833931083e-02;3.123092768352270926e-02;8.708337724711388145e-03
1.773000000000000000e+03;0.000000000000000000e+00;1.767827965197520945e-01;1.058474390306098634e-01;7.133465332914172563e-02;3.067626240393077700e-02;8.644015515981172404e-03
1.782000000000000000e+03;0.000000000000000000e+00;1.764057574647501236e-01;1.045420593385774366e-01;7.024717386436188371e-02;3.035512677755755270e-02;8.749785354531143533e-03
1.791000000000000000e+03;0.000000000000000000e+00;1.758918457759879872e-01;1.034099004974477071e-01;6.948727834188647701e-02;3.048635677528435325e-02;8.633702527703379301e-03
1.800000000000000000e+03;0.000000000000000000e+00;1.751366910844055491e-01;1.026552250352651130e-01;6.922796330203215276e-02;3.050828132793357086e-02;8.535292513974203354e-03
1.809000000000000000e+03;0.000000000000000000e+00;1.749918194895382917e-01;1.023204508843471167e-01;6.909269673627320418e-02;2.999878821432786988e-02;8.634111949434782399e-03
1.818000000000000000e+03;0.000000000000000000e+00;1.743334419579088412e-01;1.021525252967666608e-01;6.867069395887591410e-02;2.982462333967217383e-02;8.604102376671798544e-03
1.827000000000000000e+03;0.000000000000000000e+00;1.741660669478464762e-01;1.021113866068125292e-01;6.878471932408423972e-02;2.959573798427281299e-02;8.624642135103530866e-03
1.836000000000000000e+03;0.000000000000000000e+00;1.741834648724285561e-01;1.015688690526918986e-01;6.836609578922496488e-02;2.985179880106336378e-02;8.750486434523805854e-03
1.845000000000000000e+03;0.000000000000000000e+00;1.740891012598668741e-01;1.011870332515569515e-01;6.778917221082725320e-02;2.983997887452609701e-02;8.689802333468464590e-03
1.854000000000000000e+03;0.000000000000000000e+00;1.739718156020684803e-01;1.011716585650929423e-01;6.784637884023683729e-02;2.994606171935680627e-02;8.595789033780930691e-03
1.863000000000000000e+03;0.000000000000000000e+00;1.733646713449049914e-01;1.010268910316007573e-01;6.730514534002823845e-02;2.991220423962705557e-02;8.653475285558369368e-03
1.872000000000000000e+03;0.000000000000000000e+00;1.721031587262196738e-01;1.006415288677175307e-01;6.752727475348412056e-02;2.995488010805451989e-02;8.745428609186966032e-03
1.881000000000000000e+03;0.000000000000000000e+00;1.717262309650820495e-01;9.994050497900051899e-02;6.751548562325726532e-02;3.001189863026638288e-02;8.771724526162446786e-03
1.890000000000000000e+03;0.000000000000000000e+00;1.710480662810686114e-01;9.964463643971473161e-02;6.766633148880613069e-02;2.992909262002228094e-02;8.761463711777680782e-03
1.899000000000000000e+03;0.000000000000000000e+00;1.714764818714355488e-01;9.920636470471758117e-02;6.722700771898794392e-02;2.994808713865650812e-02;8.744708902798728478e-03
1.908000000000000000e+03;0.000000000000000000e+00;1.706644026353906218e-01;9.910980327773048770e-02;6.726986723487268782e-02;2.971556018742141023e-02;8.638413699799859721e-03
1.917000000000000000e+03;0.000000000000000000e+00;1.697490402252773145e-01;9.795376376052052081e-02;6.710752244187551119e-02;2.971162584937787898e-02;8.638684317962882359e-03
1.926000000000000000e+03;0.000000000000000000e+00;1.689336417989048267e-01;9.741480751289975648e-02;6.694186141719114802e-02;2.961845842395101000e-02;8.729981225630688985e-03
1.935000000000000000e+03;0.000000000000000000e+00;1.680246092674236302e-01;9.671986700040931251e-02;6.627501145379427472e-02;2.947212472664716143e-02;8.669173091459050906e-03
1.944000000000000000e+03;0.000000000000000000e+00;1.681205088764935740e-01;9.621718954906768873e-02;6.600882460162216248e-02;2.938226878481560445e-02;8.644848725029628464e-03
1.953000000000000000e+03;0.000000000000000000e+00;1.665736636732469966e-01;9.581150992029466296e-02;6.568566466562203443e-02;2.927918817115671840e-02;8.623581787797198958e-03
1.962000000000000000e+03;0.000000000000000000e+00;1.655914584420580538e-01;9.543236895266955788e-02;6.503473173466992052e-02;2.890689865440919382e-02;8.527739553884977272e-03
1.971000000000000000e+03;0.000000000000000000e+00;1.646205568266063679e-01;9.450481631283508266e-02;6.447692008681370213e-02;2.882851086620012021e-02;8.625414686673993359e-03
1.980000000000000000e+03;0.000000000000000000e+00;1.642192836237093556e-01;9.379163934077502929e-02;6.434461396683197054e-02;2.888504258265979854e-02;8.696902936897368125e-03
1.989000000000000000e+03;0.000000000000000000e+00;1.633744936704618622e-01;9.393568264253354672e-02;6.420019295455281494e-02;2.891177619506893684e-02;8.715419298023555777e-03
1.998000000000000000e+03;0.000000000000000000e+00;1.622300102873054095e-01;9.423392661445856300e-02;6.415857360235603657e-02;2.890881620190530882e-02;8.733162288743741633e-03
2.007000000000000000e+03;0.000000000000000000e+00;1.612411733597484687e-01;9.423931569210884651e-02;6.417615994088850251e-02;2.886007707808707634e-02;8.708781848125448852e-03
2.016000000000000000e+03;0.000000000000000000e+00;1.601116861291896343e-01;9.380089094491973756e-02;6.420262861346640038e-02;2.881006990101744880e-02;8.742404833760803948e-03
2.025000000000000000e+03;0.000000000000000000e+00;1.590355562465675665e-01;9.302668131011204711e-02;6.384523048500026499e-02;2.888403585342204025e-02;8.666244797527511076e-03
2.034000000000000000e+03;0.000000000000000000e+00;1.586884086608944811e-01;9.337732566807629975e-02;6.354477620325345300e-02;2.890747421370969475e-02;8.837390120965481211e-03
2.043000000000000000e+03;0.000000000000000000e+00;1.589355707825821085e-01;9.342390947769091403e-02;6.300858629568431568e-02;2.889339014531337041e-02;8.819145516110340685e-03
2.052000000000000000e+03;0.000000000000000000e+00;1.585824013402725996e-01;9.273879292216231918e-02;6.297592691743433835e-02;2.897705373682573846e-02;8.805107362742169153e-03
2.061000000000000000e+03;0.000000000000000000e+00;1.582194938718536892e-01;9.232161434087039764e-02;6.295631709498174244e-02;2.915544342922006885e-02;8.881944831517498209e-03
2.070000000000000000e+03;0.000000000000000000e+00;1.575639946483103904e-01;9.255464179308767192e-02;6.321660144453733476e-02;2.915560763073574840e-02;8.871824633300100238e-03
2.079000000000000000e+03;0.000000000000000000e+00;1.576613810625436263e-01;9.243237505373402829e-02;6.296932680462975773e-02;2.906695138942454182e-02;8.855124472553627113e-03
2.088000000000000000e+03;0.000000000000000000e+00;1.580594347441861280e-01;9.158987581899626085e-02;6.254776762117326971e-02;2.900679237891598886e-02;8.798121235496610820e-03
2.097000000000000000e+03;0.000000000000000000e+00;1.581707103956967453e-01;9.141692177132614006e-02;6.284033207675564225e-02;2.895710897558387981e-02;8.746112915511503744e-03
2.106000000000000000e+03;0.000000000000000000e+00;1.577628316268041841e-01;9.129705638583601734e-02;6.290472182051971839e-02;2.890330523267253468e-02;8.797602818420310541e-03
2.115000000000000000e+03;0.000000000000000000e+00;1.568554139956320759e-01;9.096381285286025964e-02;6.256892906108364738e-02;2.877554744647597279e-02;8.848579016362961847e-03
2.124000000000000000e+03;0.000000000000000000e+00;1.563446876798752494e-01;9.051383434573506692e-02;6.239540080040870129e-02;2.896171754027083989e-02;8.904113230544815835e-03
2.133000000000000000e+03;0.000000000000000000e+00;1.558677978829409450e-01;8.995132433150221374e-02;6.197868879764566186e-02;2.920340443182727411e-02;8.792061567129206764e-03
2.142000000000000000e+03;0.000000000000000000e+00;1.547234142374518118e-01;8.981931033676962550e-02;6.161090098440262508e-02;2.898641275147265800e-02;8.797767009536730520e-03
2.151000000000000000e+03;0.000000000000000000e+00;1.540626952299154195e-01;8.912257739925565081e-02;6.126555779192661977e-02;2.870762692499614910e-02;8.826579824112449485e-03
2.160000000000000000e+03;0.000000000000000000e+00;1.534954960425903292e-01;8.880758396803398180e-02;6.115212921012609659e-02;2.860259646294819810e-02;8.921964221528624547e-03
2.169000000000000000e+03;0.000000000000000000e+00;1.527235814304841732e-01;8.840971474970829580e-02;6.126514217147158159e-02;2.893501237180542973e-02;8.864716721630326590e-03
2.178000000000000000e+03;0.000000000000000000e+00;1.520442718568573159e-01;8.857366776849481815e-02;6.128202448427250149e-02;2.862120647172398599e-02;8.774044952482277018e-03
2.187000000000000000e+03;0.000000000000000000e+00;1.517959564499628822e-01;8.844520301223646186e-02;6.077599039510264006e-02;2.811407069548517781e-02;8.610987729392864318e-03
2.196000000000000000e+03;0.000000000000000000e+00;1.516428548181364411e-01;8.836629614466373628e-02;6.031722920171929403e-02;2.798794527903893103e-02;8.586124979496737725e-03
2.205000000000000000e+03;0.000000000000000000e+00;1.508177806130872878e-01;8.804724188291054854e-02;5.961192255991386996e-02;2.805933202851562669e-02;8.668463290857639572e-03
2.214000000000000000e+03;0.000000000000000000e+00;1.495752576672045864e-01;8.726556091655283953e-02;5.961980631833738858e-02;2.806341561838635035e-02;8.830746329567974034e-03
2.223000000000000000e+03;0.000000000000000000e+00;1.486158265326529837e-01;8.688503498217961529e-02;5.961021271181174419e-02;2.803593284021198978e-02;8.818224602734320294e-03
2.232000000000000000e+03;0.000000000000000000e+00;1.476834213399005336e-01;8.657291962846272448e-02;5.966302102127780949e-02;2.815234428466397570e-02;8.739011306557352074e-03
2.241000000000000000e+03;0.000000000000000000e+00;1.476464398933975408e-01;8.615833127290496718e-02;5.947330871341347663e-02;2.838182725689317176e-02;8.757006204246575720e-03
2.250000000000000000e+03;0.000000000000000000e+00;1.470882190940331347e-01;8.605511000729962334e-02;5.947678560008684556e-02;2.866403091156617677e-02;8.830947038715992667e-03
2.259000000000000000e+03;0.000000000000000000e+00;1.482115662736797346e-01;8.629487073195515889e-02;6.004953630651375940e-02;2.913199009164884473e-02;8.944210176568899440e-03
2.268000000000000000e+03;0.000000000000000000e+00;1.492696796129746317e-01;8.617922829059945777e-02;6.004306832031421071e-02;2.904916603159729549e-02;8.979697555722034388e-03
2.277000000000000000e+03;0.000000000000000000e+00;1.494304493053908445e-01;8.598063593359836498e-02;5.925128698280748146e-02;2.854157660085069464e-02;8.891254882298114254e-03
2.286000000000000000e+03;0.000000000000000000e+00;1.489978692602905441e-01;8.552606631101565549e-02;5.939436044787919922e-02;2.839747813539510515e-02;8.948962578358830855e-03
2.295000000000000000e+03;0.000000000000000000e+00;1.481899932490744476e-01;8.507803670280952857e-02;5.915073139091418797e-02;2.864919696284281073e-02;8.938826536490376840e-03
2.304000000000000000e+03;0.000000000000000000e+00;1.476524490481161689e-01;8.452390273834099743e-02;5.890262829371627207e-02;2.891222671193731039e-02;8.942135589675881402e-03
2.313000000000000000e+03;0.000000000000000000e+00;1.475983976709151768e-01;8.474654778949122780e-02;5.900000120927850061e-02;2.885404572197527301e-02;8.820126955601503491e-03
2.322000000000000000e+03;0.000000000000000000e+00;1.465761344485957962e-01;8.441983929334803682e-02;5.934802021719799703e-02;2.869506154383423546e-02;8.837058836654147070e-03
2.331000000000000000e+03;0.000000000000000000e+00;1.467635873364997179e-01;8.441414091327133218e-02;5.947947823237523246e-02;2.859077179237437538e-02;8.812808394826241246e-03
2.340000000000000000e+03;0.000000000000000000e+00;1.476316813268229999e-01;8.409302848771360583e-02;5.911309511422453006e-02;2.851939697810567526e-02;8.822588100681375695e-03
2.349000000000000000e+03;0.000000000000000000e+00;1.473014993816650908e-01;8.364054172646337437e-02;5.877121520299434521e-02;2.843734898395791633e-02;8.779208860242660242e-03
2.358000000000000000e+03;0.000000000000000000e+00;1.465170131518269692e-01;8.345070599790396781e-02;5.823680992093270559e-02;2.848825679681259854e-02;8.836216969388951958e-03
2.367000000000000000e+03;0.000000000000000000e+00;1.460149260685363048e-01;8.382882607038537326e-02;5.873490344273041286e-02;2.879344090956612728e-02;8.969638626001901621e-03
2.376000000000000000e+03;0.000000000000000000e+00;1.453128904858556891e-01;8.394393099601098196e-02;5.888108595627673109e-02;2.901866879654649636e-02;9.007926246762283651e-03
2.385000000000000000e+03;0.000000000000000000e+00;1.442865818047842086e-01;8.382240522931051763e-02;5.903743695087906862e-02;2.880787423055085686e-02;8.946760299431663274e-03
2.394000000000000000e+03;0.000000000000000000e+00;1.446026279922804081e-01;8.336023563175865014e-02;5.875715452849761267e-02;2.872584734212233967e-02;8.882900343185290079e-03
2.403000000000000000e+03;0.000000000000000000e+00;1.448841104355870768e-01;8.294611793465590799e-02;5.814781541743581361e-02;2.853687275839178472e-02;8.861592023186884437e-03
2.412000000000000000e+03;0.000000000000000000e+00;1.444350782555507418e-01;8.238724218073568972e-02;5.770063753814468066e-02;2.828068211854060238e-02;8.794126951510040230e-03
2.421000000000000000e+03;0.000000000000000000e+00;1.433702857050483392e-01;8.232718243635335498e-02;5.721075441919960813e-02;2.822893403709449134e-02;8.800865379951200440e-03
2.430000000000000000e+03;0.000000000000000000e+00;1.425055939677784267e-01;8.187951388702578714e-02;5.673887350363253368e-02;2.798071999913714913e-02;8.790434612604685477e-03
2.439000000000000000e+03;0.000000000000000000e+00;1.427283887360033809e-01;8.122595989090400370e-02;5.677295684467693199e-02;2.807908639356575253e-02;8.713376191440368873e-03
2.448000000000000000e+03;0.000000000000000000e+00;1.428356174941393941e-01;8.144924664255549784e-02;5.709428138982133166e-02;2.815021110125601883e-02;8.752681660019320450e-03
2.457000000000000000e+03;0.000000000000000000e+00;1.427704361672691435e-01;8.157934249403636651e-02;5.707401592350849068e-02;2.824135535163445690e-02;8.901438184714330001e-03
2.466000000000000000e+03;0.000000000000000000e+00;1.425619444993873053e-01;8.115724322944248281e-02;5.716704734835327539e-02;2.851325755007320939e-02;8.940788498102380383e-03
2.475000000000000000e+03;0.000000000000000000e+00;1.418485525313510076e-01;8.053813300112393214e-02;5.683505087866792121e-02;2.841804919611782415e-02;8.930168623005949394e-03
2.484000000000000000e+03;0.000000000000000000e+00;1.412976312863447048e-01;8.036102192531772992e-02;5.685013381834052443e-02;2.849207864568158860e-02;8.884134174970834824e-03
2.493000000000000000e+03;0.000000000000000000e+00;1.409108283091907166e-01;8.038429579453972018e-02;5.712329185032447021e-02;2.825927563248420427e-02;8.809832767355642649e-03


==> data/iters/iters_low-err_off_prct75.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.649700275757022938e-01;2.823989771121558356e-01;1.947996208702953702e-01;7.928133109415559654e-02;1.826872836491576918e-02
9.000000000000000000e+00;0.000000000000000000e+00;2.205540739859967458e-01;1.910555856416920259e-02;8.115543569660441450e-03;3.643394446733120434e-03;1.331571276577677137e-03
1.800000000000000000e+01;0.000000000000000000e+00;6.943446588336413261e-02;1.839238619378949849e-02;1.361390723387719687e-02;8.093369386463881293e-03;2.995819320466608371e-03
2.700000000000000000e+01;0.000000000000000000e+00;4.932061029873981151e-02;2.566193085687802633e-02;2.116418312361510734e-02;1.231893530785938343e-02;4.283595078278456050e-03
3.600000000000000000e+01;0.000000000000000000e+00;4.985746072693283265e-02;3.427305245013691215e-02;2.827418588859125642e-02;1.611565820410868627e-02;5.438328225903092325e-03
4.500000000000000000e+01;0.000000000000000000e+00;5.525340217539879278e-02;4.194108353538152090e-02;3.414897208693394581e-02;1.903753678440601657e-02;6.317606715153542205e-03
5.400000000000000000e+01;0.000000000000000000e+00;6.126892167107970272e-02;4.773100643523542352e-02;3.899598237897642511e-02;2.133705417919443473e-02;7.020511996935664342e-03
6.300000000000000000e+01;0.000000000000000000e+00;6.797857158886030926e-02;5.385104096320150746e-02;4.366520348349202385e-02;2.367431662499409201e-02;7.627081750200939529e-03
7.200000000000000000e+01;0.000000000000000000e+00;7.415251376187291521e-02;5.985351772343672910e-02;4.829187856496048453e-02;2.574056105734909977e-02;8.256330487697026085e-03
8.100000000000000000e+01;0.000000000000000000e+00;8.058063913317722871e-02;6.496850350402889884e-02;5.184754561609642570e-02;2.744264715263564774e-02;8.728804443191885698e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.642477559411279597e-02;6.925005011739013283e-02;5.522785154949427094e-02;2.885864890504514363e-02;9.017246314332774682e-03
9.900000000000000000e+01;0.000000000000000000e+00;9.147228383265271212e-02;7.268771835629125877e-02;5.761261642164244162e-02;2.972806797597808345e-02;9.257676609147939828e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.617434360984704333e-02;7.658202047052474482e-02;6.048892419198230452e-02;3.079539394002818453e-02;9.548106713015664521e-03
1.170000000000000000e+02;0.000000000000000000e+00;1.005268444092847491e-01;7.947466395409966133e-02;6.234079732125979295e-02;3.179410645081635900e-02;9.766235825238344520e-03
1.260000000000000000e+02;0.000000000000000000e+00;1.047340909981561430e-01;8.257408654203836351e-02;6.463227005286004134e-02;3.253426934916298779e-02;9.909026861540111419e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.087817054770736785e-01;8.560157966371806371e-02;6.670415276572937147e-02;3.342503487442050059e-02;1.002563946316561636e-02
1.440000000000000000e+02;0.000000000000000000e+00;1.128694784528988249e-01;8.859708347342346024e-02;6.857931265265193588e-02;3.401999811795908268e-02;1.014041561975668505e-02
1.530000000000000000e+02;0.000000000000000000e+00;1.159151387310188297e-01;9.091799723758847707e-02;6.983571278980503505e-02;3.453172837472669177e-02;1.019426962402882747e-02
1.620000000000000000e+02;0.000000000000000000e+00;1.194490535629234573e-01;9.301694688791892207e-02;7.123844395055956014e-02;3.479338190514588702e-02;1.014530665307644339e-02
1.710000000000000000e+02;0.000000000000000000e+00;1.223420388752195220e-01;9.413762439264339310e-02;7.221254251983438843e-02;3.481104144521351279e-02;1.008691289634414123e-02
1.800000000000000000e+02;0.000000000000000000e+00;1.237991117205673175e-01;9.589477382486431833e-02;7.285685543784878315e-02;3.488448721157960675e-02;1.004672860126607642e-02
1.890000000000000000e+02;0.000000000000000000e+00;1.259877953457183009e-01;9.741116908692140641e-02;7.402441344704113746e-02;3.487244953232264411e-02;9.995793722975612750e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.277509436387555819e-01;9.888956344226362827e-02;7.435114775117809827e-02;3.490070164898152749e-02;9.886297822199232796e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.294099580681755401e-01;9.984091754244793504e-02;7.480684069291942961e-02;3.460792793837842024e-02;9.818611517346916701e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.312926560047893987e-01;1.005983590359719321e-01;7.501016494049954353e-02;3.435011359511790097e-02;9.674781363236821183e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.335926258863896487e-01;1.010354277143913071e-01;7.501658952428287563e-02;3.421236250061744644e-02;9.530906193207542426e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.351139489644617719e-01;1.012316607137878910e-01;7.486473612572305814e-02;3.412409305821317851e-02;9.434521690908172220e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.359933786513864429e-01;1.014055504224579685e-01;7.456652557943131698e-02;3.384239792999574337e-02;9.378671820751676574e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.369333318080570294e-01;1.020246474974525197e-01;7.458553846634208284e-02;3.376671643712482462e-02;9.332070279969181120e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.378068170746688248e-01;1.024416558042359482e-01;7.462287818365850867e-02;3.349932661055260441e-02;9.054753169119715214e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.379672324898797986e-01;1.029164037544287591e-01;7.481279211765777537e-02;3.313232749554341494e-02;8.950112836715238412e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.383099984212969868e-01;1.025185076014457075e-01;7.459987192549340229e-02;3.271382031549476682e-02;8.849953930803471439e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.397333474326238612e-01;1.024493901613628827e-01;7.419512412016801561e-02;3.249977728135823585e-02;8.682960500329715142e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.399363744215857963e-01;1.020016390613599083e-01;7.389359537143934398e-02;3.219720831793201898e-02;8.523015022190964449e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.396811625198133289e-01;1.018308460299728324e-01;7.357334112662397563e-02;3.178404103372984429e-02;8.358771560862947314e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.404556438111751182e-01;1.020385505207977300e-01;7.344162400727397011e-02;3.140465798527256741e-02;8.211045787080513761e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.406545663764653398e-01;1.020383124182891454e-01;7.254512140974284096e-02;3.095090263559488464e-02;8.023289836119025867e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.411458058256956083e-01;1.021497071555315106e-01;7.160887631041083778e-02;3.053330561981728447e-02;7.851071694222517411e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.418152567092215155e-01;1.021740041491288054e-01;7.084724096150893380e-02;3.015334178325929093e-02;7.701507108041088026e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.422976012156721426e-01;1.017287672212091043e-01;7.075750366761479615e-02;2.973214797151144811e-02;7.525672781516293264e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.424757833803253493e-01;1.010444156785965802e-01;7.066700998659344868e-02;2.939336356785768323e-02;7.357112150570237555e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.424713567552809979e-01;1.004516547273814064e-01;7.057425333437215842e-02;2.896074115572226659e-02;7.038831983535965078e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.423052736838490151e-01;1.000666196501822369e-01;6.974524627839619184e-02;2.836430153391115289e-02;6.716885227980526514e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.421934502387493249e-01;9.994104593450667262e-02;6.886481232794880447e-02;2.763408788078327433e-02;6.442632052320961152e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.421366249641929647e-01;9.924006558667873568e-02;6.802538424072761269e-02;2.677851434286672438e-02;6.177478873090015352e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.418806853985782879e-01;9.844654465668932486e-02;6.740683518251602835e-02;2.594022883062336443e-02;6.027734521532138526e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.415895837458653606e-01;9.766436111128748432e-02;6.671566607006954031e-02;2.522396988515441044e-02;5.899890271062795989e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.414168676018997539e-01;9.690286912297074728e-02;6.594468069160171197e-02;2.483117902625682494e-02;5.772550913465577041e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.412482272546333184e-01;9.613620371407938237e-02;6.533936084251518173e-02;2.450195227073647189e-02;5.673031920791608146e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.410824570612065065e-01;9.539754773045669434e-02;6.439780599560961105e-02;2.415300273574120388e-02;5.567955529063674247e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.409867293535731203e-01;9.477663698142277382e-02;6.361651608634237565e-02;2.375796276151917810e-02;5.439515308591292078e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.409419731640107198e-01;9.438470677017139765e-02;6.297668973653705593e-02;2.335163421293089819e-02;5.251893421041171212e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.409254665269279450e-01;9.404043843016821058e-02;6.224498645897787868e-02;2.279926763949870552e-02;5.090581910728052273e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.410562102809853613e-01;9.360485488207824500e-02;6.135474523820330650e-02;2.221973769554971834e-02;4.944031216254128960e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.407925029978001064e-01;9.285823620489770669e-02;6.063392849722350902e-02;2.177750541955910529e-02;4.767105902656012216e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.405984829000156699e-01;9.203111384979081877e-02;5.996785831065390426e-02;2.137061120978901371e-02;4.652434673531144482e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.402431055369653679e-01;9.121006553205435186e-02;5.931915400081849005e-02;2.098057955752068507e-02;4.555528159314827484e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.396969580142976564e-01;9.037265195544229301e-02;5.867772273225092816e-02;2.058555056756442014e-02;4.419559140838689656e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.390502118736867687e-01;8.986047603514904503e-02;5.797133674515821122e-02;2.020246446556290751e-02;4.299068984053580449e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.384373076107722200e-01;8.929682801218760679e-02;5.720395082113083340e-02;1.979674628179399140e-02;4.181022825869572766e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.378522540196590873e-01;8.840156133333743060e-02;5.644384570470179635e-02;1.938495605931580407e-02;4.056182547880546677e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.372364555341575587e-01;8.755303814675012564e-02;5.571881551809029776e-02;1.897076518288379893e-02;3.941857921720966045e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.365933096613194675e-01;8.672105456231568588e-02;5.498921787218263857e-02;1.855769354576359415e-02;3.823145169209399546e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.358737417762852784e-01;8.586484743366068484e-02;5.423750399023503921e-02;1.813396736337213183e-02;3.681803222009053054e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.351736187614096252e-01;8.513243427894370829e-02;5.354051251937840677e-02;1.772656375791125533e-02;3.533036838997963801e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.344861520529065380e-01;8.437277701009039677e-02;5.280578948646586640e-02;1.732149430390746148e-02;3.399202954364197518e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.338237999396652556e-01;8.355442212004007829e-02;5.206022851396918671e-02;1.691914437876726116e-02;3.278872198859678240e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.331688201146846995e-01;8.263934590868064756e-02;5.126374457838254323e-02;1.644616866341698860e-02;3.140621709475308922e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.326511724112687252e-01;8.173660216662641254e-02;5.043326094651859326e-02;1.598991810004319128e-02;3.014333485712201912e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.322778563913660776e-01;8.084060395183523262e-02;4.959298731298346363e-02;1.552441745355417728e-02;2.884776793200516040e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.319937951761864237e-01;7.997131936306389743e-02;4.880190774602020248e-02;1.512080066016116900e-02;2.771975142513894222e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.315344636982445359e-01;7.910564876560277625e-02;4.808083631994505835e-02;1.476144861099556484e-02;2.683753856884947206e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.306384958366395843e-01;7.819090566054229252e-02;4.738865727938541134e-02;1.442122093142608232e-02;2.604719774231474636e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.297556659057520489e-01;7.743302425714382320e-02;4.671117088491716363e-02;1.409715540725996544e-02;2.535915765700388642e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.289121503393416690e-01;7.664655537430688226e-02;4.603407073351323958e-02;1.379033161106591604e-02;2.443812876561086804e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.283051188456790226e-01;7.583557567343096606e-02;4.551150672014276505e-02;1.350730841574790744e-02;2.382167281706917480e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.277027112408992138e-01;7.517783180915878216e-02;4.490096123952599938e-02;1.322852760031872910e-02;2.307788628451385403e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.271079890429801518e-01;7.457986459951501668e-02;4.432300234836876462e-02;1.302174468060099746e-02;2.213758236468215367e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.265173602333910519e-01;7.395620179050514664e-02;4.373568072481071739e-02;1.277340052379474442e-02;2.122502824603439853e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.258776766555148308e-01;7.332576640186108663e-02;4.310730731419626371e-02;1.240874543880849182e-02;2.032610308205404573e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.250653561029775040e-01;7.267958657533771238e-02;4.258231309707087575e-02;1.204724846775677774e-02;1.941962091966148007e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.242910827677599084e-01;7.209738105197910363e-02;4.210201227556389925e-02;1.171074637304487208e-02;1.861952594682373492e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.235581125357207849e-01;7.153552063052392995e-02;4.164683606810835881e-02;1.138956387539562243e-02;1.797122658081298611e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.230117344759937836e-01;7.093056802466363164e-02;4.116711260641614523e-02;1.108873381069174630e-02;1.735669571553399241e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.226167787109732482e-01;7.035343489928691518e-02;4.067834344284941561e-02;1.081186111657122910e-02;1.676406348618463601e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.222163358063647620e-01;6.988076495407663513e-02;4.022929489319850005e-02;1.054321491742459850e-02;1.620745836713696850e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.218045111057512869e-01;6.938848147452059134e-02;3.970797285580870972e-02;1.030054065272708631e-02;1.573633062319212354e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.213329660069084603e-01;6.884382616734509297e-02;3.913308503206827660e-02;1.005406553575891211e-02;1.527955586916041920e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.209413909365011225e-01;6.833367810196844250e-02;3.853481641034866428e-02;9.803802362945840398e-03;1.480530979644958988e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.205819953299067243e-01;6.770157956400080224e-02;3.795458648226791853e-02;9.567133777066499922e-03;1.454370970807094621e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.201447763880639924e-01;6.702607290923803807e-02;3.735322371949542641e-02;9.312107062503207494e-03;1.428741519178551795e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.196084449742026712e-01;6.634952812437228120e-02;3.672088936680392712e-02;9.041418404200203540e-03;1.402971137338449676e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.190100702141311528e-01;6.567415454149694298e-02;3.607871308494800533e-02;8.786906544495412877e-03;1.364850126890529251e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.183603512182666018e-01;6.501624536664715737e-02;3.546404247097289381e-02;8.559229804446984516e-03;1.317757635878379812e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.177842359756143126e-01;6.435352259006224540e-02;3.488830901904127479e-02;8.344888558108564530e-03;1.274104021165708804e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.171900995324595962e-01;6.368584049789999257e-02;3.432609211995715087e-02;8.134342662716486858e-03;1.233184442915589421e-03
8.640000000000000000e+02;0.000000000000000000e+00;1.166287987091528533e-01;6.301309903168014759e-02;3.376014234875217290e-02;7.928923006652223091e-03;1.192694429729140295e-03
8.730000000000000000e+02;0.000000000000000000e+00;1.160564938590933903e-01;6.240386026707223782e-02;3.321244194277073875e-02;7.734135843899901837e-03;1.156919207369449263e-03
8.820000000000000000e+02;0.000000000000000000e+00;1.154939125970900482e-01;6.181769350350665992e-02;3.266768054626414258e-02;7.537153267047762804e-03;1.123840077223872344e-03
8.910000000000000000e+02;0.000000000000000000e+00;1.151129697706945176e-01;6.123231194810899169e-02;3.213642390012824701e-02;7.359524280167083210e-03;1.090889313470644892e-03
9.000000000000000000e+02;0.000000000000000000e+00;1.147682710231130443e-01;6.066493588207168275e-02;3.159107349803377818e-02;7.187727624658126098e-03;1.058475694239213337e-03
9.090000000000000000e+02;0.000000000000000000e+00;1.145044124863207474e-01;6.010295272084785478e-02;3.112394345640704524e-02;7.024095351652093026e-03;1.027647573134487374e-03
9.180000000000000000e+02;0.000000000000000000e+00;1.142753020222538052e-01;5.959429581427455602e-02;3.071863652798008382e-02;6.869971002566127756e-03;9.999649800506928317e-04
9.270000000000000000e+02;0.000000000000000000e+00;1.140432450239063644e-01;5.907448959701599306e-02;3.033900189806471026e-02;6.723534972561237034e-03;9.581549377157231196e-04
9.360000000000000000e+02;0.000000000000000000e+00;1.137587160313859314e-01;5.851973672898218293e-02;2.998318582606933694e-02;6.587143882953006881e-03;9.216255115237790901e-04
9.450000000000000000e+02;0.000000000000000000e+00;1.134519175491855297e-01;5.797573800463007299e-02;2.962490654894702619e-02;6.448028384135003066e-03;8.891832993178422004e-04
9.540000000000000000e+02;0.000000000000000000e+00;1.131599475371919544e-01;5.746303397921286721e-02;2.929154831061755310e-02;6.319424834867733674e-03;8.608046080088626109e-04
9.630000000000000000e+02;0.000000000000000000e+00;1.128580392694628343e-01;5.697498570645524035e-02;2.897140972271784048e-02;6.201072590395258904e-03;8.382681525535673039e-04
9.720000000000000000e+02;0.000000000000000000e+00;1.125523299441587022e-01;5.641580701000260822e-02;2.862853522467910528e-02;6.073261881029391740e-03;8.128361578991749039e-04
9.810000000000000000e+02;0.000000000000000000e+00;1.122406831411543182e-01;5.588633766412273718e-02;2.824390039265824506e-02;5.933699166168483231e-03;7.811689077856286221e-04
9.900000000000000000e+02;0.000000000000000000e+00;1.118459079584473992e-01;5.538099284328704824e-02;2.786547878453522753e-02;5.792932468120707765e-03;7.495070850357740547e-04
9.990000000000000000e+02;0.000000000000000000e+00;1.114490345186133768e-01;5.488284946466165382e-02;2.749431272147676367e-02;5.650209216150471440e-03;7.216405774343204746e-04
1.008000000000000000e+03;0.000000000000000000e+00;2.074748248756167202e-01;1.396707720224349136e-01;1.046517168867810155e-01;6.060946827096033024e-02;2.425827429757167891e-02
1.017000000000000000e+03;0.000000000000000000e+00;2.630728358547896883e-01;1.952660284941384050e-01;1.553322713799230592e-01;9.296086529176715574e-02;3.660886158508627752e-02
1.026000000000000000e+03;0.000000000000000000e+00;3.022670123778686269e-01;2.310987340850901850e-01;1.863955764478175958e-01;1.108299118360606544e-01;4.283078537490514481e-02
1.035000000000000000e+03;0.000000000000000000e+00;3.315748329310083120e-01;2.561807251513535388e-01;2.055352281849918417e-01;1.247065150604594053e-01;4.748129419447210536e-02
1.044000000000000000e+03;0.000000000000000000e+00;3.492679455281166856e-01;2.730800865714941850e-01;2.218419234923240946e-01;1.343874630276500615e-01;5.053396287421704769e-02
1.053000000000000000e+03;0.000000000000000000e+00;3.656664356589922615e-01;2.799481950760264182e-01;2.242704800953395916e-01;1.335109703775893275e-01;4.980843588536743027e-02
1.062000000000000000e+03;0.000000000000000000e+00;3.763397440975711494e-01;2.853924073293494512e-01;2.297639083874738475e-01;1.381319636071616508e-01;4.965058879699964234e-02
1.071000000000000000e+03;0.000000000000000000e+00;3.836532153275524215e-01;2.894325368298140688e-01;2.367445986745360664e-01;1.365744057918366339e-01;4.921287524883731501e-02
1.080000000000000000e+03;0.000000000000000000e+00;3.866663142359952898e-01;2.950620902636695853e-01;2.342740716038845539e-01;1.352323013906073235e-01;4.857065631876431727e-02
1.089000000000000000e+03;0.000000000000000000e+00;3.884340849059777501e-01;2.930851849725863989e-01;2.321040662448123904e-01;1.341265653439772110e-01;4.772534380826325834e-02
1.098000000000000000e+03;0.000000000000000000e+00;3.921275657194295272e-01;2.902742800736121120e-01;2.293955748085600432e-01;1.325799441517845068e-01;4.690340479613418906e-02
1.107000000000000000e+03;0.000000000000000000e+00;3.893506309584287006e-01;2.870983562454403892e-01;2.264837438581593088e-01;1.308463690770516885e-01;4.610063287505675178e-02
1.116000000000000000e+03;0.000000000000000000e+00;3.860494539303088724e-01;2.830907832678932201e-01;2.228696392384116876e-01;1.291047913030032301e-01;4.525291858358778535e-02
1.125000000000000000e+03;0.000000000000000000e+00;3.836342581002543106e-01;2.794695817537438121e-01;2.199665345863060784e-01;1.274725753981327259e-01;4.376570520770500794e-02
1.134000000000000000e+03;0.000000000000000000e+00;3.788139208426590798e-01;2.766305779671509590e-01;2.182318732799419791e-01;1.257222765737337489e-01;4.188048241384101367e-02
1.143000000000000000e+03;0.000000000000000000e+00;3.730641348659050061e-01;2.729118054459331311e-01;2.148267935818581054e-01;1.223338661969785301e-01;4.007012100926490850e-02
1.152000000000000000e+03;0.000000000000000000e+00;3.678059007907075739e-01;2.694843546608172158e-01;2.111893195056798178e-01;1.183675596820888132e-01;3.877141863036229208e-02
1.161000000000000000e+03;0.000000000000000000e+00;3.627826592683243145e-01;2.641098066816440215e-01;2.075261516166355125e-01;1.150965913303108740e-01;3.789539796099353902e-02
1.170000000000000000e+03;0.000000000000000000e+00;3.582229457809691930e-01;2.589232631167560084e-01;2.035240879840715389e-01;1.117771515595718662e-01;3.689332809041650368e-02
1.179000000000000000e+03;0.000000000000000000e+00;3.530310721041904909e-01;2.540493329215164353e-01;1.985544335080366707e-01;1.087204200184130609e-01;3.592397339036954018e-02
1.188000000000000000e+03;0.000000000000000000e+00;3.470793548110914783e-01;2.498829534602921565e-01;1.943225248148672257e-01;1.067564745800273357e-01;3.504593806659660193e-02
1.197000000000000000e+03;0.000000000000000000e+00;3.420981642314837035e-01;2.458107600179705310e-01;1.897153621848676752e-01;1.046333250909651097e-01;3.398187768733765268e-02
1.206000000000000000e+03;0.000000000000000000e+00;3.376536103333679373e-01;2.424353369899339139e-01;1.854271257999658973e-01;1.014443465403274264e-01;3.279746058938923237e-02
1.215000000000000000e+03;0.000000000000000000e+00;3.335045536181818759e-01;2.388223060412022758e-01;1.821070277277371807e-01;9.857729358412536946e-02;3.180160522675372359e-02
1.224000000000000000e+03;0.000000000000000000e+00;3.297816896646668661e-01;2.351960820321088996e-01;1.786554939405597398e-01;9.599042205712562947e-02;3.041281054697700381e-02
1.233000000000000000e+03;0.000000000000000000e+00;3.249026362023048620e-01;2.308413910292287652e-01;1.751502823537176567e-01;9.334730844670444116e-02;2.927594192880978580e-02
1.242000000000000000e+03;0.000000000000000000e+00;3.208433367014534854e-01;2.274967264285273627e-01;1.719252145997386128e-01;9.074867893818393261e-02;2.800794952831674872e-02
1.251000000000000000e+03;0.000000000000000000e+00;3.172136907553695373e-01;2.247500808445038745e-01;1.677809991927305400e-01;8.833847404438741058e-02;2.672458429838334495e-02
1.260000000000000000e+03;0.000000000000000000e+00;3.139889695805512249e-01;2.199693924798941935e-01;1.642483502730392453e-01;8.614334413550546465e-02;2.553940829280132441e-02
1.269000000000000000e+03;0.000000000000000000e+00;3.106068681739097559e-01;2.152571771535117529e-01;1.614960927103147315e-01;8.363303242277708716e-02;2.431344902848154091e-02
1.278000000000000000e+03;0.000000000000000000e+00;3.073781729555871145e-01;2.127314905211687424e-01;1.579459744178392522e-01;8.055683926528098282e-02;2.353918120115282286e-02
1.287000000000000000e+03;0.000000000000000000e+00;3.051995074969189314e-01;2.096637314839839838e-01;1.544392214442248945e-01;7.816966240205683314e-02;2.291377080689044332e-02
1.296000000000000000e+03;0.000000000000000000e+00;2.991669900987232733e-01;2.053228803178914763e-01;1.512693589582659315e-01;7.550949707404011613e-02;2.231462068341395766e-02
1.305000000000000000e+03;0.000000000000000000e+00;2.950544031267616218e-01;1.995568556876828326e-01;1.468138947494688762e-01;7.290317268831125741e-02;2.132022221558847047e-02
1.314000000000000000e+03;0.000000000000000000e+00;2.916430567074708158e-01;1.951650834189034844e-01;1.432947012922003438e-01;7.078920595998315635e-02;2.046748641310828370e-02
1.323000000000000000e+03;0.000000000000000000e+00;2.885857337053129301e-01;1.912406820058614731e-01;1.405587118129447699e-01;6.899298619024527013e-02;1.969497274961584318e-02
1.332000000000000000e+03;0.000000000000000000e+00;2.860478502006563728e-01;1.887952892026756035e-01;1.384399401480927438e-01;6.744119037400217453e-02;1.908339142190407928e-02
1.341000000000000000e+03;0.000000000000000000e+00;2.820796587891421514e-01;1.852549760823004044e-01;1.351180499214184039e-01;6.527112993748929171e-02;1.841529224563150449e-02
1.350000000000000000e+03;0.000000000000000000e+00;2.785670025007241923e-01;1.827834072461825832e-01;1.325744445338010724e-01;6.372298876910267862e-02;1.802486701602164579e-02
1.359000000000000000e+03;0.000000000000000000e+00;2.745689457607617401e-01;1.811748172068803897e-01;1.300227041300221487e-01;6.246918906946872380e-02;1.756560373834354510e-02
1.368000000000000000e+03;0.000000000000000000e+00;2.708434395230118752e-01;1.796447739911644637e-01;1.285152146076467827e-01;6.124720309177843908e-02;1.710228665556452060e-02
1.377000000000000000e+03;0.000000000000000000e+00;2.675784752834304836e-01;1.777982767327816460e-01;1.274297999640338630e-01;6.005449248864362655e-02;1.667393178261154102e-02
1.386000000000000000e+03;0.000000000000000000e+00;2.642442448148037970e-01;1.756547407641262104e-01;1.265626304875809849e-01;5.873588780559754058e-02;1.618091030035258629e-02
1.395000000000000000e+03;0.000000000000000000e+00;2.624010153882285756e-01;1.734657461374260468e-01;1.249347145353821992e-01;5.733585629633854847e-02;1.567423360986168121e-02
1.404000000000000000e+03;0.000000000000000000e+00;2.595172684686340436e-01;1.709613025326195690e-01;1.231624996208118966e-01;5.624024408809598363e-02;1.532975974753406599e-02
1.413000000000000000e+03;0.000000000000000000e+00;2.549134054363025870e-01;1.690434712646229354e-01;1.208974089089478454e-01;5.540225692558053971e-02;1.493755286583251830e-02
1.422000000000000000e+03;0.000000000000000000e+00;2.543270346354609690e-01;1.667211469257693091e-01;1.184592063882294738e-01;5.446355913597419884e-02;1.464851797633900075e-02
1.431000000000000000e+03;0.000000000000000000e+00;2.525679312919523745e-01;1.644510152997240848e-01;1.166335880835317335e-01;5.352750621112102591e-02;1.431966188452086716e-02
1.440000000000000000e+03;0.000000000000000000e+00;2.496992780177727522e-01;1.621870501447694179e-01;1.155969242829571753e-01;5.268761150076980981e-02;1.402732452666454604e-02
1.449000000000000000e+03;0.000000000000000000e+00;2.476036373961860160e-01;1.606163917517697548e-01;1.147771923916047210e-01;5.186324850388682184e-02;1.375627789189505859e-02
1.458000000000000000e+03;0.000000000000000000e+00;2.453019657480515203e-01;1.581939798709098843e-01;1.131882766004738416e-01;5.119413716058750230e-02;1.352621602581506079e-02
1.467000000000000000e+03;0.000000000000000000e+00;2.429007395581883610e-01;1.564222550758723185e-01;1.115857567875068873e-01;5.007281693552274870e-02;1.338798071962249599e-02
1.476000000000000000e+03;0.000000000000000000e+00;2.411444012077519072e-01;1.548893277454924389e-01;1.099981919414267512e-01;4.911640925482264886e-02;1.313351596207712642e-02
1.485000000000000000e+03;0.000000000000000000e+00;2.394570743931922763e-01;1.529402999338321245e-01;1.080795402425772517e-01;4.810835416055415925e-02;1.286296061114053021e-02
1.494000000000000000e+03;0.000000000000000000e+00;2.376898729722296266e-01;1.510955502975685760e-01;1.064875666298081419e-01;4.695390240749650057e-02;1.254376673488263177e-02
1.503000000000000000e+03;0.000000000000000000e+00;2.350048500833300524e-01;1.493365065959658400e-01;1.048889501043211020e-01;4.607162983886988611e-02;1.222000492767858805e-02
1.512000000000000000e+03;0.000000000000000000e+00;2.323323817151702331e-01;1.468333006622880021e-01;1.032288393472980681e-01;4.542292023464852141e-02;1.196982376037325491e-02
1.521000000000000000e+03;0.000000000000000000e+00;2.305753077106678928e-01;1.447445741759068039e-01;1.018109967062123117e-01;4.463946006713914033e-02;1.171487544702351502e-02
1.530000000000000000e+03;0.000000000000000000e+00;2.298361856422660998e-01;1.424560411784513980e-01;1.004036190891532121e-01;4.369939199713280403e-02;1.147362975923164885e-02
1.539000000000000000e+03;0.000000000000000000e+00;2.276467154940263471e-01;1.408164300073353192e-01;9.915157165800989048e-02;4.313116077337648957e-02;1.138781311832724394e-02
1.548000000000000000e+03;0.000000000000000000e+00;2.266636759025904280e-01;1.401269710622340958e-01;9.788287389645679293e-02;4.263641653529497144e-02;1.120782233234956203e-02
1.557000000000000000e+03;0.000000000000000000e+00;2.253721002289461317e-01;1.390426387275065234e-01;9.732669243612207532e-02;4.203742401306590631e-02;1.115152724265447426e-02
1.566000000000000000e+03;0.000000000000000000e+00;2.235890952438209511e-01;1.376067984215722240e-01;9.585108016101981376e-02;4.171844176115768743e-02;1.104615833729739698e-02
1.575000000000000000e+03;0.000000000000000000e+00;2.225570972771265255e-01;1.365186600762209879e-01;9.506795638018250560e-02;4.119301590879743957e-02;1.101591710641617455e-02
1.584000000000000000e+03;0.000000000000000000e+00;2.211655370846600244e-01;1.350488405661753877e-01;9.354526785567578162e-02;4.072077628729754706e-02;1.100024277638646589e-02
1.593000000000000000e+03;0.000000000000000000e+00;2.199380763986500120e-01;1.330752546028720895e-01;9.231238307854949809e-02;4.056108515488885541e-02;1.086132155737686705e-02
1.602000000000000000e+03;0.000000000000000000e+00;2.178275971813323775e-01;1.315951203311742923e-01;9.153737467051641097e-02;4.000416542463594571e-02;1.071313324437807302e-02
1.611000000000000000e+03;0.000000000000000000e+00;2.159105146792351104e-01;1.310495085792968695e-01;9.081077773025048039e-02;3.953086268496449479e-02;1.058533597776356583e-02
1.620000000000000000e+03;0.000000000000000000e+00;2.146950843394984654e-01;1.303503300823374844e-01;9.061153324766575701e-02;3.877881997865969405e-02;1.043544509001573597e-02
1.629000000000000000e+03;0.000000000000000000e+00;2.139931973280585487e-01;1.296569872402622281e-01;8.976776701006514148e-02;3.868267506654603227e-02;1.052734497539539044e-02
1.638000000000000000e+03;0.000000000000000000e+00;2.135543792413495123e-01;1.290528765953498913e-01;8.935343081012192545e-02;3.850269903099762248e-02;1.056606679799234477e-02
1.647000000000000000e+03;0.000000000000000000e+00;2.125597979994468534e-01;1.286618403061295379e-01;8.885796995028517886e-02;3.846163262383540254e-02;1.056581500801552151e-02
1.656000000000000000e+03;0.000000000000000000e+00;2.122271278798826544e-01;1.284462598394616184e-01;8.867400240245329468e-02;3.829241868294312040e-02;1.066453604256431716e-02
1.665000000000000000e+03;0.000000000000000000e+00;2.110013620470430895e-01;1.279774311881499149e-01;8.778191566731655127e-02;3.841345023937099701e-02;1.068383847629104759e-02
1.674000000000000000e+03;0.000000000000000000e+00;2.089080374644155247e-01;1.264063213533032082e-01;8.690897027802504948e-02;3.823733749875729560e-02;1.055854600695031384e-02
1.683000000000000000e+03;0.000000000000000000e+00;2.072473210465481663e-01;1.256005455748582245e-01;8.633503347684502727e-02;3.821403170672013627e-02;1.049856474252691511e-02
1.692000000000000000e+03;0.000000000000000000e+00;2.062443895472562128e-01;1.243291759909489758e-01;8.610006038625941938e-02;3.811541458491976564e-02;1.055477770933368684e-02
1.701000000000000000e+03;0.000000000000000000e+00;2.058288210568606502e-01;1.234203363806448961e-01;8.499645644979411663e-02;3.784141363569841487e-02;1.067623852114387914e-02
1.710000000000000000e+03;0.000000000000000000e+00;2.034047797580277317e-01;1.219658573832846926e-01;8.450890435581449867e-02;3.771849224029685810e-02;1.064018217551920137e-02
1.719000000000000000e+03;0.000000000000000000e+00;2.007753121665954432e-01;1.208683221876017677e-01;8.384120062122672745e-02;3.744365862174237058e-02;1.060019184125435450e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.996259606704349210e-01;1.205309841109657443e-01;8.305197617801154952e-02;3.735316547612806126e-02;1.052969537713214880e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.983929398556951440e-01;1.198355809068878536e-01;8.291895271345553486e-02;3.741517026710068639e-02;1.051858322009650328e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.982917343471745919e-01;1.185098335655433849e-01;8.335856997470572627e-02;3.736621591676402010e-02;1.044601125972900897e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.981269861799023480e-01;1.187499454520829778e-01;8.328921349351926795e-02;3.675857052816904058e-02;1.036942965575916691e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.981416950569348800e-01;1.179772932933633722e-01;8.272165332927976233e-02;3.632737657043434709e-02;1.034484525069214074e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.965361278542661350e-01;1.172281889140645988e-01;8.193172020202313388e-02;3.625810340682718291e-02;1.032671638733949696e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.958073678138765594e-01;1.165115393815582823e-01;8.061668986410112925e-02;3.617032747455432851e-02;1.036260605166069992e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.945840809296364438e-01;1.153486177555448633e-01;7.923149628356669638e-02;3.617377843595754455e-02;1.031426539668397514e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.936052500799320675e-01;1.145197826865068103e-01;7.905221073112317365e-02;3.581642681178241749e-02;1.020464897173282634e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.931667282907656158e-01;1.141328718491745609e-01;7.882481816081841897e-02;3.572173134681270318e-02;1.019634713476386297e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.928262334494867669e-01;1.135759780631546284e-01;7.855668572706114849e-02;3.533896228228109587e-02;1.012468623333522520e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.908634905075945742e-01;1.131633051119357580e-01;7.812821260254285138e-02;3.512211553041146017e-02;1.006312980127595062e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.890825864900121389e-01;1.126800669314001052e-01;7.737102752588516374e-02;3.486486574734581206e-02;1.010720171051644918e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.882635739058036717e-01;1.123591532442465568e-01;7.675762027052704384e-02;3.472115633917656485e-02;1.001427204075576623e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.881420651102420627e-01;1.115772256177281069e-01;7.590525434941725047e-02;3.459849021220435389e-02;1.007334311873220312e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.884855752348948976e-01;1.108764578925555688e-01;7.531408575706319275e-02;3.458862500602997991e-02;1.014591844224209914e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.883270008245661320e-01;1.103249009035098122e-01;7.568032476685079835e-02;3.453150172661229034e-02;1.013233484657786662e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.872906063168199020e-01;1.093808706495429800e-01;7.540029268587694622e-02;3.447485373720785007e-02;1.018141711469931938e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.867775572286889119e-01;1.086760566742372841e-01;7.525120984502448040e-02;3.455159324744329352e-02;1.008405188821618129e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.852964222338068789e-01;1.091017367361663548e-01;7.541420761547529272e-02;3.443340669344129024e-02;1.003315843838468828e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.840375972118363790e-01;1.087174961724728384e-01;7.554597927024903070e-02;3.454618721927880942e-02;1.011834170820140322e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.841617246924305562e-01;1.086612078608457516e-01;7.522203176298776495e-02;3.445359149560817819e-02;1.014346635593717412e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.834980972119476528e-01;1.086055324713310621e-01;7.532005331707597451e-02;3.429781962086896063e-02;1.006258030674069166e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.830908650428328954e-01;1.081710710405015818e-01;7.471661189124491342e-02;3.391281555417923615e-02;9.947986859676353349e-03
1.944000000000000000e+03;0.000000000000000000e+00;1.822220446799980298e-01;1.074291722316767367e-01;7.403326619757623350e-02;3.356617510402309934e-02;9.878962442461643526e-03
1.953000000000000000e+03;0.000000000000000000e+00;1.817338789844170077e-01;1.068530918684084674e-01;7.358336939650603203e-02;3.341696932117520225e-02;9.871816538940564323e-03
1.962000000000000000e+03;0.000000000000000000e+00;1.814400365701484275e-01;1.066446342433551714e-01;7.324890436025884022e-02;3.323496760983747633e-02;9.782598967817761684e-03
1.971000000000000000e+03;0.000000000000000000e+00;1.811488251569695063e-01;1.063135780876507119e-01;7.286179116919051790e-02;3.317823507532725869e-02;9.782813777554216772e-03
1.980000000000000000e+03;0.000000000000000000e+00;1.801388235072202970e-01;1.052125798550952035e-01;7.232720552369319156e-02;3.287369295316096285e-02;9.745100122562152731e-03
1.989000000000000000e+03;0.000000000000000000e+00;1.791792635557654112e-01;1.046842759091603930e-01;7.211845483033341164e-02;3.277039413458615602e-02;9.826891316023912692e-03
1.998000000000000000e+03;0.000000000000000000e+00;1.786942563942292561e-01;1.042489229411581592e-01;7.181121811560264856e-02;3.264197479001149094e-02;9.908173536673942419e-03
2.007000000000000000e+03;0.000000000000000000e+00;1.784591157303802023e-01;1.038564986925873956e-01;7.186817062671693734e-02;3.269676011626949236e-02;9.901048886813729188e-03
2.016000000000000000e+03;0.000000000000000000e+00;1.779538451199138838e-01;1.029596716218420666e-01;7.129663679895206774e-02;3.266265972488677227e-02;9.875460440236115758e-03
2.025000000000000000e+03;0.000000000000000000e+00;1.772816058563261854e-01;1.016939618357058095e-01;7.008017663971077837e-02;3.240883332024099145e-02;9.889127383023992024e-03
2.034000000000000000e+03;0.000000000000000000e+00;1.770952780198220555e-01;1.010720148507568694e-01;6.975785579807763925e-02;3.233549676980475990e-02;9.843902067224461969e-03
2.043000000000000000e+03;0.000000000000000000e+00;1.759351489460856954e-01;1.005843544322962968e-01;6.965687813429458086e-02;3.240248355905035738e-02;9.758481442567037978e-03
2.052000000000000000e+03;0.000000000000000000e+00;1.744657652822410865e-01;1.006042661025209478e-01;6.959031823199936240e-02;3.213739493730480290e-02;9.764311074521615785e-03
2.061000000000000000e+03;0.000000000000000000e+00;1.743550752957145900e-01;1.005896180416130381e-01;6.947262721135727404e-02;3.201995606842838321e-02;9.756642360831055405e-03
2.070000000000000000e+03;0.000000000000000000e+00;1.741915353195895855e-01;1.003670309272739203e-01;6.878910935556706296e-02;3.212105594446317686e-02;9.826426865437108346e-03
2.079000000000000000e+03;0.000000000000000000e+00;1.735290477590879232e-01;9.961803831798510256e-02;6.879639506373823321e-02;3.229980964897770368e-02;9.842711671979682483e-03
2.088000000000000000e+03;0.000000000000000000e+00;1.727031071411536667e-01;9.977333702104659863e-02;6.848334589348906154e-02;3.242275941465465328e-02;9.854831715773108847e-03
2.097000000000000000e+03;0.000000000000000000e+00;1.725011114098021492e-01;9.967212058440942657e-02;6.852495089964899533e-02;3.262124611377755640e-02;9.869658479479140323e-03
2.106000000000000000e+03;0.000000000000000000e+00;1.724311983104067914e-01;9.926018370380015887e-02;6.862985617973739461e-02;3.286937979433321444e-02;9.844461890893732581e-03
2.115000000000000000e+03;0.000000000000000000e+00;1.714888469657277204e-01;9.879895095307814068e-02;6.866877512684158025e-02;3.270956173387123966e-02;9.824770236466752460e-03
2.124000000000000000e+03;0.000000000000000000e+00;1.712707808424156208e-01;9.896353585352776761e-02;6.879352701554114491e-02;3.275325135700653256e-02;9.839802181074696827e-03
2.133000000000000000e+03;0.000000000000000000e+00;1.714098623801607602e-01;9.876764587749656266e-02;6.909968195419637083e-02;3.269367622077039293e-02;9.858910415672512279e-03
2.142000000000000000e+03;0.000000000000000000e+00;1.707365462463512618e-01;9.937655197654701733e-02;6.887002023454324995e-02;3.268237124716586589e-02;9.850596923457534057e-03
2.151000000000000000e+03;0.000000000000000000e+00;1.702336303015977159e-01;9.983429956897171831e-02;6.909802296821755674e-02;3.269583872910657163e-02;9.980403589668545433e-03
2.160000000000000000e+03;0.000000000000000000e+00;1.696081274488222546e-01;9.981062407374446943e-02;6.870366035102658253e-02;3.294240541023020497e-02;1.003207384215941585e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.702238532554689598e-01;9.896738668460772215e-02;6.891821975581577386e-02;3.277126901168918305e-02;1.000576518424396537e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.704513760469674732e-01;9.860237467237989439e-02;6.865599783023071390e-02;3.271758042579323011e-02;9.921425971010646230e-03
2.187000000000000000e+03;0.000000000000000000e+00;1.704320167530840036e-01;9.882667242735074242e-02;6.810161609086649859e-02;3.237753060841683239e-02;9.846609745490963322e-03
2.196000000000000000e+03;0.000000000000000000e+00;1.709594472669387355e-01;9.823436070982319301e-02;6.772118592850337460e-02;3.244056995143603656e-02;9.771254050576430247e-03
2.205000000000000000e+03;0.000000000000000000e+00;1.710679768045744731e-01;9.746083098530761157e-02;6.712934063821182629e-02;3.225982270125400675e-02;9.868675683812205141e-03
2.214000000000000000e+03;0.000000000000000000e+00;1.708611382984141780e-01;9.706336314886113148e-02;6.694731663666853017e-02;3.208548247218858535e-02;9.892488900667236601e-03
2.223000000000000000e+03;0.000000000000000000e+00;1.705995146869018764e-01;9.618138014677141134e-02;6.628114977446859790e-02;3.183216772605938771e-02;9.835952622489601768e-03
2.232000000000000000e+03;0.000000000000000000e+00;1.704727293995295379e-01;9.625200346723897238e-02;6.600353028236380371e-02;3.180066312962356867e-02;9.849589833340714751e-03
2.241000000000000000e+03;0.000000000000000000e+00;1.704817316140055938e-01;9.632185201329973578e-02;6.627786654700640323e-02;3.163289462082345682e-02;9.759586798284036746e-03
2.250000000000000000e+03;0.000000000000000000e+00;1.699068764129698927e-01;9.629405687113201662e-02;6.629884411880246353e-02;3.173866736062311983e-02;9.795573235009465141e-03
2.259000000000000000e+03;0.000000000000000000e+00;1.696960578013572418e-01;9.600479556868316000e-02;6.607700885340805907e-02;3.168714158063966335e-02;9.793811510024692107e-03
2.268000000000000000e+03;0.000000000000000000e+00;1.696083721891198937e-01;9.588455318430150198e-02;6.656607367563303901e-02;3.189602037654696437e-02;9.874896183846272602e-03
2.277000000000000000e+03;0.000000000000000000e+00;1.693949781992226122e-01;9.576134643197189988e-02;6.653469882276401293e-02;3.220904955488639032e-02;1.000101306957529648e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.688272155039864941e-01;9.541480658572885909e-02;6.666876956876141569e-02;3.213111827894799682e-02;1.003620312239201194e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.674135922682724320e-01;9.534932641789914398e-02;6.677320260954576481e-02;3.193933644486283974e-02;1.000018449888074451e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.673559186652528730e-01;9.535767053167637508e-02;6.641923465107105184e-02;3.223536841709159079e-02;9.973180557034479199e-03
2.313000000000000000e+03;0.000000000000000000e+00;1.668135901007225530e-01;9.631353964510494525e-02;6.656464301352223167e-02;3.215080333292602566e-02;1.006797622795827310e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.664781216458391666e-01;9.588800212925868705e-02;6.659024024512501250e-02;3.218147970000975744e-02;1.002659625794637653e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.658996277284475185e-01;9.589661351517597687e-02;6.659672202149907738e-02;3.242606549520316711e-02;1.009224559868453219e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.654036600781985111e-01;9.511662576178255002e-02;6.659451388566582641e-02;3.257357200276917580e-02;1.011264630596449277e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.650263275663816365e-01;9.508368855244277162e-02;6.690144187776610185e-02;3.247504405324144749e-02;1.004851973075917421e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.645446314698823520e-01;9.476894992873970136e-02;6.733287426268669273e-02;3.256676579153831158e-02;1.001468100010574104e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.641529326774122388e-01;9.381407048315017205e-02;6.687282078033914001e-02;3.234877283935021913e-02;9.983826607141671472e-03
2.376000000000000000e+03;0.000000000000000000e+00;1.638574749082630788e-01;9.261229787945912673e-02;6.633510282677276826e-02;3.223221525694697220e-02;9.961039034897443967e-03
2.385000000000000000e+03;0.000000000000000000e+00;1.632694916619925052e-01;9.298140332416829357e-02;6.599998943208155999e-02;3.221969601133319039e-02;9.915842480234766249e-03
2.394000000000000000e+03;0.000000000000000000e+00;1.617666269895075004e-01;9.315831381329674199e-02;6.573372508939689940e-02;3.192728888807973980e-02;9.938480252487044697e-03
2.403000000000000000e+03;0.000000000000000000e+00;1.612034178516282834e-01;9.270414065533623404e-02;6.517410986318476762e-02;3.157104957627145103e-02;9.874919326699009223e-03
2.412000000000000000e+03;0.000000000000000000e+00;1.603213234749257809e-01;9.212951758008219860e-02;6.473372618687035784e-02;3.157518423098590321e-02;9.830432099208318703e-03
2.421000000000000000e+03;0.000000000000000000e+00;1.593336536057080033e-01;9.182324444007987363e-02;6.450800146994037365e-02;3.163210147205276768e-02;9.827519593086937039e-03
2.430000000000000000e+03;0.000000000000000000e+00;1.597331713329335767e-01;9.177170840947775077e-02;6.452145321182722881e-02;3.171802235665273362e-02;9.927825713408073433e-03
2.439000000000000000e+03;0.000000000000000000e+00;1.594894990520175360e-01;9.188203243330195225e-02;6.462108208329725434e-02;3.176346826844408944e-02;9.899490991781445537e-03
2.448000000000000000e+03;0.000000000000000000e+00;1.582684245756067754e-01;9.094262063680352837e-02;6.502875494701348957e-02;3.187561510065585468e-02;9.942347984121142901e-03
2.457000000000000000e+03;0.000000000000000000e+00;1.584767096857440660e-01;9.037393986046696193e-02;6.442244507730066072e-02;3.171773443650383745e-02;9.888108475154417168e-03
2.466000000000000000e+03;0.000000000000000000e+00;1.578858382128143500e-01;8.989881781678490946e-02;6.404832074423576216e-02;3.181775521301265924e-02;9.873732291090836846e-03
2.475000000000000000e+03;0.000000000000000000e+00;1.570189987089758710e-01;9.005085624430050895e-02;6.410850380999924547e-02;3.159186022170494546e-02;9.947517932368026006e-03
2.484000000000000000e+03;0.000000000000000000e+00;1.564847803816735161e-01;8.950394925172575067e-02;6.386200875071375294e-02;3.174029374759279598e-02;1.015427965008935604e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.557065621655228660e-01;8.916974972840072122e-02;6.394092015802624318e-02;3.217571614081240344e-02;1.006686945113562798e-02


==> data/iters/iters_low-regret_median.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.360429566440364391e-01;2.741368336006865247e-01;1.908232822258980332e-01;7.216742029015846271e-02;1.538384646912933744e-02
9.000000000000000000e+00;0.000000000000000000e+00;3.382478010403985325e-01;1.057338224296189150e-01;4.544911567371231337e-02;1.232903729546817526e-02;2.493236299100961249e-03
1.800000000000000000e+01;0.000000000000000000e+00;2.174076625388516038e-01;6.200970652401943672e-02;2.874726239590479071e-02;9.155166042525288150e-03;2.306412826341539338e-03
2.700000000000000000e+01;0.000000000000000000e+00;1.611373223622314943e-01;4.848040199776181697e-02;2.517243733427446811e-02;9.414164591628177911e-03;2.701727139871357673e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.319843812225093005e-01;4.391244733861705135e-02;2.491937284397650193e-02;1.051298288202844392e-02;3.187631366925830663e-03
4.500000000000000000e+01;0.000000000000000000e+00;1.156478831320410378e-01;4.277346410447813163e-02;2.606727388056927219e-02;1.184247800218194736e-02;3.683235123560660816e-03
5.400000000000000000e+01;0.000000000000000000e+00;1.059449609295284034e-01;4.308250725939036241e-02;2.771090546932935411e-02;1.309369109268840661e-02;4.166365173750153153e-03
6.300000000000000000e+01;0.000000000000000000e+00;1.002439350400977508e-01;4.404121665371177330e-02;2.970069576477066264e-02;1.436350621381558487e-02;4.590670269448997656e-03
7.200000000000000000e+01;0.000000000000000000e+00;9.656090952972376518e-02;4.547624499210280169e-02;3.165895303541234329e-02;1.562599809050941452e-02;4.996998432039574146e-03
8.100000000000000000e+01;0.000000000000000000e+00;9.388048356948430762e-02;4.733076503012046549e-02;3.363964217512069310e-02;1.675791037554544283e-02;5.385834851002005777e-03
9.000000000000000000e+01;0.000000000000000000e+00;9.262523842119052553e-02;4.909461225578058696e-02;3.564998811347658975e-02;1.786723752777645557e-02;5.721180628412690997e-03
9.900000000000000000e+01;0.000000000000000000e+00;9.219224827327211769e-02;5.095223971400109075e-02;3.750361826427385525e-02;1.884891696242756848e-02;6.000172044677119440e-03
1.080000000000000000e+02;0.000000000000000000e+00;9.210892643024282123e-02;5.297251271189043487e-02;3.911169208192595559e-02;1.973917854259523222e-02;6.261285210594585288e-03
1.170000000000000000e+02;0.000000000000000000e+00;9.248195354336023744e-02;5.467659516410143528e-02;4.060079146964060137e-02;2.052089782473169241e-02;6.488635832380895523e-03
1.260000000000000000e+02;0.000000000000000000e+00;9.268778685505919823e-02;5.630060167462973275e-02;4.213374529952956804e-02;2.125583373125393416e-02;6.707332202548283578e-03
1.350000000000000000e+02;0.000000000000000000e+00;9.347203606581108715e-02;5.792557640470669122e-02;4.342714605279381079e-02;2.197823958231664293e-02;6.874276922036589785e-03
1.440000000000000000e+02;0.000000000000000000e+00;9.453401910019879062e-02;5.947756568752499140e-02;4.471354512411733484e-02;2.263939731758042584e-02;7.047818015987986073e-03
1.530000000000000000e+02;0.000000000000000000e+00;9.520871354056260893e-02;6.101608500348104647e-02;4.591090821245316644e-02;2.322514893566592076e-02;7.216921541171222691e-03
1.620000000000000000e+02;0.000000000000000000e+00;9.612754370896564593e-02;6.253865788075012311e-02;4.717473643482680834e-02;2.382763351521453854e-02;7.343173343418750616e-03
1.710000000000000000e+02;0.000000000000000000e+00;9.694323701777696201e-02;6.418112430336964103e-02;4.840139378369093248e-02;2.431061359856931392e-02;7.454969180877508809e-03
1.800000000000000000e+02;0.000000000000000000e+00;9.776990481637040653e-02;6.561553067598607791e-02;4.960796417938258956e-02;2.478902087365392193e-02;7.567888014633813304e-03
1.890000000000000000e+02;0.000000000000000000e+00;9.871399484027111593e-02;6.695949895758249171e-02;5.074234123688367570e-02;2.525661990916897026e-02;7.667220106506222876e-03
1.980000000000000000e+02;0.000000000000000000e+00;9.977064454122763770e-02;6.831593848895171905e-02;5.181635902877992916e-02;2.560928044807759402e-02;7.743341150605593040e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.010411900897732057e-01;6.953219964252435603e-02;5.275801983686696783e-02;2.591692054905301440e-02;7.810099585541199763e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.021398919715254400e-01;7.066442917113718858e-02;5.351121207981934802e-02;2.618204547615866906e-02;7.845846912473697365e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.032655732547297506e-01;7.167202451064066948e-02;5.419322692035599687e-02;2.641025681583037896e-02;7.888380434841073263e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.042818786701859290e-01;7.262125949541024805e-02;5.481448915006927741e-02;2.660569347420977532e-02;7.927444695412616885e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.049954392447114276e-01;7.350884977057886571e-02;5.540833356930494752e-02;2.679665703752617811e-02;7.944512299009900969e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.052886813143408817e-01;7.433867341131610018e-02;5.596327000200693180e-02;2.695325960741423721e-02;7.962627446008379434e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.057936055515186352e-01;7.511655547194770466e-02;5.643369600314955548e-02;2.711440818314266726e-02;7.990148897894375907e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.069372849932178626e-01;7.584769666277396682e-02;5.686944606857551043e-02;2.723985247964992237e-02;8.020389594795356361e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.080335920631970148e-01;7.647625575563002376e-02;5.726384495634624650e-02;2.734272380014706599e-02;8.047842201911806215e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.088992543791952733e-01;7.707541234547915510e-02;5.765238574013266393e-02;2.744534472041665341e-02;8.070611155146102667e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.095942405423053212e-01;7.772894901171423232e-02;5.805090730519907316e-02;2.750129911963124577e-02;8.073551952807504761e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.101809941300332107e-01;7.830990879172176899e-02;5.841435153659778334e-02;2.757169553299152268e-02;8.071201778446408098e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.107314619107854226e-01;7.871959498040714820e-02;5.874396948023238862e-02;2.764986100419853862e-02;8.064884976918654941e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.115199655365542580e-01;7.912510979246412113e-02;5.900337544121295186e-02;2.772091637121667368e-02;8.052604071920051176e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.122979945478762148e-01;7.962220356791407938e-02;5.922079873555709251e-02;2.778463902202949962e-02;8.030674084506745150e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.129840343344911124e-01;8.007972877857898186e-02;5.936298725634267526e-02;2.783995261635452412e-02;8.005875431111614260e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.135540199714313025e-01;8.049954338440826196e-02;5.951134532792604070e-02;2.783128708206397683e-02;7.978076579978532826e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.140906900552459691e-01;8.088116730061767345e-02;5.967253953799998845e-02;2.779309967197719777e-02;7.944245693934225139e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.145954933977152979e-01;8.119636275599217967e-02;5.975367215628685225e-02;2.775886271057925042e-02;7.910245997715175878e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.150523161726023508e-01;8.148684287817326011e-02;5.977849482598464326e-02;2.775440413229997641e-02;7.876798722080861209e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.154487078641221881e-01;8.175264704255050252e-02;5.986070924391559411e-02;2.773847237361945495e-02;7.838044719264889576e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.157756385040844133e-01;8.194688582189513237e-02;6.001910688486095102e-02;2.771293277853244946e-02;7.797411618434934091e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.160815073289162697e-01;8.210471721536742595e-02;6.004081131997220100e-02;2.765670455856621829e-02;7.755605139835360790e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.163644370910822956e-01;8.231524146402036113e-02;6.004632976513800402e-02;2.758686148360429274e-02;7.712794868990126632e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.166228560521270774e-01;8.259492194862962100e-02;6.012102285610963770e-02;2.751152208688013162e-02;7.669083429515161435e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.169281091618574742e-01;8.272867579752210543e-02;6.019887058303953487e-02;2.742973071791240253e-02;7.623925685344236369e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.173223462635372416e-01;8.281591637433144415e-02;6.026121822140468459e-02;2.734167897005664039e-02;7.577244967949165605e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.176927164630887923e-01;8.292283444813945692e-02;6.031010424946959408e-02;2.724765948210175134e-02;7.529144220704709484e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.179355912956836505e-01;8.304575566739996750e-02;6.034630601784396475e-02;2.714732842406218302e-02;7.479273407976829227e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.180914038770852492e-01;8.313968813166086602e-02;6.031810936255192074e-02;2.704088784666730527e-02;7.427707033087895677e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.182301941526455735e-01;8.319544101237880129e-02;6.027259956933161966e-02;2.692912106127948527e-02;7.374832579738394012e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.183656232878980974e-01;8.327979081078046297e-02;6.021621972811108670e-02;2.681274705596579933e-02;7.320992722865461190e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.185456458812148006e-01;8.334934209492347867e-02;6.014993713176043644e-02;2.669253268972814758e-02;7.266518198238770473e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.186138339121671770e-01;8.342274361936351246e-02;6.007480863971986773e-02;2.656929593197639161e-02;7.211685460478778169e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.187956391097678838e-01;8.346735081663284039e-02;5.999111851163428655e-02;2.644321622480218237e-02;7.156533824497889745e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.189645644135659541e-01;8.346155417461913195e-02;5.989896482329606919e-02;2.631163347049604931e-02;7.100887805633765600e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.191229458817169296e-01;8.341734595638709837e-02;5.979836710996089266e-02;2.617063983848680331e-02;7.044695468569861854e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.192723456801037252e-01;8.339639970599850571e-02;5.968993370583262209e-02;2.602667846664911619e-02;6.988151266011640404e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.194130622272952802e-01;8.342080759409385704e-02;5.957430694380135006e-02;2.588086284867502362e-02;6.931400314596321971e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.195466547952558911e-01;8.343249013386022650e-02;5.945159571778882435e-02;2.573361723840192350e-02;6.874569135262479681e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.196718534765422448e-01;8.343133235934308001e-02;5.932191793853056755e-02;2.558460683908767019e-02;6.817748079060530902e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.196881162899796486e-01;8.341716095321832780e-02;5.918468521374695146e-02;2.543361037670389610e-02;6.760827816844902985e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.196613059821895753e-01;8.337493248682174840e-02;5.903903377662104990e-02;2.528041465787978295e-02;6.703588035436351678e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.196275430070147527e-01;8.331500949401139666e-02;5.888550375929489655e-02;2.512503515299178286e-02;6.646155181545598811e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.195876066939466353e-01;8.324450334695251974e-02;5.872473518731954889e-02;2.496784905999354515e-02;6.588681201152453079e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.195412665180235201e-01;8.316321844834770327e-02;5.855669682299884798e-02;2.480899627520139622e-02;6.531240462380016008e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.194874581830064897e-01;8.307234066294702513e-02;5.838232222587295961e-02;2.464896951958116950e-02;6.473984767415275760e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.194920668366725863e-01;8.297302611898560443e-02;5.820238343536721093e-02;2.448787565079840051e-02;6.417000464710696100e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.195671449270346298e-01;8.286671135645960751e-02;5.801801126907765033e-02;2.432640354492839746e-02;6.360459274995918996e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.196315601934761774e-01;8.274494381740227222e-02;5.782933469742253252e-02;2.416479144386449521e-02;6.304450184803005001e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.196858525739256801e-01;8.258233439552709054e-02;5.763550295988699446e-02;2.400284934109938109e-02;6.248777543995155843e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.197310064237008531e-01;8.241211495658753994e-02;5.743657479097687146e-02;2.384050984661596415e-02;6.193440265379876637e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.197676875889180093e-01;8.223417704258309535e-02;5.720765140145564476e-02;2.367763424713004855e-02;6.138458478291074563e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.197973625905136286e-01;8.204865200656202839e-02;5.696997852724333677e-02;2.351429550230251658e-02;6.083987040454191114e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.198204170752446840e-01;8.185663040517490718e-02;5.672879882515628747e-02;2.335076005889299977e-02;6.030111792486870723e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.198374694438250898e-01;8.165843798243307972e-02;5.648440112061593743e-02;2.318710473662909805e-02;5.976925833059268389e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.198493892682035711e-01;8.145446027073205419e-02;5.623712304957629443e-02;2.302352514143048839e-02;5.924487394189789299e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.197875171488278906e-01;8.124518571396779909e-02;5.598738665281167981e-02;2.286015926918930075e-02;5.872701954256092684e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.197043523128218379e-01;8.103187286075760887e-02;5.573613880192072878e-02;2.269717682820117377e-02;5.821511237917003506e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.196262745290965490e-01;8.081548046796402374e-02;5.548412140572367424e-02;2.253476110818697364e-02;5.770721135089187590e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.195669846998336228e-01;8.059637834064764528e-02;5.523158655610034551e-02;2.237299826307529577e-02;5.719164440119977461e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.195157626637523007e-01;8.037499671509212851e-02;5.497885500253449353e-02;2.221218229826829593e-02;5.668274229905313592e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.194801816199725919e-01;8.015183894524671726e-02;5.472632508705889409e-02;2.205272843123321294e-02;5.618132684391509250e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.194320214067316616e-01;7.992738980114455494e-02;5.447429954564987631e-02;2.189469549415593366e-02;5.568686997703221030e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.192537972915281991e-01;7.970182107064641142e-02;5.422288445146546121e-02;2.173804462460362380e-02;5.519911935606243263e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.190589257420477109e-01;7.947513836303113366e-02;5.397210238696623086e-02;2.158278373512990955e-02;5.471808180459710423e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.188611731600093258e-01;7.924689777584671690e-02;5.372163328016914263e-02;2.142876070123618179e-02;5.424310066641145622e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.188043986259535445e-01;7.901713422569017764e-02;5.347145122895231861e-02;2.127605917970088606e-02;5.377453495643606807e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.187517600024185771e-01;7.878611156444920161e-02;5.322168081352456753e-02;2.112475787312177722e-02;5.331259229638720017e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.186952348002912050e-01;7.855432723567232212e-02;5.297264070110459938e-02;2.097484939321311512e-02;5.285727075226641369e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.186342349058800705e-01;7.832218083486178206e-02;5.272459715378836204e-02;2.082626171965860917e-02;5.240802471550349249e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.185606863513912479e-01;7.808935795048316253e-02;5.247730776595115054e-02;2.067881209543460941e-02;5.196430563605526978e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.184390524963432195e-01;7.785580994560734047e-02;5.223072780751641941e-02;2.053241572548234611e-02;5.152588163087425989e-03
8.640000000000000000e+02;0.000000000000000000e+00;1.183152913602730089e-01;7.762134833939066114e-02;5.198471155169646918e-02;2.038700028190289573e-02;5.109282033361998640e-03
8.730000000000000000e+02;0.000000000000000000e+00;1.181887827002901514e-01;7.738558971221937144e-02;5.173900522008072211e-02;2.024254583036134980e-02;5.066521860407798006e-03
8.820000000000000000e+02;0.000000000000000000e+00;1.180594222768001356e-01;7.714842771822524869e-02;5.149355626452271906e-02;2.009905252369690448e-02;5.024315212426343560e-03
8.910000000000000000e+02;0.000000000000000000e+00;1.179272540920328627e-01;7.691005101611872452e-02;5.124848910380863654e-02;1.995657097436771138e-02;4.982657110040915327e-03
9.000000000000000000e+02;0.000000000000000000e+00;1.177923741556096693e-01;7.667058568025850174e-02;5.100387869226363086e-02;1.981516465545805905e-02;4.941544165463465817e-03
9.090000000000000000e+02;0.000000000000000000e+00;1.176540972502797683e-01;7.642973929905713670e-02;5.075949115821137836e-02;1.967477280956935956e-02;4.900944994172755365e-03
9.180000000000000000e+02;0.000000000000000000e+00;1.175124163996947163e-01;7.618740469877652299e-02;5.051524007687710482e-02;1.953540343141763058e-02;4.860841961654423921e-03
9.270000000000000000e+02;0.000000000000000000e+00;1.173674378833461096e-01;7.594393959922188242e-02;5.027138942835448349e-02;1.939715628373949244e-02;4.821238591620795148e-03
9.360000000000000000e+02;0.000000000000000000e+00;1.172190643167741464e-01;7.569946991238221679e-02;5.002807178078381989e-02;1.926012690078574008e-02;4.782157209738615786e-03
9.450000000000000000e+02;0.000000000000000000e+00;1.170675070246871285e-01;7.545417540759466468e-02;4.978538967898072515e-02;1.912435118491233321e-02;4.743580805980345677e-03
9.540000000000000000e+02;0.000000000000000000e+00;1.169130016514643988e-01;7.520794332278826766e-02;4.954327024602749041e-02;1.898981416444798717e-02;4.705494267638011749e-03
9.630000000000000000e+02;0.000000000000000000e+00;1.167559289140981671e-01;7.496082714770767319e-02;4.930178777998436845e-02;1.885651888196023668e-02;4.667888439645171209e-03
9.720000000000000000e+02;0.000000000000000000e+00;1.166100649190162930e-01;7.471306838332127109e-02;4.906108691198031446e-02;1.872446309118840080e-02;4.630762266481026554e-03
9.810000000000000000e+02;0.000000000000000000e+00;1.164804336778883787e-01;7.446483504250536734e-02;4.882131289680338715e-02;1.859368926911275643e-02;4.594130567032209470e-03
9.900000000000000000e+02;0.000000000000000000e+00;1.163494814226843088e-01;7.421616797845730085e-02;4.858248955958711923e-02;1.846418070834293310e-02;4.557996883255334246e-03
9.990000000000000000e+02;0.000000000000000000e+00;1.162175341543084384e-01;7.396706002085837173e-02;4.834458043203247735e-02;1.833591362895343677e-02;4.522349265053089012e-03
1.008000000000000000e+03;0.000000000000000000e+00;1.166916727461106973e-01;7.418076040488802425e-02;4.851952953769249344e-02;1.844140717685224806e-02;4.633110569372404439e-03
1.017000000000000000e+03;0.000000000000000000e+00;1.179333563315326516e-01;7.530784212013913459e-02;4.933572350479158153e-02;1.923372367537945146e-02;4.873585960924554927e-03
1.026000000000000000e+03;0.000000000000000000e+00;1.192499096054047691e-01;7.631066986473154790e-02;5.026241770606714593e-02;1.988466417891112531e-02;5.144555558860623018e-03
1.035000000000000000e+03;0.000000000000000000e+00;1.207317496157750691e-01;7.741808787677925685e-02;5.150801126166713872e-02;2.068233894437387921e-02;5.415650953464536642e-03
1.044000000000000000e+03;0.000000000000000000e+00;1.222974673421757252e-01;7.868628044038518399e-02;5.263023606714041513e-02;2.139802134924104898e-02;5.694986013644417165e-03
1.053000000000000000e+03;0.000000000000000000e+00;1.238979589060502928e-01;8.035983532781582062e-02;5.386453336271457282e-02;2.212144842515986060e-02;5.988022047404692114e-03
1.062000000000000000e+03;0.000000000000000000e+00;1.254948523861203480e-01;8.191487389917952167e-02;5.528683964295866282e-02;2.278294205392669691e-02;6.298856849617210166e-03
1.071000000000000000e+03;0.000000000000000000e+00;1.272323687831477534e-01;8.323473369594862337e-02;5.661972099001413850e-02;2.356111521509134804e-02;6.611481623373828900e-03
1.080000000000000000e+03;0.000000000000000000e+00;1.294442832568352686e-01;8.508569488813728932e-02;5.768584431609367902e-02;2.432849460876638364e-02;6.864958592452593059e-03
1.089000000000000000e+03;0.000000000000000000e+00;1.321460367660592938e-01;8.685425858113879349e-02;5.886168763575509028e-02;2.508304776974226019e-02;7.116039092631566698e-03
1.098000000000000000e+03;0.000000000000000000e+00;1.342443952384673733e-01;8.803705198382708041e-02;6.011459840086810780e-02;2.579149778593161496e-02;7.368424341493337235e-03
1.107000000000000000e+03;0.000000000000000000e+00;1.358337421138611223e-01;8.906300645781500824e-02;6.107459193552175480e-02;2.648210034743634506e-02;7.597051388853619941e-03
1.116000000000000000e+03;0.000000000000000000e+00;1.371332036004134503e-01;9.006346751704513709e-02;6.198494619098490754e-02;2.717748955993572191e-02;7.835655972961329957e-03
1.125000000000000000e+03;0.000000000000000000e+00;1.389170227704924765e-01;9.144283334765729299e-02;6.306284991339018708e-02;2.782249319467088727e-02;8.049335675670357682e-03
1.134000000000000000e+03;0.000000000000000000e+00;1.404707094475247664e-01;9.276972682608566889e-02;6.427005853074325981e-02;2.836398757559873557e-02;8.266389974487420300e-03
1.143000000000000000e+03;0.000000000000000000e+00;1.417901045890541667e-01;9.398031136181156375e-02;6.522412049373631227e-02;2.890505227356099383e-02;8.462285312229908540e-03
1.152000000000000000e+03;0.000000000000000000e+00;1.430770554036084885e-01;9.508088266734746052e-02;6.604853308477383333e-02;2.936286322330554366e-02;8.647105182405176449e-03
1.161000000000000000e+03;0.000000000000000000e+00;1.443299584572450556e-01;9.610112651207736167e-02;6.690861181152996107e-02;2.980510899165851602e-02;8.821372150077718549e-03
1.170000000000000000e+03;0.000000000000000000e+00;1.457312370131479129e-01;9.717936250825763567e-02;6.774199081177451065e-02;3.027039447308545878e-02;8.985916369396697301e-03
1.179000000000000000e+03;0.000000000000000000e+00;1.468896385972229268e-01;9.845015289952205317e-02;6.865157441019226203e-02;3.071208143297322196e-02;9.140928527443588358e-03
1.188000000000000000e+03;0.000000000000000000e+00;1.480146970605238088e-01;9.970954052057059980e-02;6.958578849276328415e-02;3.113063469154533913e-02;9.275738232614821888e-03
1.197000000000000000e+03;0.000000000000000000e+00;1.492140287608941795e-01;1.008083287349712531e-01;7.048417548826119150e-02;3.153021849938159038e-02;9.398930311514508418e-03
1.206000000000000000e+03;0.000000000000000000e+00;1.504910929421016397e-01;1.016424681220010340e-01;7.121005034116406618e-02;3.190347052285252144e-02;9.515824686948984659e-03
1.215000000000000000e+03;0.000000000000000000e+00;1.516421260910168489e-01;1.024508874288000970e-01;7.188538907353966834e-02;3.226326278017566801e-02;9.625863663114049909e-03
1.224000000000000000e+03;0.000000000000000000e+00;1.528621389487419546e-01;1.032328695137572916e-01;7.261276449583753401e-02;3.260537138283645109e-02;9.736607439644062029e-03
1.233000000000000000e+03;0.000000000000000000e+00;1.541715875326341578e-01;1.039878728960602905e-01;7.314366046413853240e-02;3.293022886267322341e-02;9.843494878502685036e-03
1.242000000000000000e+03;0.000000000000000000e+00;1.552108293235074654e-01;1.047136933727338959e-01;7.353343999765034333e-02;3.323577644763657524e-02;9.931015251487330595e-03
1.251000000000000000e+03;0.000000000000000000e+00;1.561084119051037167e-01;1.052802461462304107e-01;7.390689471130923449e-02;3.350673059613544502e-02;1.001089105740438599e-02
1.260000000000000000e+03;0.000000000000000000e+00;1.569668764058824439e-01;1.058334378924603858e-01;7.431030537042963846e-02;3.375718781506107519e-02;1.007970451777105356e-02
1.269000000000000000e+03;0.000000000000000000e+00;1.579338091629833019e-01;1.063707334846755864e-01;7.470253098895081323e-02;3.398886787522417685e-02;1.014071374484151744e-02
1.278000000000000000e+03;0.000000000000000000e+00;1.589127767059240748e-01;1.069673750833255998e-01;7.508144323009000032e-02;3.420093943360109912e-02;1.019381569961734513e-02
1.287000000000000000e+03;0.000000000000000000e+00;1.598500261452241999e-01;1.075764763569548033e-01;7.544624817164402586e-02;3.439310128889096208e-02;1.024250384380923085e-02
1.296000000000000000e+03;0.000000000000000000e+00;1.607524959520489904e-01;1.081633393151717470e-01;7.579540629593346790e-02;3.457615232938474753e-02;1.028728322916817699e-02
1.305000000000000000e+03;0.000000000000000000e+00;1.616227117125100254e-01;1.087273020082407393e-01;7.612966503743151536e-02;3.475583628272056746e-02;1.032838610608899019e-02
1.314000000000000000e+03;0.000000000000000000e+00;1.624629637062938725e-01;1.092636332262720972e-01;7.644826881762123438e-02;3.492028460365774467e-02;1.036581114760236517e-02
1.323000000000000000e+03;0.000000000000000000e+00;1.632740298405201962e-01;1.097711518881173409e-01;7.675162886617323266e-02;3.507068517599738061e-02;1.040063391048203292e-02
1.332000000000000000e+03;0.000000000000000000e+00;1.640497629897991194e-01;1.102482939769120346e-01;7.703772786396162475e-02;3.520921990048606065e-02;1.044473596448330238e-02
1.341000000000000000e+03;0.000000000000000000e+00;1.647950420431939511e-01;1.107592029097966280e-01;7.730679975972373774e-02;3.533801137836219131e-02;1.048412048237963058e-02
1.350000000000000000e+03;0.000000000000000000e+00;1.655071717064426629e-01;1.112796044216471936e-01;7.756580211846067496e-02;3.545777249569048717e-02;1.051840979057881709e-02
1.359000000000000000e+03;0.000000000000000000e+00;1.661867770677391554e-01;1.116620012396861150e-01;7.784967992315380836e-02;3.556938830620269554e-02;1.054165789903694500e-02
1.368000000000000000e+03;0.000000000000000000e+00;1.668335232966012827e-01;1.119972685944936319e-01;7.811666369195935378e-02;3.568711835537059784e-02;1.056149077081156018e-02
1.377000000000000000e+03;0.000000000000000000e+00;1.674727700166824818e-01;1.123207454270251926e-01;7.837062778948652997e-02;3.580373889219853889e-02;1.057863752746511163e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.680998726591267367e-01;1.126310394285701538e-01;7.861523784285451288e-02;3.591475250938611780e-02;1.059323674295495517e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.687062025261039933e-01;1.129637065088298920e-01;7.885140794291312094e-02;3.601810777089321791e-02;1.060537195509626482e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.692938607004213503e-01;1.132436051325010629e-01;7.907964313880326557e-02;3.611436502225985612e-02;1.061486604494798688e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.698618592285587592e-01;1.135008717864581101e-01;7.929820697542046271e-02;3.620525740672977943e-02;1.062229367192173493e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.704111884050749648e-01;1.137476356591370225e-01;7.950806607719373975e-02;3.629042694244240252e-02;1.062815462702509928e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.709416621748819365e-01;1.139825154295836390e-01;7.970838991648125649e-02;3.637120323933046295e-02;1.063289482987078358e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.714497811618607148e-01;1.142066409234632762e-01;7.990031784982118412e-02;3.644764041900075413e-02;1.063598076965234680e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.719385029590974057e-01;1.144228851471589259e-01;8.008706211321670043e-02;3.652041520289966980e-02;1.063793310587681298e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.724106866624479650e-01;1.146319924448119532e-01;8.026744826222387275e-02;3.656311109612069704e-02;1.063939395255073667e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.728642083134187268e-01;1.148313389496882497e-01;8.043770610611371275e-02;3.659662143748480811e-02;1.064010451609390812e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.733002366907153147e-01;1.150188378654819904e-01;8.059618322118031197e-02;3.662578097885738765e-02;1.063971190656908677e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.737196030745175590e-01;1.151957561967061894e-01;8.074398812423813632e-02;3.665071600032770993e-02;1.063804168271031275e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.741217242874162907e-01;1.153643285001369201e-01;8.088149537176578252e-02;3.667264258063632210e-02;1.063529601313565123e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.745043555647705913e-01;1.155225014688879559e-01;8.100779379185786555e-02;3.669061849986546275e-02;1.063176739067400040e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.748439477645331586e-01;1.156691980355124272e-01;8.112255988679348273e-02;3.670448222743398492e-02;1.062781093747336772e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.751656611854219003e-01;1.158067808979483249e-01;8.122880046769058449e-02;3.671557769469686872e-02;1.063272510978634580e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.754690376626973358e-01;1.159355683612871279e-01;8.132696167581396351e-02;3.672407790395674360e-02;1.063762332721474718e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.757561336955461850e-01;1.160575689689734291e-01;8.141830511293907113e-02;3.673052910331366799e-02;1.064207758932671916e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.760277361576169652e-01;1.161738288707240274e-01;8.146932021932255796e-02;3.673476642343589949e-02;1.064585873650844214e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.762842313405825756e-01;1.162836742228510190e-01;8.150617432151122110e-02;3.673588216415325097e-02;1.064883138860419146e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.765484934237040449e-01;1.164190554607160977e-01;8.153208609646905858e-02;3.673257627958194382e-02;1.065101359634955391e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.767764251295022015e-01;1.165547672469532392e-01;8.154735450696094790e-02;3.673952943713851282e-02;1.065257776388729358e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.769856689065982813e-01;1.166824749629643554e-01;8.155407678526518933e-02;3.674554786381246246e-02;1.065026903387741863e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.771791275183982051e-01;1.168031317232533783e-01;8.155357247599340220e-02;3.674816443402818822e-02;1.064334410927311562e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.773592679640702552e-01;1.169165169438199786e-01;8.154929428587177898e-02;3.674793030613087569e-02;1.063612766207613740e-02
1.611000000000000000e+03;0.000000000000000000e+00;1.775272928657112281e-01;1.170230509578938649e-01;8.157683052353698061e-02;3.674502914330296521e-02;1.062880162490615135e-02
1.620000000000000000e+03;0.000000000000000000e+00;1.776853343284562348e-01;1.171243982776978276e-01;8.160031219946269065e-02;3.673903714622401423e-02;1.062126396922372269e-02
1.629000000000000000e+03;0.000000000000000000e+00;1.778332670007892746e-01;1.172215784443058628e-01;8.161971270179914362e-02;3.673019584532383197e-02;1.061376513761067009e-02
1.638000000000000000e+03;0.000000000000000000e+00;1.779682125522106251e-01;1.172873364818937392e-01;8.163592023066426617e-02;3.671919251239982862e-02;1.060644040125272893e-02
1.647000000000000000e+03;0.000000000000000000e+00;1.780945448892170269e-01;1.173220774857138687e-01;8.164993985402201060e-02;3.670625144870851703e-02;1.059873791561965865e-02
1.656000000000000000e+03;0.000000000000000000e+00;1.782143106636324970e-01;1.173505831056454035e-01;8.166150690556547853e-02;3.669168325010770115e-02;1.059087022430947947e-02
1.665000000000000000e+03;0.000000000000000000e+00;1.783307960642474543e-01;1.173733314496348823e-01;8.167230598347645365e-02;3.667609704533618398e-02;1.058358590061335772e-02
1.674000000000000000e+03;0.000000000000000000e+00;1.784427459153954398e-01;1.173933860205747526e-01;8.168414059706291530e-02;3.666013753210252413e-02;1.057684604202710488e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.785659554447439901e-01;1.174489947947790491e-01;8.169750237437459206e-02;3.664483765183048497e-02;1.057030180710412035e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.787562396549591537e-01;1.174972173485565735e-01;8.171014250700123216e-02;3.663030627198385347e-02;1.056400196625358404e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.789422937686981907e-01;1.175387274795915982e-01;8.172135563297916461e-02;3.661570896455791646e-02;1.055780998227078341e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.791140094797167015e-01;1.175747285001989551e-01;8.173047568254118711e-02;3.660055576436929692e-02;1.055206317444547584e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.792406176609905866e-01;1.176091543960887387e-01;8.173623578978957138e-02;3.658458007740107709e-02;1.054690356561799672e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.793657294291975401e-01;1.176422280922292674e-01;8.173957202786090448e-02;3.656814293724576503e-02;1.054208038976591280e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.794888735964616511e-01;1.176718203102227883e-01;8.173905899598865599e-02;3.655114971389433753e-02;1.053764825035810940e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.796134946990155523e-01;1.176593832828571884e-01;8.173573359898619883e-02;3.653878396672870926e-02;1.053352038294429541e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.797404459172416424e-01;1.176225733673389312e-01;8.172886417034599948e-02;3.652812624233420236e-02;1.052909467649837914e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.798646381122672167e-01;1.175811094557523417e-01;8.171766430473909049e-02;3.651675856250818225e-02;1.052395512450120252e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.799843350166787925e-01;1.175357119114203430e-01;8.170284518592563217e-02;3.650463236446040149e-02;1.051824051870954221e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.801023355024955475e-01;1.174868993714748011e-01;8.168432602225439432e-02;3.649313143739888604e-02;1.051249444814473383e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.802196809542176981e-01;1.174353825510391774e-01;8.166061193725571155e-02;3.648183255252985396e-02;1.050656953119143318e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.803274243357669282e-01;1.173792389828872962e-01;8.163375670389702576e-02;3.646982167741534553e-02;1.050025539156672003e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.803483538245440609e-01;1.173192470096520723e-01;8.160534043298779683e-02;3.645732707955318813e-02;1.049364797144590120e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.803669287800011845e-01;1.172588865583452933e-01;8.157589021401186191e-02;3.644550128314492932e-02;1.048704315723579701e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.803810015748197049e-01;1.171990884543549494e-01;8.154500496074315596e-02;3.643380377972157969e-02;1.048025728436749807e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.803899603370581750e-01;1.171403908460601773e-01;8.151202407296959107e-02;3.642071248164674424e-02;1.047393951939836441e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.803952432482523460e-01;1.170824203733017987e-01;8.147765567524692387e-02;3.640737235436881242e-02;1.047087940829207441e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.803969043155532748e-01;1.170434540652862399e-01;8.144113592226759346e-02;3.639455134032570927e-02;1.046823937937085662e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.803960715567381468e-01;1.170032090486893550e-01;8.140037535953814629e-02;3.638291008742165766e-02;1.046634839858167666e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.803899754311119041e-01;1.169582790866768585e-01;8.135604445417979336e-02;3.637208152671373568e-02;1.046484096463539543e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.803753577722192192e-01;1.169088213675318899e-01;8.130881123834282631e-02;3.636232066943863306e-02;1.046377755676887802e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.803531185872069564e-01;1.168553633592468860e-01;8.125913644590651574e-02;3.635398103509965284e-02;1.046321071831074478e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.803272285347735093e-01;1.167976792493867766e-01;8.120751859548905327e-02;3.634735140013732602e-02;1.046312577750243243e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.802999620186065410e-01;1.167355905029676955e-01;8.115338341584402149e-02;3.634193565569056317e-02;1.046325522602328979e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.802710065267540962e-01;1.166701753252268048e-01;8.109670186523154634e-02;3.633610893018396348e-02;1.046300211057957230e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.802410204369782054e-01;1.166033053747786291e-01;8.103922488001777391e-02;3.632958751768695926e-02;1.046237726197149671e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.802077662594466778e-01;1.165210505113370987e-01;8.097980507162182151e-02;3.632150535248858392e-02;1.046120360273389976e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.801692658412289427e-01;1.164291665023417521e-01;8.091775226822567335e-02;3.631149695040163106e-02;1.045947752664419875e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.801257549214783649e-01;1.163392927566874735e-01;8.085353515668820823e-02;3.630005691644334898e-02;1.045728697270918023e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.800764706300156948e-01;1.162488562568788214e-01;8.078666063076139769e-02;3.628746882418602132e-02;1.045464479904843584e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.800227863115247962e-01;1.161576899033882893e-01;8.071887382171522018e-02;3.627424833048490532e-02;1.045184067173002621e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.799653272833114936e-01;1.160665691530969462e-01;8.065244826895956454e-02;3.626083032740706757e-02;1.044910981095541029e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.799026828676297263e-01;1.159751547449834608e-01;8.058690873327824244e-02;3.624822470713635891e-02;1.044674471515304008e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.798338325518588354e-01;1.158835567270288663e-01;8.053006034905973998e-02;3.623640215420880634e-02;1.044477539651560670e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.797588036338458872e-01;1.158059856851011704e-01;8.048600072555871232e-02;3.622424517142595196e-02;1.044271872835317999e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.796783059829392959e-01;1.157404705427859670e-01;8.044279853867208896e-02;3.621104081340563441e-02;1.044046967015568005e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.795945979235821777e-01;1.156730403920631922e-01;8.039920717267470818e-02;3.619764978141707529e-02;1.043845999267983132e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.795068760582873013e-01;1.156051619357716109e-01;8.035592420519907519e-02;3.618439383884476668e-02;1.043671370109693075e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.794172489213913813e-01;1.155377920580485523e-01;8.031324356546976073e-02;3.617058844086493141e-02;1.043487231571847001e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.793300384036262685e-01;1.154704115913740559e-01;8.027024442708949326e-02;3.615662594263990143e-02;1.043305521966962288e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.792462880366700595e-01;1.154007682559566594e-01;8.022442232022793107e-02;3.614282622347184115e-02;1.043124813119630616e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.791630217594583074e-01;1.153268923232711185e-01;8.017470309362342840e-02;3.612961574227523814e-02;1.042964016560195967e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.790786823868148470e-01;1.152494655524163580e-01;8.012178070532506580e-02;3.611763142099587431e-02;1.042847663648028417e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.789944439349872574e-01;1.151683672497586797e-01;8.006536221642260309e-02;3.610605138966883898e-02;1.042716459696062595e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.789454465914480652e-01;1.150823908325857015e-01;8.000599574006075909e-02;3.609333062965734695e-02;1.042521712340854605e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.789099413925559490e-01;1.149907309167645386e-01;7.994477696460765281e-02;3.607927657410987810e-02;1.042285585738606489e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.788749964469708020e-01;1.148954908881808235e-01;7.988264487160130767e-02;3.606865353501922250e-02;1.042028779195386043e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.788405818607888831e-01;1.147975683682031234e-01;7.981975262491890211e-02;3.605920802253058388e-02;1.041766887395169545e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.788062392704165282e-01;1.146983410565041855e-01;7.975655811904394654e-02;3.604992483090942168e-02;1.041489419050976514e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.787723440222192262e-01;1.145975997162911320e-01;7.969233752014240335e-02;3.604090188356234847e-02;1.040942966135151825e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.787364492684497819e-01;1.144956875455521716e-01;7.962693171143625515e-02;3.603183871638758473e-02;1.040283988809539810e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.786976486602995795e-01;1.143938066042877039e-01;7.956159554203573459e-02;3.602181758911333215e-02;1.039857187809382216e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.786574417721324970e-01;1.142929216437297973e-01;7.949569907292844406e-02;3.601162603989688238e-02;1.039517933870619942e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.786181113433656098e-01;1.141951604158371880e-01;7.943073627062481601e-02;3.600185432178415468e-02;1.039192767411059939e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.785782572878927832e-01;1.141011852102212232e-01;7.936732548159741718e-02;3.599251564694708194e-02;1.038850655241070620e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.785111479662412626e-01;1.140104197140818093e-01;7.930522421891317286e-02;3.598332173029411551e-02;1.038529077626467942e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.784444849075608741e-01;1.139219270605481837e-01;7.924417207397757568e-02;3.597411079917357812e-02;1.038268033752474083e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.783760077470833705e-01;1.138344982189181953e-01;7.919049467940804388e-02;3.596487560593653737e-02;1.038061052669710625e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.783037991506175035e-01;1.137467075428067881e-01;7.914244770571868259e-02;3.595497028976353537e-02;1.037868437029901454e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.782270806280639996e-01;1.136588401055009800e-01;7.909259672933843799e-02;3.594346408451622177e-02;1.037687621910795242e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.781489912479337079e-01;1.135708260382739115e-01;7.904135649530663610e-02;3.593058996681237210e-02;1.037549080516097025e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.780684792885217638e-01;1.134821874685946197e-01;7.898932339824812909e-02;3.591772192225375221e-02;1.037476117386751384e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.779862782871554083e-01;1.133930288595581398e-01;7.893734392979862013e-02;3.590510888589028976e-02;1.037411097545874045e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.779053901978125962e-01;1.133039077506387549e-01;7.888618119995641220e-02;3.589311176581722745e-02;1.037287707247196676e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.778239050982125535e-01;1.132147243380756119e-01;7.883633045810171935e-02;3.588249386959259379e-02;1.037149615962091286e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.777416018391814734e-01;1.131245032590333099e-01;7.878704835962802022e-02;3.587282235599338620e-02;1.037020497147141812e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.776586131756411335e-01;1.130324067354402662e-01;7.873723149906133867e-02;3.586342196059813525e-02;1.036908624762230072e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.775755373478805632e-01;1.129378745463182621e-01;7.868639193471557713e-02;3.585400078282008351e-02;1.036814997895639176e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.774920696432484291e-01;1.128511068096944431e-01;7.863468132386880471e-02;3.584518821774519692e-02;1.036743820527808238e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.774072880134225094e-01;1.127420842138991963e-01;7.858278638360916002e-02;3.583696638553744707e-02;1.036707130649346456e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.773210445413072600e-01;1.126304037195094837e-01;7.853161166958612383e-02;3.582928208532674269e-02;1.036702956682811205e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.772328221110657243e-01;1.125229159032911375e-01;7.848283457653973394e-02;3.582266281543980413e-02;1.036763688790711541e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.771428737458568825e-01;1.124313649794359687e-01;7.843762923421224165e-02;3.581762005036653873e-02;1.036885580807514300e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.770497405019690884e-01;1.123380076986258969e-01;7.839978151209549273e-02;3.581359565338356615e-02;1.037053594772969697e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.769520187202592021e-01;1.122445225600904595e-01;7.837199134224073771e-02;3.580979512115795016e-02;1.037268140187475041e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.768480754643942388e-01;1.121512327485132132e-01;7.834308354698069077e-02;3.580547248905584234e-02;1.037505165076823416e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.767611539734683379e-01;1.120573814762920728e-01;7.831150927240432269e-02;3.579995451601271361e-02;1.037740981025496098e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.766829008773272980e-01;1.119621004214252230e-01;7.827697649990283946e-02;3.579294411402982046e-02;1.037977876678154894e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.766042201619135721e-01;1.118624785066444499e-01;7.824029674063015527e-02;3.578470119771008651e-02;1.038227438108284967e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.765222221325838392e-01;1.117647786585414804e-01;7.820379399249514918e-02;3.577590690224631553e-02;1.038492515509931158e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.764367406225478552e-01;1.116913211797197492e-01;7.816737067744801426e-02;3.576711030266495339e-02;1.038745752434637112e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.763462141964632635e-01;1.116156944404629592e-01;7.813054573271910330e-02;3.575856162144681882e-02;1.038962570667512422e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.762533158687581980e-01;1.115396804458897440e-01;7.809333948326545316e-02;3.575018844952816688e-02;1.039174855567961964e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.761610723654450372e-01;1.114641466605115483e-01;7.805476870730088113e-02;3.574227043492689271e-02;1.039423141881042761e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.760690254520194398e-01;1.113886420227802737e-01;7.801406622852836981e-02;3.573482398212046718e-02;1.039677910538265235e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.759767165640411524e-01;1.113115034706604889e-01;7.797110862871056702e-02;3.572694926444425212e-02;1.039927138770028667e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.758834124788853370e-01;1.112337159774492157e-01;7.792782044742241343e-02;3.571860174694529988e-02;1.040150520427090240e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.757881255330379644e-01;1.111558237421911843e-01;7.788520785765100374e-02;3.571004440999136359e-02;1.040357787780182841e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.756915210341490896e-01;1.110698260470189686e-01;7.784437348380363053e-02;3.570167788341954002e-02;1.040379338815243179e-02


==> data/iters/iters_low-regret_prct25.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.041442781184937605e-01;2.536281985214379753e-01;1.828498448778336227e-01;6.386513618257404212e-02;1.203644893024164234e-02
9.000000000000000000e+00;0.000000000000000000e+00;2.879987119582096966e-01;8.987951059122242792e-02;4.055785028997816594e-02;1.058051506477156525e-02;2.046366766104865727e-03
1.800000000000000000e+01;0.000000000000000000e+00;1.776080283934111659e-01;5.346755458759806096e-02;2.583910818570845508e-02;8.267658616598876770e-03;2.043953808038598968e-03
2.700000000000000000e+01;0.000000000000000000e+00;1.333732845133555056e-01;4.263679659584768133e-02;2.306047467220218028e-02;8.864057538948064835e-03;2.544086713286578764e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.107075504629417284e-01;3.934376397511463175e-02;2.346110513990285612e-02;1.004104612437991401e-02;3.069942157664944018e-03
4.500000000000000000e+01;0.000000000000000000e+00;9.832846192301604449e-02;3.882371137657583682e-02;2.482620091229159609e-02;1.146475364156120461e-02;3.586329586004321970e-03
5.400000000000000000e+01;0.000000000000000000e+00;9.122091641367401083e-02;3.989970585018144666e-02;2.648466164579012586e-02;1.278385554904818908e-02;4.053184259054981066e-03
6.300000000000000000e+01;0.000000000000000000e+00;8.702676920710082642e-02;4.128251947752890894e-02;2.851345791318891584e-02;1.399413145666085143e-02;4.463021916707062865e-03
7.200000000000000000e+01;0.000000000000000000e+00;8.506333274284644252e-02;4.286609037492353225e-02;3.042999868179164374e-02;1.518053801682762993e-02;4.842516998760432699e-03
8.100000000000000000e+01;0.000000000000000000e+00;8.434618407670771423e-02;4.495568473705423979e-02;3.244562867838098053e-02;1.627839832742074971e-02;5.174809595482647399e-03
9.000000000000000000e+01;0.000000000000000000e+00;8.430200458983166945e-02;4.697741202041440245e-02;3.421747922740807357e-02;1.732259704286024868e-02;5.479836877430549306e-03
9.900000000000000000e+01;0.000000000000000000e+00;8.450318997920192032e-02;4.879975640551686283e-02;3.590874000081833994e-02;1.824295419288911313e-02;5.741857229173584140e-03
1.080000000000000000e+02;0.000000000000000000e+00;8.492658855543695762e-02;5.065551127589552893e-02;3.752157662533782412e-02;1.901979317288542137e-02;6.002485800383693462e-03
1.170000000000000000e+02;0.000000000000000000e+00;8.547645907392907583e-02;5.245794222979484334e-02;3.932707708974052946e-02;1.982942939698674467e-02;6.236309405522301279e-03
1.260000000000000000e+02;0.000000000000000000e+00;8.623456137503954233e-02;5.422879078162606836e-02;4.094224195650622566e-02;2.057367635140085887e-02;6.435711310264238122e-03
1.350000000000000000e+02;0.000000000000000000e+00;8.763109330446983147e-02;5.592535101309119294e-02;4.244304298652938623e-02;2.125570437513820202e-02;6.620611311920497448e-03
1.440000000000000000e+02;0.000000000000000000e+00;8.879302593761805029e-02;5.734582483611526393e-02;4.369812101280662331e-02;2.192046814075465644e-02;6.793582546184992466e-03
1.530000000000000000e+02;0.000000000000000000e+00;8.998348044171346205e-02;5.895503444192439629e-02;4.473304731843714965e-02;2.251503425553792737e-02;6.941126862997509112e-03
1.620000000000000000e+02;0.000000000000000000e+00;9.120056572471367529e-02;6.049202109899221025e-02;4.583975400321322474e-02;2.301280803057343533e-02;7.075005213068546843e-03
1.710000000000000000e+02;0.000000000000000000e+00;9.180015082353401579e-02;6.182938043634955694e-02;4.693259758390917746e-02;2.346611641909111812e-02;7.194355117715546012e-03
1.800000000000000000e+02;0.000000000000000000e+00;9.293634506686712649e-02;6.307598821039160641e-02;4.794617385258387321e-02;2.383746980492023465e-02;7.304476896557682980e-03
1.890000000000000000e+02;0.000000000000000000e+00;9.399238285350131061e-02;6.423787996564235547e-02;4.888849137273144213e-02;2.417044138184663155e-02;7.405843154587535976e-03
1.980000000000000000e+02;0.000000000000000000e+00;9.495741693952318430e-02;6.529725614136713818e-02;4.974530724686518357e-02;2.446464371927323592e-02;7.492964882952555215e-03
2.070000000000000000e+02;0.000000000000000000e+00;9.638245831775925365e-02;6.631228706660169392e-02;5.042427688828053645e-02;2.480891441657306212e-02;7.569163836785536108e-03
2.160000000000000000e+02;0.000000000000000000e+00;9.760800504220348839e-02;6.733338576381379947e-02;5.125680757097986207e-02;2.510659753343467623e-02;7.634651075525474007e-03
2.250000000000000000e+02;0.000000000000000000e+00;9.860457010693482460e-02;6.829902697799236644e-02;5.190686426196006176e-02;2.534296585497161983e-02;7.685554456958006847e-03
2.340000000000000000e+02;0.000000000000000000e+00;9.956868365139710797e-02;6.924636209312876045e-02;5.246730215047928914e-02;2.554419294058429130e-02;7.732226496764979876e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.003760901227513241e-01;7.006695806002116722e-02;5.298565678515679972e-02;2.573297983118428070e-02;7.767118438951290185e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.011811131725214585e-01;7.073324436855958630e-02;5.345864985821644627e-02;2.589675435811572904e-02;7.787975825993169628e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.019772684263460516e-01;7.143972991297360686e-02;5.388344000329353678e-02;2.603304156512708037e-02;7.802088115771005188e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.027613349750622351e-01;7.210611765211746849e-02;5.430189166922259197e-02;2.614549229846434980e-02;7.814042386832783030e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.036442213622355002e-01;7.272400538932193015e-02;5.467110264371793232e-02;2.623721065314335577e-02;7.811368104998247901e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.044934130479304307e-01;7.329145674439802027e-02;5.496033681979205915e-02;2.630735125780028771e-02;7.804338129480369209e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.052970682879884323e-01;7.382393915247241478e-02;5.521279416630930220e-02;2.636480780628989995e-02;7.792230695840422425e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.057542377286059543e-01;7.436602157090496656e-02;5.543483551154668870e-02;2.640974275569090909e-02;7.774798640023696666e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.059924115923421700e-01;7.486310364620180069e-02;5.562698945899373359e-02;2.644654450805624529e-02;7.751524534416310772e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.066021249649182351e-01;7.536938718669745907e-02;5.584445932879440744e-02;2.645946016107994514e-02;7.724234977244988018e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.072097157608744300e-01;7.579144774048790500e-02;5.606640928001649371e-02;2.646050234675068405e-02;7.692668028842679709e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.078524318001315568e-01;7.615012873727824982e-02;5.626477986092143918e-02;2.643458402070049396e-02;7.657328147774077401e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.084751682202486911e-01;7.648167331971907068e-02;5.644227383276510801e-02;2.638405177355692549e-02;7.617200040185809727e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.090733917420235732e-01;7.673750716568432384e-02;5.659908584444093421e-02;2.634011400386893423e-02;7.587452544018566045e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.096443392854883486e-01;7.692224673525881184e-02;5.673403588941896419e-02;2.628963268751059734e-02;7.554076553118066820e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.101854631553996211e-01;7.714686013366579831e-02;5.682246060532190890e-02;2.622695862639461833e-02;7.517451262527063104e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.106957621480551823e-01;7.746965966690526340e-02;5.686361502921328387e-02;2.615450772137311447e-02;7.475933838928429040e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.111444383281787185e-01;7.774718525655839596e-02;5.687222538861581161e-02;2.607368750439792091e-02;7.427237649050623738e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.115407943933107576e-01;7.797597995850841235e-02;5.686179492219827630e-02;2.598510522769777870e-02;7.377497004356770374e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.118115545703899927e-01;7.812832323393997802e-02;5.683369865152090861e-02;2.588967621326217564e-02;7.326906506042098199e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.119833534355667709e-01;7.826062893048008062e-02;5.683617050247352642e-02;2.578787043238042059e-02;7.275102521621022722e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.121310244739144729e-01;7.835367740508042411e-02;5.681150564825807742e-02;2.568040331388389552e-02;7.221492210620903025e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.122985717781379011e-01;7.842165846915186145e-02;5.676695001620904457e-02;2.556709653693552131e-02;7.164857778966446204e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.123742500013117374e-01;7.846830178468840178e-02;5.670669279167038501e-02;2.544824140726587025e-02;7.106589846108483585e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.124706593358796025e-01;7.849473081896043980e-02;5.663207776104130925e-02;2.534222551537047494e-02;7.047398610832289120e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.125505910288781414e-01;7.850182978040415316e-02;5.652726380109306809e-02;2.521024335433626543e-02;6.987148737186607214e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.126161666872791400e-01;7.849018380314727594e-02;5.639710575981775331e-02;2.509244211223039464e-02;6.926110563229487434e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.126688001616852619e-01;7.845888267081432832e-02;5.625536487788944384e-02;2.497075170713956155e-02;6.871744301027242138e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.127089782691012704e-01;7.840769862282082059e-02;5.610203623831844233e-02;2.484679144706664414e-02;6.819750368880522773e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.127368482331441574e-01;7.833868430072365996e-02;5.593794900873966247e-02;2.472100202948823711e-02;6.767036719108612645e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.127525928862107563e-01;7.825392388348584305e-02;5.576414039961170854e-02;2.458533078043826162e-02;6.712347110372744383e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.127595299287617592e-01;7.815580179688307039e-02;5.558260892437014156e-02;2.444490582552797178e-02;6.655557841233041005e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.127576121055279407e-01;7.804638710559229364e-02;5.539501918662152052e-02;2.430324581658335759e-02;6.600669374072332986e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.127447716305533532e-01;7.792543238393434546e-02;5.520117910890971757e-02;2.416082750593487316e-02;6.537634032288444121e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.127221223849662057e-01;7.779381003570740027e-02;5.500158367211135935e-02;2.400903519207606140e-02;6.476281320223425432e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.126928022539691043e-01;7.765192559395929506e-02;5.483356674163274852e-02;2.385238037390807059e-02;6.417739431109181769e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.126579212426823962e-01;7.750067219420662956e-02;5.467237102199097587e-02;2.371837341048486231e-02;6.359643267154090410e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.126178239242924539e-01;7.734097779517587479e-02;5.450629197706081952e-02;2.357889013151176494e-02;6.301882740106967001e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.125714383540771663e-01;7.717284174152243270e-02;5.433552361662341568e-02;2.342476144621899112e-02;6.244499596418543602e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.125185636103398917e-01;7.699673717016407293e-02;5.416088771938277341e-02;2.325236912545406570e-02;6.186169720918105637e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.124594415629777966e-01;7.685341720071639515e-02;5.398318266534515159e-02;2.307925268074071529e-02;6.127350777934987419e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.124179894601147478e-01;7.672845233741751314e-02;5.380169950159150588e-02;2.290597451447064226e-02;6.068800117071788958e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.123915220285323507e-01;7.659683819159153473e-02;5.361615460663443633e-02;2.273278324734403708e-02;6.010536913993188776e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.123605652573589769e-01;7.645839007264446097e-02;5.340862622894639034e-02;2.257249384698063396e-02;5.952885082971925979e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.123244822208060850e-01;7.631435719432612397e-02;5.318232783061027646e-02;2.241502711392017941e-02;5.895947774080600307e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.122843966373041069e-01;7.616660193381896704e-02;5.295342187006574913e-02;2.225551839311613878e-02;5.839803766097388833e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.122405964309254184e-01;7.601619962839566147e-02;5.272296925713923499e-02;2.209608132364469790e-02;5.784401258724113960e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.121934620598973864e-01;7.586254712877155137e-02;5.249150867474623033e-02;2.193728701303485074e-02;5.729725515133757448e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.121221181267646472e-01;7.570417590328383517e-02;5.225846500641691955e-02;2.177915482224740754e-02;5.675629408116673880e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.120295892414369804e-01;7.553995045318669110e-02;5.202340468930354012e-02;2.162158663571616193e-02;5.622073845438953221e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.119342340226189003e-01;7.536992735574729596e-02;5.178659185420723260e-02;2.146426191374648310e-02;5.572199271121291986e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.118346973330150290e-01;7.519429691544723959e-02;5.154820669372828235e-02;2.130708697384093436e-02;5.523883862566202757e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.117313917612306751e-01;7.501334898828999898e-02;5.133527468696241769e-02;2.114995772021450310e-02;5.476165617645345311e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.116240377840159587e-01;7.482783046510030345e-02;5.112413799413093041e-02;2.099295938107041681e-02;5.428964321853897365e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.115128814077524511e-01;7.463840631128099146e-02;5.089799020677833463e-02;2.083643593624778106e-02;5.382364457384491117e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.113977747591065187e-01;7.444465361485572141e-02;5.066399747218915117e-02;2.068063589048722145e-02;5.336436387909240277e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.112787303141423156e-01;7.424482962647667439e-02;5.042903282719040509e-02;2.052582676905605891e-02;5.289931369869556310e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.111557780696184050e-01;7.403547749646099962e-02;5.019278046114626635e-02;2.037209170275981751e-02;5.242576515738167978e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.110291807719868407e-01;7.381648912391799988e-02;4.995508655987934699e-02;2.021948507299347469e-02;5.195693560276952797e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.108987114917369676e-01;7.358542616262053748e-02;4.971619030194094485e-02;2.006810490912962208e-02;5.148695568245664940e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.107647042944115701e-01;7.335196759793607968e-02;4.947627847841296056e-02;1.992872451644471521e-02;5.102411258760265224e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.106274000549682529e-01;7.306279839744436733e-02;4.923550838309240230e-02;1.979301486852468733e-02;5.056766820771295412e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.104868440189972212e-01;7.276909890079825971e-02;4.897797623528838545e-02;1.965855020058551728e-02;5.011734822846121429e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.103429010118291004e-01;7.247428743596588674e-02;4.869630656037820388e-02;1.952541740367235226e-02;4.967336802199365242e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.101961732945399008e-01;7.217267328265672410e-02;4.841263890626749944e-02;1.939376017785648249e-02;4.923571133416837324e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.100477776225220333e-01;7.186650612748418654e-02;4.813020536722811132e-02;1.926364748683543140e-02;4.880425201590110791e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.098979602826697932e-01;7.156025657747294710e-02;4.784896169631359941e-02;1.913501812438899580e-02;4.837888665281841159e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.097469805824554945e-01;7.125406001723760818e-02;4.756880557331616410e-02;1.900028198845339980e-02;4.795960032986891150e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.095945428957232071e-01;7.094753506200285331e-02;4.729645996442609357e-02;1.886559878374911847e-02;4.754614875911767485e-03
8.640000000000000000e+02;0.000000000000000000e+00;1.094400786444380547e-01;7.064053047690876941e-02;4.703985446390274161e-02;1.873220582819985075e-02;4.713832219308069366e-03
8.730000000000000000e+02;0.000000000000000000e+00;1.093097859571833391e-01;7.040439890875441198e-02;4.678401088006074737e-02;1.859998466646628837e-02;4.673637952457778029e-03
8.820000000000000000e+02;0.000000000000000000e+00;1.091787341130743549e-01;7.019708947492307727e-02;4.652905914349433902e-02;1.846899755880851077e-02;4.634057054464789903e-03
8.910000000000000000e+02;0.000000000000000000e+00;1.090453369542642853e-01;6.998992135770573664e-02;4.627510217371243878e-02;1.833407582555633686e-02;4.595094476913980618e-03
9.000000000000000000e+02;0.000000000000000000e+00;1.089096574045965021e-01;6.978276275458268618e-02;4.602219512553905323e-02;1.819914709431416644e-02;4.556699343526618602e-03
9.090000000000000000e+02;0.000000000000000000e+00;1.087609992439890205e-01;6.957534306504814525e-02;4.577053126269302330e-02;1.806593114669010486e-02;4.518868530298035188e-03
9.180000000000000000e+02;0.000000000000000000e+00;1.085873201753059930e-01;6.936762128284260087e-02;4.553522659997480404e-02;1.793445107435778785e-02;4.481564880529117015e-03
9.270000000000000000e+02;0.000000000000000000e+00;1.083332952010478828e-01;6.916010405686272289e-02;4.530608078976772202e-02;1.780465701959255825e-02;4.444771025206168021e-03
9.360000000000000000e+02;0.000000000000000000e+00;1.081157030136895569e-01;6.895273168367653527e-02;4.506833045459217313e-02;1.767655364200831566e-02;4.408494089746244071e-03
9.450000000000000000e+02;0.000000000000000000e+00;1.080133188712959491e-01;6.874498720018226705e-02;4.483108682512423199e-02;1.755012229397827361e-02;4.372715553067823419e-03
9.540000000000000000e+02;0.000000000000000000e+00;1.079151776192781853e-01;6.853650281097972696e-02;4.459485430806433420e-02;1.742509809956135913e-02;4.337369501863372681e-03
9.630000000000000000e+02;0.000000000000000000e+00;1.078067715063356913e-01;6.831714371454333801e-02;4.435979878814083621e-02;1.729893105993701025e-02;4.302440921932509758e-03
9.720000000000000000e+02;0.000000000000000000e+00;1.076973379212584347e-01;6.807533362686178646e-02;4.412619995751530105e-02;1.717229367592860295e-02;4.267947338202724740e-03
9.810000000000000000e+02;0.000000000000000000e+00;1.075633302149980319e-01;6.783417829511897978e-02;4.389419640333989264e-02;1.704718259351710452e-02;4.233916929680487870e-03
9.900000000000000000e+02;0.000000000000000000e+00;1.074128573793702718e-01;6.759350652323577180e-02;4.366375796466991088e-02;1.692358972381872648e-02;4.200329064347015605e-03
9.990000000000000000e+02;0.000000000000000000e+00;1.072618582520197816e-01;6.735069464114834537e-02;4.343477505868940242e-02;1.680150295718848760e-02;4.167194301169660324e-03
1.008000000000000000e+03;0.000000000000000000e+00;1.076758079974505788e-01;6.781634634680251683e-02;4.395554060762699167e-02;1.704273283924878299e-02;4.295283020109418037e-03
1.017000000000000000e+03;0.000000000000000000e+00;1.089702581032677420e-01;6.868146567429490867e-02;4.510176093057324809e-02;1.757401416605954697e-02;4.522009151586590947e-03
1.026000000000000000e+03;0.000000000000000000e+00;1.111255021021500533e-01;7.002697354086044601e-02;4.625259618077982859e-02;1.830527627956337472e-02;4.769267170368154257e-03
1.035000000000000000e+03;0.000000000000000000e+00;1.131832272151120367e-01;7.137406578864108342e-02;4.766895539619893374e-02;1.906113343835312210e-02;5.121145705683128810e-03
1.044000000000000000e+03;0.000000000000000000e+00;1.150423057506590740e-01;7.338879327837885547e-02;4.889915001747138779e-02;1.990842963931178933e-02;5.438181327917729693e-03
1.053000000000000000e+03;0.000000000000000000e+00;1.169945585528321119e-01;7.488219591511156847e-02;5.039449557882035718e-02;2.093454541233874186e-02;5.741574321422217991e-03
1.062000000000000000e+03;0.000000000000000000e+00;1.188580786141956724e-01;7.654506270844423088e-02;5.149563527384988515e-02;2.173861012639483406e-02;5.975485244930946183e-03
1.071000000000000000e+03;0.000000000000000000e+00;1.209821379199028657e-01;7.826065544069914226e-02;5.286975642583315732e-02;2.256402828198944902e-02;6.210749272863925682e-03
1.080000000000000000e+03;0.000000000000000000e+00;1.229927759727437453e-01;7.957242137355076406e-02;5.444846528898211052e-02;2.330341930836369452e-02;6.438437571933835341e-03
1.089000000000000000e+03;0.000000000000000000e+00;1.250858418794778271e-01;8.124812368488898429e-02;5.612847711267729411e-02;2.395617114844227763e-02;6.699633613585493155e-03
1.098000000000000000e+03;0.000000000000000000e+00;1.272299691668013488e-01;8.286804819081843021e-02;5.707242849503603443e-02;2.451152363806629458e-02;6.934162925140507396e-03
1.107000000000000000e+03;0.000000000000000000e+00;1.289228004549525519e-01;8.456141361430641323e-02;5.799143193695981136e-02;2.504823274044786982e-02;7.154032099422101901e-03
1.116000000000000000e+03;0.000000000000000000e+00;1.302327207942662324e-01;8.603284716548009747e-02;5.912758028135099708e-02;2.572963410487986644e-02;7.320965732549204047e-03
1.125000000000000000e+03;0.000000000000000000e+00;1.320050871153431726e-01;8.731603322246764276e-02;6.018006899971211493e-02;2.619509654423497411e-02;7.490984850484131916e-03
1.134000000000000000e+03;0.000000000000000000e+00;1.340804568387615192e-01;8.845747283908680925e-02;6.119201898670032641e-02;2.681538649684838890e-02;7.687922018799238019e-03
1.143000000000000000e+03;0.000000000000000000e+00;1.356120481431358771e-01;8.948643575292805630e-02;6.215808809379132910e-02;2.737342526055541042e-02;7.846877590464347921e-03
1.152000000000000000e+03;0.000000000000000000e+00;1.369761934775047263e-01;9.035664592928757677e-02;6.298256502479882002e-02;2.794120760187798064e-02;7.994297182624128528e-03
1.161000000000000000e+03;0.000000000000000000e+00;1.385640715754809515e-01;9.118232517792723701e-02;6.377380146417341300e-02;2.833727527230298429e-02;8.131622415904914483e-03
1.170000000000000000e+03;0.000000000000000000e+00;1.400003293464953114e-01;9.204657311285027732e-02;6.501015144975227922e-02;2.879465180513860259e-02;8.254424311894407659e-03
1.179000000000000000e+03;0.000000000000000000e+00;1.413883562748748379e-01;9.306608718526873658e-02;6.592472534844424914e-02;2.923096295218082993e-02;8.374798625125532206e-03
1.188000000000000000e+03;0.000000000000000000e+00;1.427238172265003491e-01;9.404271498636898596e-02;6.670410250203057112e-02;2.964670355252913003e-02;8.488938210755005154e-03
1.197000000000000000e+03;0.000000000000000000e+00;1.439638994097699187e-01;9.497054785469453975e-02;6.741789923642163562e-02;3.004001692000340257e-02;8.593090421252995437e-03
1.206000000000000000e+03;0.000000000000000000e+00;1.450667556571030858e-01;9.585482488863879269e-02;6.805384624236993085e-02;3.041170234259673796e-02;8.688686049392249991e-03
1.215000000000000000e+03;0.000000000000000000e+00;1.461145336655640670e-01;9.672358315602988532e-02;6.863789883818868787e-02;3.075926072299223907e-02;8.784786059408846923e-03
1.224000000000000000e+03;0.000000000000000000e+00;1.471074461460744887e-01;9.756251422675697726e-02;6.916282518288084658e-02;3.108267560623544784e-02;8.875558632774994267e-03
1.233000000000000000e+03;0.000000000000000000e+00;1.480432193103798089e-01;9.829412799596273786e-02;6.966853617479069893e-02;3.137955395651965268e-02;8.960412003766798569e-03
1.242000000000000000e+03;0.000000000000000000e+00;1.489264580362283097e-01;9.895403345171471798e-02;7.015498809674319824e-02;3.164074710381976907e-02;9.045968486199096326e-03
1.251000000000000000e+03;0.000000000000000000e+00;1.498814297088350844e-01;9.955103474698230592e-02;7.063646600165976452e-02;3.189809648230988726e-02;9.124183135431836872e-03
1.260000000000000000e+03;0.000000000000000000e+00;1.508443670655149060e-01;1.001627388255799389e-01;7.115536435712589702e-02;3.219115908103817314e-02;9.184912882460287073e-03
1.269000000000000000e+03;0.000000000000000000e+00;1.516571568859470254e-01;1.008383822644184635e-01;7.161076723126039156e-02;3.240280284109327280e-02;9.238112836989203353e-03
1.278000000000000000e+03;0.000000000000000000e+00;1.524396102526155983e-01;1.014981269869547897e-01;7.198563697345376766e-02;3.257895985136537165e-02;9.300396166726326158e-03
1.287000000000000000e+03;0.000000000000000000e+00;1.531545032240797799e-01;1.020789657144137580e-01;7.233119001963116135e-02;3.274211473295332575e-02;9.359560016861600065e-03
1.296000000000000000e+03;0.000000000000000000e+00;1.538007217552359585e-01;1.026066848352677335e-01;7.271987081384494178e-02;3.289212082037373808e-02;9.414989036006848888e-03
1.305000000000000000e+03;0.000000000000000000e+00;1.544229291419479400e-01;1.031013995404935907e-01;7.312560776445525823e-02;3.302994934017288581e-02;9.460970757497664391e-03
1.314000000000000000e+03;0.000000000000000000e+00;1.550234536189596390e-01;1.035660579555290756e-01;7.350578789870651497e-02;3.315823083279197114e-02;9.489301603133111496e-03
1.323000000000000000e+03;0.000000000000000000e+00;1.557001337087590143e-01;1.039997252922742199e-01;7.385380263915085342e-02;3.327866329035202020e-02;9.514486060521708255e-03
1.332000000000000000e+03;0.000000000000000000e+00;1.565511841716479280e-01;1.044067120192026243e-01;7.414957482982241499e-02;3.339295570362279392e-02;9.549245544065842334e-03
1.341000000000000000e+03;0.000000000000000000e+00;1.571625861970710469e-01;1.047646583740862725e-01;7.441009831538425434e-02;3.355373029969926923e-02;9.592367965811240960e-03
1.350000000000000000e+03;0.000000000000000000e+00;1.577485406119147893e-01;1.050845863193341639e-01;7.465642953961783290e-02;3.370992137368164498e-02;9.631565925346316850e-03
1.359000000000000000e+03;0.000000000000000000e+00;1.583062000161284955e-01;1.053853552951273531e-01;7.488817011334755747e-02;3.385518673585787702e-02;9.667615470033483552e-03
1.368000000000000000e+03;0.000000000000000000e+00;1.588358448788457777e-01;1.056688336382577004e-01;7.510654527727295138e-02;3.399367742932188352e-02;9.701307360683534414e-03
1.377000000000000000e+03;0.000000000000000000e+00;1.593388111368998494e-01;1.059381456360975193e-01;7.531075176181992181e-02;3.412552112045800362e-02;9.733026905092565656e-03
1.386000000000000000e+03;0.000000000000000000e+00;1.598136175004836179e-01;1.061947216050278114e-01;7.549680983966181036e-02;3.425004628953393776e-02;9.763089519338461961e-03
1.395000000000000000e+03;0.000000000000000000e+00;1.602407856161826571e-01;1.064337675710286535e-01;7.566851419968105563e-02;3.436794902619709491e-02;9.791685439233970001e-03
1.404000000000000000e+03;0.000000000000000000e+00;1.606454322203884622e-01;1.066401609324980071e-01;7.582965107653535930e-02;3.447967238065727941e-02;9.818797171300431073e-03
1.413000000000000000e+03;0.000000000000000000e+00;1.610328654355258904e-01;1.068059611148284710e-01;7.600911278828026418e-02;3.458404589054431266e-02;9.843690625068887701e-03
1.422000000000000000e+03;0.000000000000000000e+00;1.614064433211347682e-01;1.069553477819745191e-01;7.617630227833165069e-02;3.467975867804136414e-02;9.862014380009231224e-03
1.431000000000000000e+03;0.000000000000000000e+00;1.617682355864552279e-01;1.071014550186190489e-01;7.633448417886182225e-02;3.475108237793388122e-02;9.877214747494138247e-03
1.440000000000000000e+03;0.000000000000000000e+00;1.621056914559520501e-01;1.072813713769950328e-01;7.648373258725749135e-02;3.481567830185533508e-02;9.885188806476093853e-03
1.449000000000000000e+03;0.000000000000000000e+00;1.624127151097193300e-01;1.074485461240767825e-01;7.662307764635017948e-02;3.487422554458489976e-02;9.892023614710079502e-03
1.458000000000000000e+03;0.000000000000000000e+00;1.627061192277093060e-01;1.076067199474237401e-01;7.673653431217183907e-02;3.492216752542763591e-02;9.897695104776216973e-03
1.467000000000000000e+03;0.000000000000000000e+00;1.629872930876565817e-01;1.077572717033736249e-01;7.683894649681263789e-02;3.496546778556714613e-02;9.902005819538858833e-03
1.476000000000000000e+03;0.000000000000000000e+00;1.632583052731655937e-01;1.079017577705887465e-01;7.693699562604067177e-02;3.500563913976617592e-02;9.905618790994217757e-03
1.485000000000000000e+03;0.000000000000000000e+00;1.635191194002332260e-01;1.080381092101228430e-01;7.703121029116934138e-02;3.504398801231962263e-02;9.908381158251591478e-03
1.494000000000000000e+03;0.000000000000000000e+00;1.637707680010867528e-01;1.081627300393104008e-01;7.711870465966526311e-02;3.507978938097663230e-02;9.910511003643304728e-03
1.503000000000000000e+03;0.000000000000000000e+00;1.640128195095978125e-01;1.082737847025834893e-01;7.720060584010070281e-02;3.511325135218979626e-02;9.912500270776551659e-03
1.512000000000000000e+03;0.000000000000000000e+00;1.642414184376587427e-01;1.083734423582432133e-01;7.727419246089790861e-02;3.514312247145777446e-02;9.914679356899644413e-03
1.521000000000000000e+03;0.000000000000000000e+00;1.644547250212521350e-01;1.084595532418189678e-01;7.734034244315969586e-02;3.517037633936263841e-02;9.917176009442519452e-03
1.530000000000000000e+03;0.000000000000000000e+00;1.646532338210192348e-01;1.085377949817186299e-01;7.740165802727624889e-02;3.519616352176613283e-02;9.919736521000029755e-03
1.539000000000000000e+03;0.000000000000000000e+00;1.648374544621138693e-01;1.086117030069994466e-01;7.745962499638904541e-02;3.522043391699409415e-02;9.921484528565543276e-03
1.548000000000000000e+03;0.000000000000000000e+00;1.650113435569204312e-01;1.086805398348132251e-01;7.751556366983311519e-02;3.524237315760918310e-02;9.925060920298092379e-03
1.557000000000000000e+03;0.000000000000000000e+00;1.651774602500173106e-01;1.087440923871652032e-01;7.757019852009895688e-02;3.526359476993859432e-02;9.932535507534411348e-03
1.566000000000000000e+03;0.000000000000000000e+00;1.653636541742955213e-01;1.088013964677631285e-01;7.762402337247838180e-02;3.528417190759208788e-02;9.940143736530236349e-03
1.575000000000000000e+03;0.000000000000000000e+00;1.655585253201055096e-01;1.088543216711916756e-01;7.767772728160517171e-02;3.530422039383016020e-02;9.947359685643121507e-03
1.584000000000000000e+03;0.000000000000000000e+00;1.657543512532360097e-01;1.089038088154928863e-01;7.773416391820017757e-02;3.532534435375977999e-02;9.953886303189704576e-03
1.593000000000000000e+03;0.000000000000000000e+00;1.659505129584561978e-01;1.089498361509955021e-01;7.778941232500223568e-02;3.534709733445860758e-02;9.960204061591574135e-03
1.602000000000000000e+03;0.000000000000000000e+00;1.661464876744541408e-01;1.089884913632752639e-01;7.781396834670124829e-02;3.536767073718499743e-02;9.966205713831463239e-03
1.611000000000000000e+03;0.000000000000000000e+00;1.663421264127218913e-01;1.090192777545316016e-01;7.783310518361261088e-02;3.538750729591454147e-02;9.971579341121739742e-03
1.620000000000000000e+03;0.000000000000000000e+00;1.665343680846845531e-01;1.090420346341403612e-01;7.784702251323713518e-02;3.539304398530455226e-02;9.976485096026695490e-03
1.629000000000000000e+03;0.000000000000000000e+00;1.667233162212256592e-01;1.090596900009191267e-01;7.785893152819989282e-02;3.539269635228380062e-02;9.981427238452781139e-03
1.638000000000000000e+03;0.000000000000000000e+00;1.669084508191537031e-01;1.090743104711921069e-01;7.786999423979024115e-02;3.539232867175476360e-02;9.986717286742736316e-03
1.647000000000000000e+03;0.000000000000000000e+00;1.670886171102983764e-01;1.090842952675449840e-01;7.787819095767059552e-02;3.538193866012760702e-02;9.991298620958309964e-03
1.656000000000000000e+03;0.000000000000000000e+00;1.672630810735128426e-01;1.090886932391149783e-01;7.788224948882181697e-02;3.536296851076475151e-02;9.995044004968589579e-03
1.665000000000000000e+03;0.000000000000000000e+00;1.674338005935716300e-01;1.090864789843322413e-01;7.788128390028541126e-02;3.534213933198468438e-02;9.998458086062768022e-03
1.674000000000000000e+03;0.000000000000000000e+00;1.675987976841825655e-01;1.090778642817476218e-01;7.786294629399970191e-02;3.533580563225000026e-02;1.000188301922869116e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.677600802812604097e-01;1.090638319305642784e-01;7.783533697926510453e-02;3.533311804808113993e-02;1.000402743888749793e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.679165219772738860e-01;1.090815351589586868e-01;7.780545802330196548e-02;3.532601208755779820e-02;1.000565781980247183e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.680670213338906205e-01;1.091003395339165960e-01;7.780843952747017178e-02;3.531439044989767573e-02;1.000688421573788824e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.682082265587241110e-01;1.091145192982136553e-01;7.781799528987752568e-02;3.529340798702315651e-02;1.000763508712160070e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.683296922831133413e-01;1.091227592643779221e-01;7.782398234072894494e-02;3.526121751445780023e-02;1.000781945666113192e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.684125928273780548e-01;1.091248838344129474e-01;7.782556351363756342e-02;3.522586747223073467e-02;1.000700770010344229e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.684855631778532092e-01;1.091240138313433472e-01;7.782448634178401603e-02;3.519959098953510251e-02;1.000128397379878784e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.685469374327794312e-01;1.091179422504143515e-01;7.781900532688325323e-02;3.519013388943478815e-02;9.995583818105970714e-03
1.755000000000000000e+03;0.000000000000000000e+00;1.686005029644614961e-01;1.091025418274304132e-01;7.780622233571188318e-02;3.518064056187734934e-02;9.990051844534350231e-03
1.764000000000000000e+03;0.000000000000000000e+00;1.686497319364150538e-01;1.090788263699584149e-01;7.778713025893940758e-02;3.517072831610874167e-02;9.984272207639343852e-03
1.773000000000000000e+03;0.000000000000000000e+00;1.686946788677410047e-01;1.090489420560838141e-01;7.776352093072362581e-02;3.516020276874133599e-02;9.977771958256321377e-03
1.782000000000000000e+03;0.000000000000000000e+00;1.687390815172252201e-01;1.090161892288997597e-01;7.773792337075775827e-02;3.514785175203179179e-02;9.970792574030473351e-03
1.791000000000000000e+03;0.000000000000000000e+00;1.687802574175337467e-01;1.089790860830335273e-01;7.770878379412771153e-02;3.513420918051564368e-02;9.963044525213517535e-03
1.800000000000000000e+03;0.000000000000000000e+00;1.688154376981619298e-01;1.089360553226197542e-01;7.767483595177390732e-02;3.511978222309750097e-02;9.953903848328563703e-03
1.809000000000000000e+03;0.000000000000000000e+00;1.688464252613246508e-01;1.088850080282258714e-01;7.763486601315709723e-02;3.510484180430752110e-02;9.945493350203031199e-03
1.818000000000000000e+03;0.000000000000000000e+00;1.688754460874019869e-01;1.088291512805034805e-01;7.759155122656882786e-02;3.509000724347901418e-02;9.937692543192579164e-03
1.827000000000000000e+03;0.000000000000000000e+00;1.689030110207496715e-01;1.087951242725918727e-01;7.754651997417789933e-02;3.507507540601739748e-02;9.930696316534712645e-03
1.836000000000000000e+03;0.000000000000000000e+00;1.689285482838364105e-01;1.088312059932194931e-01;7.749178320926275454e-02;3.505794750230584872e-02;9.924417674730807298e-03
1.845000000000000000e+03;0.000000000000000000e+00;1.689506371787394268e-01;1.088630787131048272e-01;7.743381979031740969e-02;3.503530297920101622e-02;9.915723478034980942e-03
1.854000000000000000e+03;0.000000000000000000e+00;1.689694453378363104e-01;1.088911572488719809e-01;7.737715224027613692e-02;3.501242669373328537e-02;9.906827330436865364e-03
1.863000000000000000e+03;0.000000000000000000e+00;1.689860868817036899e-01;1.089176543665359709e-01;7.732099228605199270e-02;3.498950380560405388e-02;9.898542335568930040e-03
1.872000000000000000e+03;0.000000000000000000e+00;1.690017707936563029e-01;1.089444789435497218e-01;7.726510183162718648e-02;3.496615372224049639e-02;9.890841633531724519e-03
1.881000000000000000e+03;0.000000000000000000e+00;1.690159380658917132e-01;1.089676186842636341e-01;7.720938558023504594e-02;3.494267414990044618e-02;9.883564740699998796e-03
1.890000000000000000e+03;0.000000000000000000e+00;1.690288122985580954e-01;1.089851905245157182e-01;7.715434489320503741e-02;3.491991752622404521e-02;9.879319602633777203e-03
1.899000000000000000e+03;0.000000000000000000e+00;1.690408993735770526e-01;1.089983111631676188e-01;7.710099880807184947e-02;3.489845385153708679e-02;9.879654510601819373e-03
1.908000000000000000e+03;0.000000000000000000e+00;1.690494050258771197e-01;1.090069884283037110e-01;7.704923941056432413e-02;3.487891165184622833e-02;9.879362820717357829e-03
1.917000000000000000e+03;0.000000000000000000e+00;1.690540697780395230e-01;1.090106862481074051e-01;7.699819430196418180e-02;3.486054542521710431e-02;9.878816024619714586e-03
1.926000000000000000e+03;0.000000000000000000e+00;1.690535143545437713e-01;1.090076249866623465e-01;7.694663591039010986e-02;3.484279434712014845e-02;9.877980965570163502e-03
1.935000000000000000e+03;0.000000000000000000e+00;1.690498263292224135e-01;1.089994965675702421e-01;7.689319500918677386e-02;3.482625348751655636e-02;9.875639979307678645e-03
1.944000000000000000e+03;0.000000000000000000e+00;1.690454702445695623e-01;1.089880383803187025e-01;7.683908190290389406e-02;3.481061629100375837e-02;9.872935428635144089e-03
1.953000000000000000e+03;0.000000000000000000e+00;1.690402026285454662e-01;1.089731663645160109e-01;7.678507087211991489e-02;3.479508592695581409e-02;9.870014822589992520e-03
1.962000000000000000e+03;0.000000000000000000e+00;1.690321482805554332e-01;1.089441936486190976e-01;7.672902844555296031e-02;3.477926072087385301e-02;9.867287097041953225e-03
1.971000000000000000e+03;0.000000000000000000e+00;1.690206710926824563e-01;1.089150498949205126e-01;7.667108440964948146e-02;3.475965767158087361e-02;9.865060686665776471e-03
1.980000000000000000e+03;0.000000000000000000e+00;1.690056440766217194e-01;1.088861945052984198e-01;7.661105352861038997e-02;3.473318204715246382e-02;9.863259154138433876e-03
1.989000000000000000e+03;0.000000000000000000e+00;1.689854465189790655e-01;1.088587914900735615e-01;7.655193765354202651e-02;3.470602606017809261e-02;9.859496478738736733e-03
1.998000000000000000e+03;0.000000000000000000e+00;1.689608494221699619e-01;1.088318330078762164e-01;7.649471422803438836e-02;3.467771894502154340e-02;9.853735877392145667e-03
2.007000000000000000e+03;0.000000000000000000e+00;1.689325240662841177e-01;1.088042959672265858e-01;7.643776432007440280e-02;3.465308373221879373e-02;9.846670366683241138e-03
2.016000000000000000e+03;0.000000000000000000e+00;1.689000206548855187e-01;1.087750796861315233e-01;7.638028443726879724e-02;3.464032275184014686e-02;9.840022466396421835e-03
2.025000000000000000e+03;0.000000000000000000e+00;1.688642868703833511e-01;1.087437104202224891e-01;7.632080307564791111e-02;3.462622457303573403e-02;9.833885146882659356e-03
2.034000000000000000e+03;0.000000000000000000e+00;1.688285774174705101e-01;1.087116682372020193e-01;7.625868287489374897e-02;3.461182579196785125e-02;9.827315144058771518e-03
2.043000000000000000e+03;0.000000000000000000e+00;1.687941211252894369e-01;1.086785713223232946e-01;7.619442974835649585e-02;3.459735847176198531e-02;9.820072672135731623e-03
2.052000000000000000e+03;0.000000000000000000e+00;1.687586484812537146e-01;1.086454017776129072e-01;7.613025804347837988e-02;3.458234266027631482e-02;9.813422756082277112e-03
2.061000000000000000e+03;0.000000000000000000e+00;1.687220156009888727e-01;1.086132555986746018e-01;7.609550414290111586e-02;3.456650202478423611e-02;9.807102376512756570e-03
2.070000000000000000e+03;0.000000000000000000e+00;1.686865822554018957e-01;1.085807177106164617e-01;7.605638462506268682e-02;3.455050327405725930e-02;9.801017452236070182e-03
2.079000000000000000e+03;0.000000000000000000e+00;1.686529643661847655e-01;1.085492512261093251e-01;7.601218226363848363e-02;3.453417091415699608e-02;9.794877824689872392e-03
2.088000000000000000e+03;0.000000000000000000e+00;1.686206837819307081e-01;1.085181781079530561e-01;7.596360538131749496e-02;3.451693657307633445e-02;9.788639954740262564e-03
2.097000000000000000e+03;0.000000000000000000e+00;1.685894606655423122e-01;1.084837501991253589e-01;7.591203147110023308e-02;3.449789883231373089e-02;9.782387670814256600e-03
2.106000000000000000e+03;0.000000000000000000e+00;1.685568856087250600e-01;1.084434857790644580e-01;7.585687393770848552e-02;3.447825275813441032e-02;9.776188843732070213e-03
2.115000000000000000e+03;0.000000000000000000e+00;1.685202689652118835e-01;1.083979571425050525e-01;7.579878348727916992e-02;3.445884853647165208e-02;9.770254028293165471e-03
2.124000000000000000e+03;0.000000000000000000e+00;1.684796841900681186e-01;1.083499643858558681e-01;7.573796858746692506e-02;3.444046682347073896e-02;9.766267956619228627e-03
2.133000000000000000e+03;0.000000000000000000e+00;1.684360726381901041e-01;1.082989530539694156e-01;7.567496474245093141e-02;3.442347031023069992e-02;9.765628058251303242e-03
2.142000000000000000e+03;0.000000000000000000e+00;1.683887861497845029e-01;1.082434316913476469e-01;7.560952328073794471e-02;3.440752168660231314e-02;9.765339837412255475e-03
2.151000000000000000e+03;0.000000000000000000e+00;1.683372773722019433e-01;1.081791849265013733e-01;7.554321489199877782e-02;3.439117506041330236e-02;9.764863021588614939e-03
2.160000000000000000e+03;0.000000000000000000e+00;1.682830111701330567e-01;1.081136531055744143e-01;7.547827892236734504e-02;3.437241181975540794e-02;9.764126325437379877e-03
2.169000000000000000e+03;0.000000000000000000e+00;1.682247814823248644e-01;1.080485557366495236e-01;7.541438699313258998e-02;3.435436434888704954e-02;9.763384496852224245e-03
2.178000000000000000e+03;0.000000000000000000e+00;1.681611103522662465e-01;1.079822733379906807e-01;7.535000863306171026e-02;3.433650145521183195e-02;9.762839211202661849e-03
2.187000000000000000e+03;0.000000000000000000e+00;1.680932322036304272e-01;1.079139847750265890e-01;7.528443661665676356e-02;3.431835023965083137e-02;9.762056723114032053e-03
2.196000000000000000e+03;0.000000000000000000e+00;1.680227290358876635e-01;1.078424837857538399e-01;7.521714825502233415e-02;3.430042204329836197e-02;9.760937343589562096e-03
2.205000000000000000e+03;0.000000000000000000e+00;1.679498796589631859e-01;1.077668865022999439e-01;7.514788157944232716e-02;3.428284381338626841e-02;9.759499292360968373e-03
2.214000000000000000e+03;0.000000000000000000e+00;1.678748120021677781e-01;1.076874488416465908e-01;7.507686904134899808e-02;3.426591739402974623e-02;9.757987805467173079e-03
2.223000000000000000e+03;0.000000000000000000e+00;1.677974204938501857e-01;1.076070716002179017e-01;7.500663634178540706e-02;3.425018567365114425e-02;9.756968847960458338e-03
2.232000000000000000e+03;0.000000000000000000e+00;1.677184030683930571e-01;1.075287300750958491e-01;7.493958721816627866e-02;3.423520417722143716e-02;9.756517134954817427e-03
2.241000000000000000e+03;0.000000000000000000e+00;1.676402904870465116e-01;1.074534696304980802e-01;7.487616538487952556e-02;3.421475368472576273e-02;9.756077175345706856e-03
2.250000000000000000e+03;0.000000000000000000e+00;1.675630871856859383e-01;1.073819798022272870e-01;7.481637188501430447e-02;3.419560905254476896e-02;9.755497149736221812e-03
2.259000000000000000e+03;0.000000000000000000e+00;1.674850553515227491e-01;1.073139770727304654e-01;7.475967080681648891e-02;3.417694223241408980e-02;9.754670218374617008e-03
2.268000000000000000e+03;0.000000000000000000e+00;1.674071448039567422e-01;1.072389799288611945e-01;7.470577228106775602e-02;3.415466358489684107e-02;9.753742279248930544e-03
2.277000000000000000e+03;0.000000000000000000e+00;1.673205953033395643e-01;1.071618010961518097e-01;7.463976804808197807e-02;3.413009728149186961e-02;9.752902428949793145e-03
2.286000000000000000e+03;0.000000000000000000e+00;1.672075952936982191e-01;1.070883106082790998e-01;7.456354620001767741e-02;3.410748904440278478e-02;9.751976327100418673e-03
2.295000000000000000e+03;0.000000000000000000e+00;1.670950211691022980e-01;1.070172487423349250e-01;7.448953835384738986e-02;3.408601458090542574e-02;9.750913342318232729e-03
2.304000000000000000e+03;0.000000000000000000e+00;1.669833800700954995e-01;1.069480941490075498e-01;7.441726850757390821e-02;3.406520389398974558e-02;9.750010062258831697e-03
2.313000000000000000e+03;0.000000000000000000e+00;1.668710163630086063e-01;1.068811392483456635e-01;7.434767636381325873e-02;3.404580429336824532e-02;9.748914077470395567e-03
2.322000000000000000e+03;0.000000000000000000e+00;1.667563523030466677e-01;1.068153900928641292e-01;7.428110473946193670e-02;3.402667641720765607e-02;9.747334284092279075e-03
2.331000000000000000e+03;0.000000000000000000e+00;1.666383317712455125e-01;1.067508445472640233e-01;7.421682825807596195e-02;3.400678571418966345e-02;9.745243308877429497e-03
2.340000000000000000e+03;0.000000000000000000e+00;1.665185382150701221e-01;1.066783080675067497e-01;7.415578948846014706e-02;3.398679552106889656e-02;9.742637286041383460e-03
2.349000000000000000e+03;0.000000000000000000e+00;1.663975509623086824e-01;1.066069819744014657e-01;7.409752532550657744e-02;3.396636373459803460e-02;9.739545082961244271e-03
2.358000000000000000e+03;0.000000000000000000e+00;1.662746868086555641e-01;1.065390511220654368e-01;7.404074378492613018e-02;3.394657738864923641e-02;9.736072906776450930e-03
2.367000000000000000e+03;0.000000000000000000e+00;1.661518696862867572e-01;1.064723690710789594e-01;7.398604997761623614e-02;3.392916587670298523e-02;9.732469939003233345e-03
2.376000000000000000e+03;0.000000000000000000e+00;1.660297462464104534e-01;1.064047688560559313e-01;7.393282882463825256e-02;3.391226457781758991e-02;9.728576096882242744e-03
2.385000000000000000e+03;0.000000000000000000e+00;1.659084294067343646e-01;1.063273229575784490e-01;7.388008985372220006e-02;3.389558154374488347e-02;9.724277011418551789e-03
2.394000000000000000e+03;0.000000000000000000e+00;1.657871053715773701e-01;1.062442980477560084e-01;7.382837175489115333e-02;3.387920030746272709e-02;9.719499853294007868e-03
2.403000000000000000e+03;0.000000000000000000e+00;1.656662726519221862e-01;1.061619859486373774e-01;7.377767640360474721e-02;3.386296548089622049e-02;9.714442721907343148e-03
2.412000000000000000e+03;0.000000000000000000e+00;1.655467920037463347e-01;1.060807665794114701e-01;7.372823068080275322e-02;3.385089396369364567e-02;9.709362134963747670e-03
2.421000000000000000e+03;0.000000000000000000e+00;1.654300047649630567e-01;1.060018253947299788e-01;7.367996632318976613e-02;3.384009907580732418e-02;9.704207026468561134e-03
2.430000000000000000e+03;0.000000000000000000e+00;1.653144774835525466e-01;1.059247620343387736e-01;7.363235355214542421e-02;3.382950862384558055e-02;9.699120114109836474e-03
2.439000000000000000e+03;0.000000000000000000e+00;1.651992612298771590e-01;1.058486383112361706e-01;7.358773781082758592e-02;3.381847195057183231e-02;9.694318930045599941e-03
2.448000000000000000e+03;0.000000000000000000e+00;1.650849491994865748e-01;1.057728987045330193e-01;7.354419942805111299e-02;3.380718022878344275e-02;9.690094463834659708e-03
2.457000000000000000e+03;0.000000000000000000e+00;1.649722120822273430e-01;1.056981486157659855e-01;7.349961449173765538e-02;3.379554830832511014e-02;9.686572911661918764e-03
2.466000000000000000e+03;0.000000000000000000e+00;1.648615183356565428e-01;1.056251272359724352e-01;7.345359587147176628e-02;3.378339172131402529e-02;9.683546994122041104e-03
2.475000000000000000e+03;0.000000000000000000e+00;1.647525807680786381e-01;1.055510254034460749e-01;7.340573036398148621e-02;3.376996861460664773e-02;9.681212048073137288e-03
2.484000000000000000e+03;0.000000000000000000e+00;1.646451787659889421e-01;1.054736521771111879e-01;7.335399054871813429e-02;3.375413375512428815e-02;9.679443675238607464e-03
2.493000000000000000e+03;0.000000000000000000e+00;1.645378935657018371e-01;1.053912182284526683e-01;7.329837405897285385e-02;3.373609865542239600e-02;9.678223327586575608e-03


==> data/iters/iters_low-regret_prct75.csv <==
xaxis; Off-Low; 1-Low; 5-Low; 10-Low; 25-Low; 50-Low
0.000000000000000000e+00;0.000000000000000000e+00;3.649700275757022938e-01;2.823989771121558356e-01;1.947996208702953702e-01;7.928133109415559654e-02;1.826872836491576918e-02
9.000000000000000000e+00;0.000000000000000000e+00;4.107814062196344929e-01;1.342431431103377759e-01;6.031881903703591175e-02;1.555102609370094535e-02;3.093966619963968694e-03
1.800000000000000000e+01;0.000000000000000000e+00;2.688179330739699502e-01;7.781307217418560740e-02;3.640307730957152016e-02;1.068871908056748775e-02;2.589801209371751789e-03
2.700000000000000000e+01;0.000000000000000000e+00;2.006676824794829395e-01;5.978204166267850339e-02;3.016647836626042481e-02;1.061973153208132029e-02;2.913777491272523737e-03
3.600000000000000000e+01;0.000000000000000000e+00;1.638437930330022274e-01;5.245132230962251674e-02;2.876794418680144599e-02;1.138873052715906609e-02;3.356203177646440404e-03
4.500000000000000000e+01;0.000000000000000000e+00;1.418193721935810947e-01;4.981224218831231676e-02;2.890937279371700447e-02;1.251549492198191296e-02;3.842978289484479289e-03
5.400000000000000000e+01;0.000000000000000000e+00;1.278917286330008563e-01;4.918091198135950137e-02;3.003332175470420709e-02;1.380652410004779354e-02;4.327477541739233914e-03
6.300000000000000000e+01;0.000000000000000000e+00;1.189275585458009349e-01;4.941362576951494751e-02;3.165130980544712119e-02;1.513322297799898387e-02;4.774933611284709785e-03
7.200000000000000000e+01;0.000000000000000000e+00;1.131411220672447759e-01;4.983764835203349786e-02;3.345063809756737561e-02;1.628205466116324635e-02;5.163174072833369085e-03
8.100000000000000000e+01;0.000000000000000000e+00;1.093815947838890634e-01;5.066317563593819573e-02;3.525102998513912622e-02;1.737559628087794253e-02;5.520478885552359410e-03
9.000000000000000000e+01;0.000000000000000000e+00;1.069411745404763164e-01;5.215787185700701545e-02;3.687739471660656659e-02;1.846850365584355030e-02;5.831846251352473462e-03
9.900000000000000000e+01;0.000000000000000000e+00;1.053295196795564215e-01;5.389734486528989510e-02;3.844638842916839327e-02;1.934114179408834289e-02;6.112728852537508036e-03
1.080000000000000000e+02;0.000000000000000000e+00;1.042919446676422446e-01;5.552509555343038139e-02;4.010080637555563099e-02;2.026797929064063503e-02;6.387412047165402090e-03
1.170000000000000000e+02;0.000000000000000000e+00;1.034417655384952395e-01;5.734178742793565042e-02;4.173419878627105534e-02;2.111378968262154002e-02;6.620878910494829017e-03
1.260000000000000000e+02;0.000000000000000000e+00;1.025976316002497196e-01;5.869032834383694497e-02;4.316830417195707814e-02;2.184961905907420107e-02;6.818472123672468868e-03
1.350000000000000000e+02;0.000000000000000000e+00;1.021841679639870215e-01;5.994675681313214877e-02;4.454794525216101975e-02;2.256240650017835719e-02;7.037224911038808539e-03
1.440000000000000000e+02;0.000000000000000000e+00;1.026078095764031139e-01;6.164846122403332129e-02;4.583562769148001592e-02;2.319727134759192594e-02;7.219958765940910801e-03
1.530000000000000000e+02;0.000000000000000000e+00;1.027610684238873806e-01;6.321299662607986203e-02;4.703202133895675874e-02;2.376789224063535766e-02;7.391454601519265380e-03
1.620000000000000000e+02;0.000000000000000000e+00;1.033798128478929379e-01;6.473996367290102416e-02;4.831403368028239220e-02;2.436740464384996516e-02;7.542110519315569153e-03
1.710000000000000000e+02;0.000000000000000000e+00;1.044750439894079064e-01;6.621579036544003594e-02;4.961041689442514946e-02;2.485047268245271085e-02;7.672129296228709719e-03
1.800000000000000000e+02;0.000000000000000000e+00;1.050145452101976240e-01;6.758163147646499558e-02;5.081394076158388812e-02;2.535418170282775427e-02;7.804770532912688741e-03
1.890000000000000000e+02;0.000000000000000000e+00;1.055498638217476914e-01;6.883571162394762355e-02;5.180322717560943008e-02;2.579106079352375472e-02;7.898387817123901297e-03
1.980000000000000000e+02;0.000000000000000000e+00;1.062206366856458806e-01;7.011880643120339818e-02;5.283344003957909929e-02;2.622703552626098195e-02;7.980017888640672172e-03
2.070000000000000000e+02;0.000000000000000000e+00;1.070894448330550197e-01;7.139378155164707862e-02;5.384771359909464039e-02;2.661110949052240826e-02;8.069754915903682921e-03
2.160000000000000000e+02;0.000000000000000000e+00;1.080392041727367136e-01;7.246940669189746997e-02;5.470819390910969249e-02;2.690526846708806569e-02;8.127387873269843396e-03
2.250000000000000000e+02;0.000000000000000000e+00;1.089956701430684766e-01;7.339469057610292779e-02;5.538156147586606459e-02;2.719724056692809921e-02;8.185963842161365911e-03
2.340000000000000000e+02;0.000000000000000000e+00;1.097603126242180926e-01;7.465516210744849168e-02;5.606586028866181876e-02;2.745931565149808962e-02;8.237883952944204113e-03
2.430000000000000000e+02;0.000000000000000000e+00;1.108417122922665393e-01;7.575282404634879618e-02;5.677866713795829551e-02;2.771247034427353276e-02;8.280628333143663644e-03
2.520000000000000000e+02;0.000000000000000000e+00;1.118365811868044235e-01;7.653867908584968682e-02;5.755066088910391897e-02;2.798847007115454893e-02;8.336972259079485081e-03
2.610000000000000000e+02;0.000000000000000000e+00;1.125643146187889632e-01;7.746662646370067185e-02;5.817152513234304101e-02;2.822691666674952138e-02;8.377818449219101571e-03
2.700000000000000000e+02;0.000000000000000000e+00;1.133811158570243727e-01;7.836193672721158965e-02;5.880702121213232658e-02;2.838857426439576892e-02;8.397958535836729660e-03
2.790000000000000000e+02;0.000000000000000000e+00;1.143132359107059542e-01;7.931373829642493489e-02;5.932816858177437924e-02;2.852450187272830701e-02;8.404406491729226464e-03
2.880000000000000000e+02;0.000000000000000000e+00;1.150960434963088086e-01;8.005296339694650820e-02;5.980193486813586978e-02;2.863651107092381881e-02;8.403604237695356735e-03
2.970000000000000000e+02;0.000000000000000000e+00;1.155666177067549566e-01;8.085360137493513566e-02;6.023088889681939284e-02;2.873805563477774966e-02;8.394782451617517627e-03
3.060000000000000000e+02;0.000000000000000000e+00;1.160243282141669441e-01;8.145545278497781649e-02;6.065024625700484590e-02;2.882296736968663342e-02;8.376893921748895799e-03
3.150000000000000000e+02;0.000000000000000000e+00;1.165471361371679671e-01;8.198353317270655471e-02;6.104267246985025513e-02;2.888504441682347712e-02;8.367404566054408369e-03
3.240000000000000000e+02;0.000000000000000000e+00;1.171534134476080458e-01;8.248931414971862053e-02;6.140006586655828713e-02;2.891950680849386668e-02;8.359704151747304746e-03
3.330000000000000000e+02;0.000000000000000000e+00;1.177532339600029371e-01;8.298763995483310341e-02;6.161618016837215606e-02;2.892720838743735590e-02;8.354682257316597277e-03
3.420000000000000000e+02;0.000000000000000000e+00;1.186036161403992012e-01;8.354485295766916897e-02;6.180058435494400343e-02;2.893583789582954841e-02;8.347831671740569420e-03
3.510000000000000000e+02;0.000000000000000000e+00;1.195102002082433917e-01;8.411429487821488193e-02;6.195882188531292439e-02;2.894835858010377794e-02;8.336448111873121652e-03
3.600000000000000000e+02;0.000000000000000000e+00;1.203475483745926056e-01;8.456350621789006372e-02;6.209132834043156607e-02;2.897211763145767643e-02;8.307096817586481080e-03
3.690000000000000000e+02;0.000000000000000000e+00;1.208671862635443961e-01;8.475152965141412309e-02;6.220193035861639602e-02;2.898560678875454488e-02;8.266326328682222987e-03
3.780000000000000000e+02;0.000000000000000000e+00;1.213578158270844365e-01;8.504898201802321700e-02;6.230773373107653668e-02;2.893562229563740457e-02;8.221641542100144306e-03
3.870000000000000000e+02;0.000000000000000000e+00;1.218283200734340682e-01;8.540441654963723539e-02;6.243484216954030969e-02;2.886644741360207267e-02;8.173144110507133200e-03
3.960000000000000000e+02;0.000000000000000000e+00;1.223916089302516802e-01;8.576096763579504900e-02;6.258807139529175279e-02;2.878389193236280397e-02;8.133201506677898915e-03
4.050000000000000000e+02;0.000000000000000000e+00;1.227667196869498545e-01;8.609420664626775410e-02;6.272246857065585934e-02;2.869580018483930406e-02;8.104496331259999561e-03
4.140000000000000000e+02;0.000000000000000000e+00;1.230730570187362344e-01;8.640746581975003449e-02;6.284112068884198377e-02;2.861276715847162200e-02;8.071853395550466007e-03
4.230000000000000000e+02;0.000000000000000000e+00;1.235111406017329189e-01;8.670166330735160076e-02;6.294496771184553141e-02;2.851911328856636396e-02;8.035895112458689427e-03
4.320000000000000000e+02;0.000000000000000000e+00;1.237107784624397189e-01;8.697788638416803497e-02;6.303518267665743358e-02;2.843593529401352779e-02;7.998819746391487573e-03
4.410000000000000000e+02;0.000000000000000000e+00;1.240784781882365573e-01;8.723642723473237770e-02;6.311205937996128279e-02;2.837422149485936684e-02;7.963510795064181191e-03
4.500000000000000000e+02;0.000000000000000000e+00;1.244963720408592683e-01;8.747713039798574175e-02;6.309215099594259191e-02;2.832024084134291894e-02;7.925653432804326617e-03
4.590000000000000000e+02;0.000000000000000000e+00;1.248971077930867979e-01;8.769996064794530199e-02;6.304924117143849427e-02;2.824693203770442529e-02;7.872203333895488875e-03
4.680000000000000000e+02;0.000000000000000000e+00;1.252799588175979584e-01;8.784932216215164680e-02;6.299205222137931048e-02;2.815652801635011582e-02;7.817408401029719497e-03
4.770000000000000000e+02;0.000000000000000000e+00;1.256455050957555608e-01;8.790736786901422184e-02;6.292229736185508959e-02;2.808863064640600496e-02;7.761417044416003483e-03
4.860000000000000000e+02;0.000000000000000000e+00;1.260859597120048137e-01;8.795047961126477298e-02;6.284115149224436814e-02;2.801627168814241342e-02;7.704534040528730407e-03
4.950000000000000000e+02;0.000000000000000000e+00;1.265170536022366399e-01;8.797739418355518537e-02;6.274842103673351768e-02;2.793914338108453854e-02;7.647926752739851557e-03
5.040000000000000000e+02;0.000000000000000000e+00;1.269279132394137699e-01;8.798866155375500986e-02;6.264523954927138372e-02;2.785666904904161162e-02;7.599015745537361644e-03
5.130000000000000000e+02;0.000000000000000000e+00;1.272829557788989763e-01;8.798585734967331873e-02;6.253209259376946161e-02;2.770719384115867198e-02;7.548370969805672827e-03
5.220000000000000000e+02;0.000000000000000000e+00;1.272525798394278373e-01;8.797008915494614056e-02;6.240999102701082213e-02;2.755136563989144666e-02;7.486900339943489482e-03
5.310000000000000000e+02;0.000000000000000000e+00;1.273919200039411170e-01;8.794244108679559468e-02;6.228876400287178955e-02;2.739365098359801409e-02;7.425193598171848063e-03
5.400000000000000000e+02;0.000000000000000000e+00;1.276394117069375445e-01;8.790344944032994767e-02;6.218773582757405882e-02;2.723398744166262431e-02;7.363193074531285305e-03
5.490000000000000000e+02;0.000000000000000000e+00;1.278682241384378193e-01;8.785400698638201611e-02;6.207934123775030177e-02;2.707242003448778050e-02;7.301216790783364267e-03
5.580000000000000000e+02;0.000000000000000000e+00;1.280108465988424593e-01;8.779536568962192922e-02;6.196414033621173989e-02;2.690881923643673873e-02;7.239193812326861696e-03
5.670000000000000000e+02;0.000000000000000000e+00;1.280680162032263314e-01;8.773453923889162898e-02;6.184110199415779330e-02;2.674337292006649658e-02;7.176865476565496421e-03
5.760000000000000000e+02;0.000000000000000000e+00;1.281132615572657396e-01;8.767164897460297257e-02;6.171014436115558610e-02;2.657602672150967404e-02;7.114217525140261941e-03
5.850000000000000000e+02;0.000000000000000000e+00;1.281914861670456485e-01;8.762293347906031926e-02;6.157129779657001534e-02;2.640710413586749156e-02;7.051483435501629433e-03
5.940000000000000000e+02;0.000000000000000000e+00;1.283052570014439897e-01;8.756284304407549457e-02;6.146899207176852870e-02;2.623641133091170544e-02;6.988627661417421560e-03
6.030000000000000000e+02;0.000000000000000000e+00;1.284078277677721813e-01;8.749283966518522915e-02;6.137853517872164655e-02;2.606848240668334718e-02;6.925781671964506385e-03
6.120000000000000000e+02;0.000000000000000000e+00;1.284989297683968301e-01;8.741407123860917006e-02;6.128134814674938979e-02;2.590196182342564823e-02;6.863150442601249207e-03
6.210000000000000000e+02;0.000000000000000000e+00;1.285789429186433575e-01;8.732728584592376608e-02;6.117747059626967021e-02;2.573386806595326370e-02;6.800889348139393248e-03
6.300000000000000000e+02;0.000000000000000000e+00;1.286486975294728607e-01;8.723383259849661064e-02;6.106733543553564264e-02;2.556436918909717887e-02;6.739078374106155685e-03
6.390000000000000000e+02;0.000000000000000000e+00;1.287080234643624421e-01;8.713333213917090481e-02;6.095041992007609044e-02;2.539419424367343053e-02;6.677923666827369036e-03
6.480000000000000000e+02;0.000000000000000000e+00;1.287555371228805978e-01;8.702495111159397334e-02;6.082697926883914863e-02;2.522359742986389139e-02;6.617548083614303855e-03
6.570000000000000000e+02;0.000000000000000000e+00;1.287911197942504526e-01;8.690946949403162425e-02;6.062288656172157286e-02;2.505749647744093950e-02;6.558018492945324844e-03
6.660000000000000000e+02;0.000000000000000000e+00;1.288151009252299639e-01;8.678695434645357365e-02;6.037958662107648783e-02;2.490755237155775972e-02;6.500068017283431102e-03
6.750000000000000000e+02;0.000000000000000000e+00;1.288283181490471885e-01;8.665746675868428450e-02;6.013375265613768450e-02;2.475942724622621702e-02;6.443305516491405066e-03
6.840000000000000000e+02;0.000000000000000000e+00;1.288318550543939289e-01;8.652060815657278137e-02;5.988490621834134664e-02;2.461177577206242334e-02;6.387006881664753985e-03
6.930000000000000000e+02;0.000000000000000000e+00;1.288195391654696764e-01;8.637627756336575813e-02;5.963335765859127668e-02;2.446530680649048467e-02;6.331293264023357854e-03
7.020000000000000000e+02;0.000000000000000000e+00;1.287930308053800155e-01;8.622468748130950045e-02;5.937938913070027469e-02;2.432011921589669057e-02;6.278856438993939484e-03
7.110000000000000000e+02;0.000000000000000000e+00;1.287569982774022515e-01;8.606595868358607460e-02;5.912383389097770892e-02;2.417483418225092190e-02;6.226774850696714485e-03
7.200000000000000000e+02;0.000000000000000000e+00;1.287120555203143668e-01;8.590039030874110915e-02;5.886728351573271290e-02;2.402962999738873437e-02;6.175121050435822614e-03
7.290000000000000000e+02;0.000000000000000000e+00;1.286584152033322381e-01;8.578284335448595199e-02;5.860947604368823421e-02;2.388451300245011261e-02;6.123880639031780565e-03
7.380000000000000000e+02;0.000000000000000000e+00;1.285962355322985418e-01;8.566456184344933833e-02;5.835040372215529597e-02;2.373939732607831601e-02;6.072969640068075908e-03
7.470000000000000000e+02;0.000000000000000000e+00;1.285253796627256750e-01;8.554043620425415273e-02;5.808995673517802771e-02;2.359434530806049299e-02;6.022376651436265466e-03
7.560000000000000000e+02;0.000000000000000000e+00;1.284466936323208075e-01;8.541053872722403906e-02;5.782839120170656794e-02;2.344966824158187246e-02;5.972215256305967238e-03
7.650000000000000000e+02;0.000000000000000000e+00;1.283608907248294240e-01;8.527524256504737110e-02;5.757878243806472535e-02;2.330639183958951519e-02;5.922531480992853162e-03
7.740000000000000000e+02;0.000000000000000000e+00;1.282692374017589676e-01;8.513512561496031084e-02;5.732994761677195211e-02;2.316379300290845669e-02;5.873966484925749292e-03
7.830000000000000000e+02;0.000000000000000000e+00;1.281723617715293528e-01;8.495230690886003411e-02;5.708096090374796538e-02;2.302177332074441252e-02;5.826282439149148805e-03
7.920000000000000000e+02;0.000000000000000000e+00;1.280711890317112744e-01;8.470381753982759998e-02;5.683174375124125377e-02;2.288056874076653882e-02;5.779048751417427583e-03
8.010000000000000000e+02;0.000000000000000000e+00;1.279661407432832743e-01;8.445353590942625277e-02;5.658234681947960781e-02;2.274022753184988185e-02;5.732246536086442468e-03
8.100000000000000000e+02;0.000000000000000000e+00;1.278565220782610645e-01;8.420088257544708354e-02;5.633242032542339767e-02;2.260069470953747148e-02;5.685880143435953146e-03
8.190000000000000000e+02;0.000000000000000000e+00;1.277416257446161163e-01;8.394560950382608244e-02;5.608810023722541477e-02;2.245150587675485282e-02;5.639925382947795496e-03
8.280000000000000000e+02;0.000000000000000000e+00;1.276217583797646382e-01;8.368802085991108863e-02;5.586480393969040642e-02;2.229954163416449087e-02;5.594376140207257993e-03
8.370000000000000000e+02;0.000000000000000000e+00;1.274970119297818560e-01;8.342853398392102715e-02;5.564052624835513772e-02;2.215250811654013302e-02;5.549246064009395740e-03
8.460000000000000000e+02;0.000000000000000000e+00;1.273719118261773808e-01;8.316760375391943350e-02;5.542141875066609880e-02;2.200626076460173580e-02;5.504561131468381149e-03
8.550000000000000000e+02;0.000000000000000000e+00;1.272585741881511745e-01;8.290583732686722385e-02;5.520544566489409000e-02;2.186081322601227117e-02;5.460321922047254271e-03
8.640000000000000000e+02;0.000000000000000000e+00;1.271405667064510747e-01;8.264330852055189192e-02;5.498815410026589023e-02;2.171618674827634210e-02;5.416532110187210862e-03
8.730000000000000000e+02;0.000000000000000000e+00;1.270186487304292289e-01;8.238030392277093106e-02;5.476992650264601858e-02;2.157247593110065906e-02;5.373189809554004999e-03
8.820000000000000000e+02;0.000000000000000000e+00;1.268926852352464663e-01;8.211654527380714275e-02;5.455114459775972646e-02;2.141966860359341071e-02;5.330332898394266224e-03
8.910000000000000000e+02;0.000000000000000000e+00;1.267627625207828623e-01;8.185231828953523636e-02;5.433200866129197365e-02;2.126695290145808742e-02;5.287977600943345562e-03
9.000000000000000000e+02;0.000000000000000000e+00;1.266298471852971563e-01;8.158773822227796679e-02;5.407877334848898432e-02;2.111573398405266339e-02;5.246106689900950984e-03
9.090000000000000000e+02;0.000000000000000000e+00;1.264947593573819695e-01;8.132313343674660300e-02;5.381922649551672266e-02;2.096598081514974149e-02;5.204724333697291136e-03
9.180000000000000000e+02;0.000000000000000000e+00;1.263578272791854584e-01;8.105891851144031435e-02;5.356230804662538703e-02;2.081762749755065520e-02;5.163815658560446178e-03
9.270000000000000000e+02;0.000000000000000000e+00;1.262191318845337640e-01;8.079517929989357694e-02;5.334462144507617909e-02;2.067062645398475701e-02;5.123371711574830137e-03
9.360000000000000000e+02;0.000000000000000000e+00;1.260789925785029408e-01;8.053206883543806427e-02;5.313666200183995991e-02;2.052719784838880068e-02;5.083373541474643306e-03
9.450000000000000000e+02;0.000000000000000000e+00;1.259374060345390400e-01;8.026949522367565759e-02;5.292881746314867519e-02;2.038774640876604011e-02;5.043822923712353024e-03
9.540000000000000000e+02;0.000000000000000000e+00;1.258185827769902898e-01;7.999210692530736577e-02;5.272127716540745551e-02;2.024938366070422324e-02;5.004179013660138217e-03
9.630000000000000000e+02;0.000000000000000000e+00;1.257381567511689779e-01;7.970189131898054724e-02;5.251412762868097606e-02;2.011212692171960442e-02;4.964542965887020279e-03
9.720000000000000000e+02;0.000000000000000000e+00;1.256552313114658870e-01;7.941223945116658578e-02;5.230710191805358622e-02;1.997597856424187385e-02;4.925383881398248849e-03
9.810000000000000000e+02;0.000000000000000000e+00;1.254905976169858883e-01;7.913002135100125067e-02;5.210008014781067343e-02;1.984090775621237188e-02;4.886714544514470307e-03
9.900000000000000000e+02;0.000000000000000000e+00;1.253112781293204969e-01;7.885966716219448835e-02;5.187787184237999116e-02;1.970691833757664754e-02;4.848548673359581902e-03
9.990000000000000000e+02;0.000000000000000000e+00;1.251306960480231545e-01;7.859048438694216099e-02;5.162912671579461543e-02;1.957409500519012580e-02;4.810887980692618929e-03
1.008000000000000000e+03;0.000000000000000000e+00;1.253403898770671654e-01;7.873129162129149927e-02;5.166449555589791576e-02;1.967215699700840259e-02;4.857749765573605993e-03
1.017000000000000000e+03;0.000000000000000000e+00;1.262018853816641861e-01;7.954547616867715942e-02;5.216913733635266531e-02;2.007071229977525767e-02;5.068713672918067487e-03
1.026000000000000000e+03;0.000000000000000000e+00;1.274606414037310897e-01;8.048579352309712109e-02;5.304756028486803943e-02;2.076637008669264539e-02;5.412602324080069936e-03
1.035000000000000000e+03;0.000000000000000000e+00;1.289434635691806275e-01;8.143515755847113846e-02;5.404490916795599842e-02;2.174771099720438847e-02;5.752363030036638895e-03
1.044000000000000000e+03;0.000000000000000000e+00;1.305684129569998353e-01;8.347397528278276135e-02;5.546467470190092480e-02;2.250130179234689776e-02;6.085447402011820439e-03
1.053000000000000000e+03;0.000000000000000000e+00;1.325743495659034155e-01;8.530223494975733289e-02;5.640250856671985558e-02;2.366674688563812079e-02;6.375241027790641557e-03
1.062000000000000000e+03;0.000000000000000000e+00;1.347032553523945519e-01;8.636019071863906826e-02;5.832150222194202455e-02;2.447614616474350774e-02;6.730439480831175610e-03
1.071000000000000000e+03;0.000000000000000000e+00;1.360351393862020419e-01;8.743790175813437315e-02;5.980389721225873312e-02;2.514957078375966784e-02;7.050824106733082249e-03
1.080000000000000000e+03;0.000000000000000000e+00;1.374833568884521462e-01;8.889137646272951554e-02;6.113728490156426776e-02;2.599325207955008668e-02;7.373322199581014771e-03
1.089000000000000000e+03;0.000000000000000000e+00;1.389083617906841928e-01;9.106108474633811678e-02;6.259198378220748316e-02;2.683663000895668629e-02;7.684702614833635245e-03
1.098000000000000000e+03;0.000000000000000000e+00;1.403036188174408561e-01;9.258694868443625992e-02;6.401078300251167308e-02;2.750245665785868918e-02;7.978146948719688075e-03
1.107000000000000000e+03;0.000000000000000000e+00;1.416605549038744694e-01;9.371336982162534190e-02;6.532647138294078726e-02;2.839179048113199891e-02;8.270961777462134887e-03
1.116000000000000000e+03;0.000000000000000000e+00;1.430572889341496234e-01;9.495239920686510127e-02;6.619488376119433970e-02;2.916478861720759458e-02;8.603081565707965117e-03
1.125000000000000000e+03;0.000000000000000000e+00;1.446901122603449497e-01;9.701455793816829432e-02;6.757862620037712043e-02;2.993941258037109351e-02;8.920851166353563344e-03
1.134000000000000000e+03;0.000000000000000000e+00;1.469238323677243829e-01;9.887009728956386301e-02;6.850477832314516569e-02;3.062765084916795402e-02;9.212080308156877714e-03
1.143000000000000000e+03;0.000000000000000000e+00;1.492442236269455602e-01;9.998316836301861243e-02;6.948365648469620459e-02;3.136694205666938629e-02;9.472379849984273459e-03
1.152000000000000000e+03;0.000000000000000000e+00;1.514696203837117283e-01;1.016356254164180462e-01;7.048790964045617558e-02;3.207913546066417515e-02;9.723433859031058168e-03
1.161000000000000000e+03;0.000000000000000000e+00;1.535999770903508921e-01;1.031679211389612688e-01;7.149404535206824174e-02;3.280224661451743018e-02;9.961797293529115610e-03
1.170000000000000000e+03;0.000000000000000000e+00;1.556582337902339963e-01;1.041511182188534779e-01;7.209201970331251264e-02;3.344308987732834415e-02;1.020685899962226265e-02
1.179000000000000000e+03;0.000000000000000000e+00;1.574945661273528530e-01;1.049830570651273526e-01;7.274386083047348905e-02;3.404907200671475342e-02;1.039298826773461110e-02
1.188000000000000000e+03;0.000000000000000000e+00;1.586669885182419304e-01;1.057857807957138380e-01;7.361477498240355521e-02;3.462226604552436082e-02;1.056515986856681674e-02
1.197000000000000000e+03;0.000000000000000000e+00;1.599536774132935824e-01;1.066661702353911834e-01;7.450996732972614556e-02;3.516568767016223923e-02;1.074454599632800912e-02
1.206000000000000000e+03;0.000000000000000000e+00;1.612222336870302031e-01;1.076332934141732978e-01;7.542423942978745965e-02;3.568081178056213554e-02;1.095439459558645787e-02
1.215000000000000000e+03;0.000000000000000000e+00;1.622667243875234866e-01;1.085670105059653723e-01;7.642322694616766887e-02;3.616842145180435703e-02;1.114076067271188575e-02
1.224000000000000000e+03;0.000000000000000000e+00;1.632843696394896127e-01;1.094955564229032480e-01;7.738231599535323746e-02;3.658591554065238061e-02;1.125053992495247089e-02
1.233000000000000000e+03;0.000000000000000000e+00;1.642666101611754415e-01;1.106359219458076804e-01;7.831263505287167082e-02;3.701278407622805161e-02;1.135052368279840587e-02
1.242000000000000000e+03;0.000000000000000000e+00;1.653613698173220792e-01;1.112125314168318502e-01;7.924923633439014126e-02;3.744517314406479308e-02;1.145712691775555014e-02
1.251000000000000000e+03;0.000000000000000000e+00;1.664372836968485148e-01;1.117673970677328099e-01;7.989896382741895620e-02;3.790770254351680940e-02;1.155465724012989803e-02
1.260000000000000000e+03;0.000000000000000000e+00;1.676160697357183538e-01;1.123022422368969153e-01;8.051562496506778355e-02;3.817559154243634068e-02;1.164376886371155072e-02
1.269000000000000000e+03;0.000000000000000000e+00;1.685598077565062802e-01;1.128532075437011784e-01;8.124170739156313936e-02;3.842068918958924800e-02;1.172497832259822119e-02
1.278000000000000000e+03;0.000000000000000000e+00;1.692104052394817482e-01;1.134263900331315134e-01;8.188031353458910533e-02;3.865632087808052592e-02;1.179816378607799476e-02
1.287000000000000000e+03;0.000000000000000000e+00;1.698282783801748630e-01;1.139833038269664062e-01;8.235994623629429301e-02;3.889503035807625325e-02;1.186350757985861135e-02
1.296000000000000000e+03;0.000000000000000000e+00;1.704325892148638721e-01;1.145220127204938376e-01;8.281289567260846640e-02;3.915837625892182317e-02;1.192209518212131517e-02
1.305000000000000000e+03;0.000000000000000000e+00;1.711132913654914989e-01;1.150383828967784100e-01;8.323619041704681532e-02;3.940361120452107180e-02;1.198723157956776454e-02
1.314000000000000000e+03;0.000000000000000000e+00;1.719115310008762498e-01;1.155453126116347401e-01;8.363499736636402504e-02;3.963301348678585634e-02;1.205252165665442882e-02
1.323000000000000000e+03;0.000000000000000000e+00;1.726937925777261018e-01;1.160972212543905369e-01;8.402666248617837730e-02;3.984742775210484145e-02;1.211198457451050613e-02
1.332000000000000000e+03;0.000000000000000000e+00;1.734337438127440123e-01;1.166199195658549764e-01;8.439190942249955030e-02;4.004792300015976025e-02;1.216583939454929549e-02
1.341000000000000000e+03;0.000000000000000000e+00;1.741331019200906827e-01;1.171173338630316640e-01;8.473354992955611786e-02;4.023486022284814001e-02;1.221479035597846687e-02
1.350000000000000000e+03;0.000000000000000000e+00;1.747888245360938453e-01;1.175880124943526339e-01;8.505263803969348446e-02;4.040845831669572646e-02;1.225900433634287759e-02
1.359000000000000000e+03;0.000000000000000000e+00;1.754082789506980211e-01;1.180335023433974062e-01;8.535337737205045405e-02;4.057148298660841895e-02;1.229957029687458840e-02
1.368000000000000000e+03;0.000000000000000000e+00;1.759961546770497931e-01;1.185047402837735991e-01;8.563897651155899515e-02;4.072501540705510126e-02;1.233724098671633816e-02
1.377000000000000000e+03;0.000000000000000000e+00;1.765542046251669939e-01;1.189646302373771197e-01;8.592071065628643922e-02;4.084672104376292634e-02;1.237154146754000650e-02
1.386000000000000000e+03;0.000000000000000000e+00;1.770775933037319338e-01;1.194267451500424654e-01;8.621320941527252368e-02;4.094368417524415354e-02;1.240153754443491102e-02
1.395000000000000000e+03;0.000000000000000000e+00;1.775645487334369665e-01;1.198757842262865858e-01;8.648799792555918187e-02;4.102971673025301858e-02;1.242783640645611642e-02
1.404000000000000000e+03;0.000000000000000000e+00;1.780555019714752940e-01;1.203046791750152639e-01;8.674264529914701982e-02;4.110545893874911760e-02;1.245050230608650728e-02
1.413000000000000000e+03;0.000000000000000000e+00;1.785143126331240060e-01;1.207140366111792429e-01;8.697682100022850749e-02;4.117127921748428565e-02;1.246925332787078740e-02
1.422000000000000000e+03;0.000000000000000000e+00;1.789454501723655999e-01;1.211044421757173223e-01;8.719026786321787403e-02;4.122720559406135160e-02;1.248448149712157867e-02
1.431000000000000000e+03;0.000000000000000000e+00;1.793486621615743293e-01;1.214014313722008576e-01;8.738663012325911805e-02;4.127484221150877486e-02;1.249643995943271191e-02
1.440000000000000000e+03;0.000000000000000000e+00;1.797238528780530087e-01;1.216499563966579878e-01;8.756882481056182943e-02;4.131527395751177778e-02;1.250520870564478942e-02
1.449000000000000000e+03;0.000000000000000000e+00;1.800749467202253928e-01;1.219142418334258210e-01;8.774123862055682732e-02;4.134935886500654134e-02;1.251113730560822479e-02
1.458000000000000000e+03;0.000000000000000000e+00;1.804081764940737020e-01;1.221585634263344100e-01;8.790405637599357780e-02;4.137785858145713591e-02;1.251510668227016725e-02
1.467000000000000000e+03;0.000000000000000000e+00;1.807214461601919786e-01;1.223784524173754384e-01;8.805614255204544105e-02;4.140178177942122062e-02;1.251714727250397528e-02
1.476000000000000000e+03;0.000000000000000000e+00;1.810108117400854588e-01;1.225775652019630568e-01;8.819722722794584580e-02;4.142055419130895311e-02;1.251693442477446253e-02
1.485000000000000000e+03;0.000000000000000000e+00;1.812801290973184709e-01;1.227811074782676065e-01;8.832356584989797810e-02;4.143411703433968335e-02;1.251475994363087860e-02
1.494000000000000000e+03;0.000000000000000000e+00;1.815322085896487470e-01;1.229887184018681190e-01;8.843472784964899469e-02;4.144201390389089940e-02;1.251112050612613984e-02
1.503000000000000000e+03;0.000000000000000000e+00;1.817632348931780828e-01;1.231836056860919626e-01;8.853291668546234283e-02;4.144435976358924745e-02;1.250690356792121156e-02
1.512000000000000000e+03;0.000000000000000000e+00;1.819707653289258653e-01;1.233636879979904261e-01;8.861561832356945612e-02;4.144408190114795554e-02;1.250244299193089756e-02
1.521000000000000000e+03;0.000000000000000000e+00;1.821482568503199062e-01;1.235290383574858264e-01;8.868194350352581745e-02;4.144042803702410044e-02;1.249244578656994419e-02
1.530000000000000000e+03;0.000000000000000000e+00;1.823000093999413151e-01;1.236822215156112709e-01;8.873733376712490684e-02;4.143332593469201131e-02;1.248109839242291137e-02
1.539000000000000000e+03;0.000000000000000000e+00;1.824320658098610992e-01;1.238245362464543975e-01;8.878299720878274348e-02;4.142329105004121520e-02;1.246871715497316520e-02
1.548000000000000000e+03;0.000000000000000000e+00;1.825520592676535270e-01;1.239912235011373515e-01;8.882246352533883227e-02;4.141182261576753509e-02;1.245594345775000861e-02
1.557000000000000000e+03;0.000000000000000000e+00;1.826631049102316606e-01;1.241147461979918293e-01;8.885857740291010221e-02;4.139865560813744960e-02;1.244299471939170829e-02
1.566000000000000000e+03;0.000000000000000000e+00;1.827788272352102172e-01;1.241779724590625356e-01;8.888998632576719516e-02;4.138304092956982677e-02;1.242943607493127850e-02
1.575000000000000000e+03;0.000000000000000000e+00;1.829139003991691048e-01;1.242383720168196426e-01;8.891294124883364347e-02;4.136527290824285052e-02;1.241553184739880092e-02
1.584000000000000000e+03;0.000000000000000000e+00;1.830378794403401954e-01;1.243183452479423162e-01;8.892857322830491351e-02;4.134497953329161618e-02;1.240115779306259422e-02
1.593000000000000000e+03;0.000000000000000000e+00;1.831522546572544596e-01;1.243947258969438224e-01;8.892879295643124626e-02;4.132136096352313770e-02;1.238588821116704680e-02
1.602000000000000000e+03;0.000000000000000000e+00;1.833361949605314123e-01;1.244676981945733313e-01;8.890750083230988809e-02;4.129274780538723377e-02;1.236911269894299704e-02
1.611000000000000000e+03;0.000000000000000000e+00;1.835284778821027196e-01;1.245343532989474089e-01;8.888381801785602554e-02;4.125936786031179915e-02;1.235116709413347155e-02
1.620000000000000000e+03;0.000000000000000000e+00;1.837143969669947641e-01;1.245916314797952673e-01;8.885719540742190170e-02;4.122267534053438570e-02;1.233264202968685323e-02
1.629000000000000000e+03;0.000000000000000000e+00;1.838938446368901247e-01;1.246414735397912144e-01;8.882870818613856911e-02;4.118304383366703375e-02;1.231367709532288704e-02
1.638000000000000000e+03;0.000000000000000000e+00;1.840902488326220943e-01;1.246876049883019200e-01;8.879675899177219556e-02;4.114042344226253450e-02;1.229425223281080913e-02
1.647000000000000000e+03;0.000000000000000000e+00;1.843131769817576704e-01;1.247308765721243939e-01;8.875937327410547695e-02;4.109567460142841966e-02;1.227444229639288419e-02
1.656000000000000000e+03;0.000000000000000000e+00;1.844142881542917001e-01;1.247722985493716630e-01;8.871810118800953215e-02;4.104858864098396426e-02;1.225417549734783562e-02
1.665000000000000000e+03;0.000000000000000000e+00;1.844542796691416298e-01;1.248132401114133150e-01;8.867460658572230703e-02;4.099997813125633161e-02;1.223367308767587917e-02
1.674000000000000000e+03;0.000000000000000000e+00;1.844950376431998829e-01;1.248533442393525150e-01;8.862901460069783077e-02;4.094974598578139668e-02;1.221299061535830593e-02
1.683000000000000000e+03;0.000000000000000000e+00;1.846197154776378080e-01;1.248939824951197375e-01;8.858214614816775634e-02;4.089895333615558431e-02;1.219252872776463957e-02
1.692000000000000000e+03;0.000000000000000000e+00;1.847915413769667115e-01;1.249311295723895404e-01;8.853531803725106508e-02;4.084780557702299975e-02;1.217244718259753028e-02
1.701000000000000000e+03;0.000000000000000000e+00;1.849623744001869796e-01;1.249120859304740788e-01;8.850649588238539145e-02;4.079672255707758599e-02;1.215288830975862211e-02
1.710000000000000000e+03;0.000000000000000000e+00;1.851297545000558098e-01;1.248620129294273351e-01;8.847328888061274654e-02;4.074508332700810948e-02;1.213332720809976069e-02
1.719000000000000000e+03;0.000000000000000000e+00;1.852902948721871779e-01;1.248282738416720689e-01;8.843511692327879481e-02;4.069276532810960079e-02;1.211360653780884158e-02
1.728000000000000000e+03;0.000000000000000000e+00;1.854461830065287087e-01;1.247880513656690477e-01;8.839412067676488682e-02;4.063958407793816924e-02;1.209374266356749890e-02
1.737000000000000000e+03;0.000000000000000000e+00;1.855679141274956256e-01;1.247427148435803074e-01;8.835864625240877346e-02;4.058504606449294533e-02;1.207382279751285231e-02
1.746000000000000000e+03;0.000000000000000000e+00;1.856682046415559784e-01;1.246965907028280973e-01;8.833439579612252512e-02;4.052988643065371516e-02;1.205418749319354076e-02
1.755000000000000000e+03;0.000000000000000000e+00;1.857613755437045600e-01;1.246506614101854094e-01;8.830543065787377355e-02;4.047362602358191286e-02;1.203466572528714279e-02
1.764000000000000000e+03;0.000000000000000000e+00;1.858503425006950982e-01;1.246052287609189790e-01;8.827402104168055597e-02;4.041680274880974505e-02;1.201534582943296695e-02
1.773000000000000000e+03;0.000000000000000000e+00;1.859360331362042706e-01;1.245582488404794325e-01;8.824017352315607909e-02;4.035979885073912032e-02;1.199622387932541660e-02
1.782000000000000000e+03;0.000000000000000000e+00;1.860193077174682186e-01;1.245094567488064519e-01;8.820379800249583679e-02;4.030260869172681143e-02;1.197731615444658226e-02
1.791000000000000000e+03;0.000000000000000000e+00;1.861001931768945794e-01;1.245054153627227767e-01;8.816775941816520912e-02;4.024472478246523405e-02;1.195826846967402816e-02
1.800000000000000000e+03;0.000000000000000000e+00;1.861593471604858219e-01;1.245038337301542786e-01;8.814042565121890660e-02;4.018646611395347568e-02;1.193925097195356819e-02
1.809000000000000000e+03;0.000000000000000000e+00;1.861479425307002722e-01;1.245016719700205443e-01;8.810705604320423490e-02;4.012830222855729573e-02;1.192040265141632374e-02
1.818000000000000000e+03;0.000000000000000000e+00;1.861374151017418099e-01;1.244980447749004515e-01;8.804428927287649698e-02;4.007037622392735365e-02;1.190186205059922363e-02
1.827000000000000000e+03;0.000000000000000000e+00;1.861251715143031893e-01;1.244926916090097480e-01;8.797927690626440589e-02;4.001631674432886560e-02;1.188390952556191496e-02
1.836000000000000000e+03;0.000000000000000000e+00;1.861083785953095426e-01;1.244843615961847838e-01;8.791217310488545766e-02;3.996819866837991730e-02;1.186686009566240672e-02
1.845000000000000000e+03;0.000000000000000000e+00;1.860841646292122897e-01;1.244728752791225967e-01;8.784248702781968787e-02;3.992131544534970738e-02;1.185044319643033077e-02
1.854000000000000000e+03;0.000000000000000000e+00;1.860508613592421756e-01;1.244577957327808876e-01;8.776859465350277112e-02;3.987523037686985239e-02;1.183471279273645704e-02
1.863000000000000000e+03;0.000000000000000000e+00;1.860094046518204758e-01;1.244391828293907043e-01;8.769039808931380908e-02;3.982891565804966283e-02;1.181926696124618349e-02
1.872000000000000000e+03;0.000000000000000000e+00;1.859609614795839083e-01;1.243545599195969437e-01;8.760825265822611008e-02;3.978230929590522574e-02;1.180403321694813157e-02
1.881000000000000000e+03;0.000000000000000000e+00;1.859124709077036863e-01;1.242514654065182134e-01;8.752192460867760926e-02;3.973555832095366364e-02;1.178928072541342992e-02
1.890000000000000000e+03;0.000000000000000000e+00;1.858671048180970953e-01;1.241480022060956756e-01;8.743129169299994341e-02;3.968865783963577282e-02;1.177513977789201166e-02
1.899000000000000000e+03;0.000000000000000000e+00;1.858246673770900803e-01;1.240434792207598252e-01;8.733777394281116990e-02;3.964318880960183977e-02;1.176105409208430194e-02
1.908000000000000000e+03;0.000000000000000000e+00;1.857885776704759073e-01;1.239348387980950400e-01;8.724411834488256245e-02;3.960421938304004019e-02;1.174672480460455318e-02
1.917000000000000000e+03;0.000000000000000000e+00;1.857595068993953547e-01;1.238237739965518808e-01;8.715151919438214601e-02;3.956473148541035656e-02;1.173220992080846979e-02
1.926000000000000000e+03;0.000000000000000000e+00;1.857378155692322452e-01;1.237105778653025817e-01;8.705907450123973046e-02;3.952406579587047775e-02;1.171753260357278476e-02
1.935000000000000000e+03;0.000000000000000000e+00;1.857205238187282226e-01;1.235954423066135954e-01;8.696600029804783805e-02;3.950375995353829633e-02;1.170315957577436686e-02
1.944000000000000000e+03;0.000000000000000000e+00;1.857005747953454633e-01;1.234781378683617314e-01;8.687123988017081411e-02;3.948486475973203569e-02;1.168925170804354860e-02
1.953000000000000000e+03;0.000000000000000000e+00;1.856795428945675064e-01;1.233583802364093818e-01;8.677617091475309241e-02;3.946422652688168914e-02;1.167578087843858074e-02
1.962000000000000000e+03;0.000000000000000000e+00;1.856606998739136483e-01;1.232338414267416249e-01;8.668192279503202091e-02;3.944111834721360232e-02;1.166268967935795223e-02
1.971000000000000000e+03;0.000000000000000000e+00;1.856420165785927501e-01;1.231046156447871687e-01;8.660211660101790887e-02;3.941602257182669905e-02;1.164988888611372120e-02
1.980000000000000000e+03;0.000000000000000000e+00;1.856236137006841147e-01;1.229734505540073658e-01;8.652815817075282245e-02;3.938944718453682436e-02;1.163739670476709488e-02
1.989000000000000000e+03;0.000000000000000000e+00;1.856010391846508734e-01;1.228412002835461286e-01;8.645646074527074676e-02;3.936319967003523712e-02;1.162504990207760547e-02
1.998000000000000000e+03;0.000000000000000000e+00;1.855721631287172435e-01;1.227083450898689698e-01;8.638636882921420235e-02;3.933814005366754324e-02;1.161258154622112938e-02
2.007000000000000000e+03;0.000000000000000000e+00;1.855379848701254053e-01;1.225759980401709137e-01;8.631657381815045771e-02;3.931445712879181459e-02;1.159983251081188674e-02
2.016000000000000000e+03;0.000000000000000000e+00;1.855001161640503493e-01;1.224451567639884969e-01;8.624816037174723449e-02;3.929706444374952978e-02;1.158673767998862417e-02
2.025000000000000000e+03;0.000000000000000000e+00;1.854585952926944281e-01;1.223178276635833173e-01;8.619134934920752444e-02;3.928292471512914025e-02;1.157326938087068456e-02
2.034000000000000000e+03;0.000000000000000000e+00;1.854151773450442020e-01;1.221937077136491523e-01;8.615017577988463848e-02;3.927032510756265499e-02;1.155988820975563033e-02
2.043000000000000000e+03;0.000000000000000000e+00;1.853693030422691734e-01;1.220724424183327744e-01;8.610907974076892346e-02;3.925798122646590588e-02;1.154718120090965361e-02
2.052000000000000000e+03;0.000000000000000000e+00;1.853200877456784579e-01;1.219531349429875677e-01;8.606939117121198413e-02;3.924677233542474969e-02;1.153533522175922456e-02
2.061000000000000000e+03;0.000000000000000000e+00;1.852669790773939229e-01;1.218360266545126108e-01;8.603415351002857703e-02;3.923851847137131699e-02;1.152448982053677282e-02
2.070000000000000000e+03;0.000000000000000000e+00;1.852090247860759820e-01;1.217223522300273780e-01;8.600380515938281512e-02;3.923327773404011037e-02;1.151402502083468185e-02
2.079000000000000000e+03;0.000000000000000000e+00;1.851452787658902366e-01;1.216331281360252120e-01;8.597689436316807710e-02;3.923033949906526430e-02;1.150373733986847016e-02
2.088000000000000000e+03;0.000000000000000000e+00;1.850761557337897711e-01;1.215440929403973080e-01;8.595201479088600272e-02;3.922906300601028406e-02;1.149378735613917554e-02
2.097000000000000000e+03;0.000000000000000000e+00;1.850035408060642372e-01;1.214516329831833163e-01;8.592719773648380133e-02;3.922784643446922126e-02;1.148405440783849957e-02
2.106000000000000000e+03;0.000000000000000000e+00;1.849315621840049995e-01;1.213548571995684555e-01;8.590626922265556797e-02;3.922575174994549774e-02;1.147414225200182533e-02
2.115000000000000000e+03;0.000000000000000000e+00;1.848631435855585259e-01;1.212539269736617742e-01;8.588493056717996788e-02;3.922231405942055993e-02;1.146409050636970801e-02
2.124000000000000000e+03;0.000000000000000000e+00;1.847970286886759239e-01;1.211496641328620449e-01;8.585940741745747007e-02;3.921646784775776468e-02;1.145400961080565196e-02
2.133000000000000000e+03;0.000000000000000000e+00;1.847309691436697654e-01;1.210436912291559669e-01;8.583096588622665668e-02;3.920885636493305626e-02;1.144402489701382489e-02
2.142000000000000000e+03;0.000000000000000000e+00;1.846629609600395627e-01;1.209372885241802309e-01;8.579932766091925844e-02;3.919911052565287074e-02;1.143419165677685145e-02
2.151000000000000000e+03;0.000000000000000000e+00;1.845925953704325162e-01;1.208304171277247013e-01;8.576397558369315555e-02;3.918849604709958440e-02;1.142454548840000569e-02
2.160000000000000000e+03;0.000000000000000000e+00;1.845198693040147608e-01;1.207203055773051897e-01;8.572441782896339513e-02;3.917569299499221169e-02;1.141506986229595157e-02
2.169000000000000000e+03;0.000000000000000000e+00;1.844475325907058705e-01;1.206342587333080196e-01;8.567060506481674609e-02;3.915990931144371773e-02;1.140605572789151964e-02
2.178000000000000000e+03;0.000000000000000000e+00;1.843781601071763365e-01;1.205561922700586208e-01;8.560331867131495964e-02;3.914156101001869253e-02;1.139864115530546569e-02
2.187000000000000000e+03;0.000000000000000000e+00;1.843123091967188154e-01;1.204759834156673981e-01;8.553493800605926900e-02;3.912105045899851030e-02;1.139112879933231078e-02
2.196000000000000000e+03;0.000000000000000000e+00;1.842492300599631871e-01;1.203940322338741820e-01;8.546483477407114393e-02;3.909861596335050676e-02;1.138317781798970155e-02
2.205000000000000000e+03;0.000000000000000000e+00;1.841885181537601113e-01;1.203095352112817651e-01;8.539280918642949691e-02;3.907510168012775370e-02;1.137520536038967925e-02
2.214000000000000000e+03;0.000000000000000000e+00;1.841277169888935195e-01;1.202229931375016769e-01;8.532013077182992733e-02;3.905199650162599623e-02;1.136770670895082339e-02
2.223000000000000000e+03;0.000000000000000000e+00;1.840691820740533169e-01;1.201339023615432544e-01;8.524732215576949490e-02;3.902890624104725370e-02;1.136047836267116071e-02
2.232000000000000000e+03;0.000000000000000000e+00;1.840109176322876072e-01;1.200416119586418251e-01;8.517431414778574295e-02;3.900550385054332714e-02;1.135347357376225580e-02
2.241000000000000000e+03;0.000000000000000000e+00;1.839528418188863534e-01;1.199234363375436679e-01;8.510214125029982868e-02;3.898286414275479311e-02;1.134678314638952988e-02
2.250000000000000000e+03;0.000000000000000000e+00;1.838951999561667106e-01;1.197883359114982338e-01;8.503240380425164391e-02;3.896050198600732595e-02;1.134015330780713954e-02
2.259000000000000000e+03;0.000000000000000000e+00;1.838383953944142946e-01;1.196554292716812962e-01;8.496518775797624878e-02;3.893682347587836684e-02;1.133341304814405349e-02
2.268000000000000000e+03;0.000000000000000000e+00;1.837813145265204673e-01;1.195252970433302031e-01;8.489906249670609029e-02;3.891114189352580521e-02;1.132631105717599521e-02
2.277000000000000000e+03;0.000000000000000000e+00;1.837270174018686975e-01;1.193950696766879899e-01;8.483323014741193935e-02;3.888416075673920697e-02;1.131893397928157574e-02
2.286000000000000000e+03;0.000000000000000000e+00;1.836760705833529184e-01;1.192659144428099560e-01;8.476818882081174622e-02;3.885657802402939232e-02;1.131151061098714487e-02
2.295000000000000000e+03;0.000000000000000000e+00;1.836284284875235595e-01;1.191381454252252725e-01;8.470286512456820516e-02;3.882821086131436894e-02;1.130471427380508320e-02
2.304000000000000000e+03;0.000000000000000000e+00;1.835833051245609471e-01;1.190130432049942566e-01;8.463761393711984049e-02;3.879945717611506251e-02;1.129731488907397864e-02
2.313000000000000000e+03;0.000000000000000000e+00;1.835409328203569945e-01;1.188924377431222479e-01;8.457360389819201796e-02;3.876982310933968501e-02;1.128892654091392424e-02
2.322000000000000000e+03;0.000000000000000000e+00;1.835022044274821351e-01;1.187757923007429217e-01;8.451315839358887472e-02;3.873946758450898947e-02;1.127977237619099543e-02
2.331000000000000000e+03;0.000000000000000000e+00;1.834635865331239735e-01;1.186641702520908892e-01;8.446414263446209991e-02;3.870835158354732353e-02;1.127019050673792357e-02
2.340000000000000000e+03;0.000000000000000000e+00;1.834244179531920871e-01;1.185572038444728249e-01;8.441213225129895470e-02;3.867673054007605971e-02;1.126025797627323854e-02
2.349000000000000000e+03;0.000000000000000000e+00;1.833861802187027046e-01;1.184546549540433091e-01;8.435698035056476973e-02;3.864527927028834492e-02;1.125022654663566761e-02
2.358000000000000000e+03;0.000000000000000000e+00;1.833464414469052062e-01;1.183634400231819428e-01;8.429957194426915268e-02;3.861472462224750657e-02;1.124131092669551808e-02
2.367000000000000000e+03;0.000000000000000000e+00;1.833034081416236583e-01;1.182719139002165881e-01;8.424027911111740818e-02;3.858561351926359517e-02;1.123290248293543590e-02
2.376000000000000000e+03;0.000000000000000000e+00;1.832554035287282390e-01;1.181784160093763691e-01;8.417887525612131883e-02;3.855811616780321915e-02;1.122478640665017756e-02
2.385000000000000000e+03;0.000000000000000000e+00;1.832019003920466460e-01;1.180826664729158759e-01;8.411554724567379959e-02;3.853152650666202828e-02;1.121736211666995650e-02
2.394000000000000000e+03;0.000000000000000000e+00;1.831442451104345892e-01;1.179852640851261070e-01;8.405068550693610419e-02;3.850543991520922332e-02;1.121107024450452433e-02
2.403000000000000000e+03;0.000000000000000000e+00;1.830794130126971730e-01;1.178856626732908142e-01;8.398473535629233377e-02;3.847937657175838633e-02;1.120614436438864894e-02
2.412000000000000000e+03;0.000000000000000000e+00;1.830103070270431287e-01;1.177833940816788716e-01;8.391905262416543554e-02;3.845261004993799636e-02;1.120104929521185781e-02
2.421000000000000000e+03;0.000000000000000000e+00;1.829395479808128833e-01;1.176782078360837647e-01;8.385343880071577383e-02;3.842607347814611107e-02;1.119619020330736049e-02
2.430000000000000000e+03;0.000000000000000000e+00;1.828680269835589178e-01;1.175706032564416692e-01;8.378898072659818341e-02;3.840092238288035642e-02;1.119197164806575058e-02
2.439000000000000000e+03;0.000000000000000000e+00;1.827941399493578090e-01;1.174610008396793082e-01;8.372629188319655191e-02;3.837699999201942686e-02;1.118803858522180589e-02
2.448000000000000000e+03;0.000000000000000000e+00;1.827178761684983832e-01;1.173491380711033094e-01;8.366161095762554567e-02;3.835471387694373152e-02;1.118424145522709662e-02
2.457000000000000000e+03;0.000000000000000000e+00;1.826398703786419331e-01;1.172365520241209907e-01;8.357998858877833948e-02;3.833454872399118946e-02;1.118041977666501575e-02
2.466000000000000000e+03;0.000000000000000000e+00;1.825692978390119348e-01;1.171242931579098978e-01;8.349859999969078128e-02;3.831462461588173996e-02;1.117635917269504779e-02
2.475000000000000000e+03;0.000000000000000000e+00;1.825117060191633889e-01;1.170100003769622143e-01;8.341929951185597658e-02;3.829446942390665742e-02;1.117206479638149785e-02
2.484000000000000000e+03;0.000000000000000000e+00;1.824438443010503175e-01;1.168941076042873534e-01;8.334250535786463798e-02;3.827409543815432635e-02;1.116757749222542159e-02
2.493000000000000000e+03;0.000000000000000000e+00;1.823459318258481010e-01;1.167788894641184488e-01;8.326721758660410311e-02;3.825400069816412008e-02;1.116299201500171694e-02


==> data/realdata/covid_err_med.csv <==
xaxis; err
0.000000000000000000e+00;2.453898852131387504e-07
4.000000000000000000e+00;1.458560468399170691e-06
8.000000000000000000e+00;2.709325893184120246e-06
1.200000000000000000e+01;4.004892351428466821e-06
1.600000000000000000e+01;5.357523158630639211e-06
2.000000000000000000e+01;6.781882046663554296e-06
2.400000000000000000e+01;8.299218553298125901e-06
2.800000000000000000e+01;9.965392628326588228e-06
3.200000000000000000e+01;1.176808399086668727e-05
3.600000000000000000e+01;1.379678055419646099e-05
4.000000000000000000e+01;1.607369365873207069e-05
4.400000000000000000e+01;1.856854693707785469e-05
4.800000000000000000e+01;2.126275031146246370e-05
5.200000000000000000e+01;2.416234940306834079e-05
5.600000000000000000e+01;2.716763576090284549e-05
6.000000000000000000e+01;3.020122787021433012e-05
6.400000000000000000e+01;3.321271634984400607e-05
6.800000000000000000e+01;3.610837276601763210e-05
7.200000000000000000e+01;3.884799037807533530e-05
7.600000000000000000e+01;4.140196511274996365e-05
8.000000000000000000e+01;4.377094745277350650e-05
8.400000000000000000e+01;4.599480514411071874e-05
8.800000000000000000e+01;4.804071530015898963e-05
9.200000000000000000e+01;5.002785092303681290e-05
9.600000000000000000e+01;5.201674717270644155e-05
1.000000000000000000e+02;5.407855939585697399e-05
1.040000000000000000e+02;5.632504504650983718e-05
1.080000000000000000e+02;5.882029413029648315e-05
1.120000000000000000e+02;6.182844221666331723e-05
1.160000000000000000e+02;6.534957439453138305e-05
1.200000000000000000e+02;6.967601919060859017e-05
1.240000000000000000e+02;7.480327766616475481e-05
1.280000000000000000e+02;8.077126051650034303e-05
1.320000000000000000e+02;8.766469324334133268e-05
1.360000000000000000e+02;9.531412206583603859e-05
1.400000000000000000e+02;1.036260975457586615e-04
1.440000000000000000e+02;1.124697917790676950e-04
1.480000000000000000e+02;1.217889635620783188e-04
1.520000000000000000e+02;1.309876064494515813e-04
1.560000000000000000e+02;1.400891033715216628e-04
1.600000000000000000e+02;1.490541837819090159e-04
1.640000000000000000e+02;1.577760581932819415e-04
1.680000000000000000e+02;1.663873851909765183e-04
1.720000000000000000e+02;1.745243694417558992e-04
1.760000000000000000e+02;1.823851534252616407e-04
1.800000000000000000e+02;1.900390686019300189e-04
1.840000000000000000e+02;1.980984954432037559e-04
1.880000000000000000e+02;2.069199607099944833e-04
1.920000000000000000e+02;2.168103072332291795e-04
1.960000000000000000e+02;2.289044257533426449e-04
2.000000000000000000e+02;2.433850554546211349e-04
2.040000000000000000e+02;2.641159872002370179e-04
2.080000000000000000e+02;2.921226509167510203e-04
2.120000000000000000e+02;3.337892267150352260e-04
2.160000000000000000e+02;3.943871692404831764e-04
2.200000000000000000e+02;4.802752286678943039e-04
2.240000000000000000e+02;5.974248214352410533e-04
2.280000000000000000e+02;7.526473650765396969e-04
2.320000000000000000e+02;9.564618954542889817e-04
2.360000000000000000e+02;1.215038786277070028e-03
2.400000000000000000e+02;1.536446442479789693e-03
2.440000000000000000e+02;1.926173775262401792e-03
2.480000000000000000e+02;2.378040618498898032e-03
2.520000000000000000e+02;2.887245867609596235e-03
2.560000000000000000e+02;3.446225023909366050e-03
2.600000000000000000e+02;4.041426383659593551e-03
2.640000000000000000e+02;4.662199860365512025e-03
2.680000000000000000e+02;5.298099462635985635e-03
2.720000000000000000e+02;5.945421245440217842e-03
2.760000000000000000e+02;6.595006858107201227e-03
2.800000000000000000e+02;7.241327342794773997e-03
2.840000000000000000e+02;7.877415312982886594e-03
2.880000000000000000e+02;8.503513758830327438e-03
2.920000000000000000e+02;9.116147932681256671e-03
2.960000000000000000e+02;9.714473422714345677e-03
3.000000000000000000e+02;1.029813881988548945e-02
3.040000000000000000e+02;1.091351380979967318e-02
3.080000000000000000e+02;1.176781606004826189e-02
3.120000000000000000e+02;1.307010217005021013e-02
3.160000000000000000e+02;1.490411732914208830e-02
3.200000000000000000e+02;1.721536426815675758e-02
3.240000000000000000e+02;1.987391742595986596e-02
3.280000000000000000e+02;2.271550403967429951e-02
3.320000000000000000e+02;2.556953456290133805e-02
3.360000000000000000e+02;2.830028628796716489e-02
3.400000000000000000e+02;3.081690340573137177e-02
3.440000000000000000e+02;3.304544964865242102e-02
3.480000000000000000e+02;3.497560017407032318e-02
3.520000000000000000e+02;3.663400469755340866e-02
3.560000000000000000e+02;3.803269291819980080e-02
3.600000000000000000e+02;3.918710533133844959e-02
3.640000000000000000e+02;4.012024269234656243e-02
3.680000000000000000e+02;4.084289657377266486e-02
3.720000000000000000e+02;4.136692363410360285e-02
3.760000000000000000e+02;4.173108357838465482e-02
3.800000000000000000e+02;4.196168229285700269e-02
3.840000000000000000e+02;4.207539552082724399e-02
3.880000000000000000e+02;4.207518076406771557e-02
3.920000000000000000e+02;4.197366858289722918e-02
3.960000000000000000e+02;4.177670141371581797e-02
4.000000000000000000e+02;4.149026508468173224e-02
4.040000000000000000e+02;4.111901925950074005e-02
4.080000000000000000e+02;4.066679576834162507e-02
4.120000000000000000e+02;4.014116722268448734e-02
4.160000000000000000e+02;3.954867919507742968e-02
4.200000000000000000e+02;3.889485254118176666e-02
4.240000000000000000e+02;3.818608480597185384e-02
4.280000000000000000e+02;3.743052166444503503e-02
4.320000000000000000e+02;3.663829651882396371e-02
4.360000000000000000e+02;3.581787507124530034e-02
4.400000000000000000e+02;3.497711787885528917e-02
4.440000000000000000e+02;3.412335200280723624e-02
4.480000000000000000e+02;3.326362569974017358e-02
4.520000000000000000e+02;3.240441141890672283e-02
4.560000000000000000e+02;3.155082823882957715e-02
4.600000000000000000e+02;3.070914052039388359e-02
4.640000000000000000e+02;2.988602563814320850e-02
4.680000000000000000e+02;2.908886175445180022e-02
4.720000000000000000e+02;2.832662789161058056e-02
4.760000000000000000e+02;2.761316917692952302e-02
4.800000000000000000e+02;2.696286083056982988e-02
4.840000000000000000e+02;2.639779139949449335e-02
4.880000000000000000e+02;2.594310309780476984e-02
4.920000000000000000e+02;2.562621827718422271e-02
4.960000000000000000e+02;2.547828442429809701e-02
5.000000000000000000e+02;2.552299154776367304e-02
5.040000000000000000e+02;2.579391431987922492e-02
5.080000000000000000e+02;2.630276427638509468e-02
5.120000000000000000e+02;2.707442484602862534e-02
5.160000000000000000e+02;2.812000831821882471e-02
5.200000000000000000e+02;2.946218240039463060e-02
5.240000000000000000e+02;3.111830134990397484e-02
5.280000000000000000e+02;3.310364654012928898e-02
5.320000000000000000e+02;3.543524644473432239e-02
5.360000000000000000e+02;3.812217095676435907e-02
5.400000000000000000e+02;4.117198525171174989e-02
5.440000000000000000e+02;4.459870257803680987e-02
5.480000000000000000e+02;4.839389754983144942e-02
5.520000000000000000e+02;5.259996919634726820e-02
5.560000000000000000e+02;5.720279016394926724e-02
5.600000000000000000e+02;6.221370205647344664e-02
5.640000000000000000e+02;6.770851338104715011e-02
5.680000000000000000e+02;7.373812630064288665e-02
5.720000000000000000e+02;8.029039185781994270e-02
5.760000000000000000e+02;8.740675711775064416e-02
5.800000000000000000e+02;9.513022054648732906e-02
5.840000000000000000e+02;1.035023406898293863e-01
5.880000000000000000e+02;1.126005730530687254e-01
5.920000000000000000e+02;1.224482414831388616e-01
5.960000000000000000e+02;1.330573282633299992e-01
6.000000000000000000e+02;1.444382972960765732e-01
6.040000000000000000e+02;1.566950458114461098e-01
6.080000000000000000e+02;1.696378169701475980e-01
6.120000000000000000e+02;1.830862099525076836e-01
6.160000000000000000e+02;1.969814465652113544e-01
6.200000000000000000e+02;2.111980210309978567e-01
6.240000000000000000e+02;2.254407018557730014e-01
6.280000000000000000e+02;2.392591125743257219e-01
6.320000000000000000e+02;2.518645911708247143e-01
6.360000000000000000e+02;2.615929990857004395e-01
6.400000000000000000e+02;2.662115922894813247e-01
6.440000000000000000e+02;2.634987914604137726e-01
6.480000000000000000e+02;2.548781579780319828e-01
6.520000000000000000e+02;2.446548358232318310e-01
6.560000000000000000e+02;2.440661727863088493e-01
6.600000000000000000e+02;2.808201194172391668e-01
6.640000000000000000e+02;3.090865178120589252e-01
6.680000000000000000e+02;3.001950398806394471e-01
6.720000000000000000e+02;2.793149382710815587e-01
6.760000000000000000e+02;2.593893628303688415e-01
6.800000000000000000e+02;2.432508575250506011e-01
6.840000000000000000e+02;2.306518407185191577e-01
6.880000000000000000e+02;2.192211388393745519e-01
6.920000000000000000e+02;2.070673646554315739e-01
6.960000000000000000e+02;1.971065761276421802e-01
7.000000000000000000e+02;1.892067113333732731e-01
7.040000000000000000e+02;1.828236864506818382e-01
7.080000000000000000e+02;1.774321256519946766e-01
7.120000000000000000e+02;1.728439063035800416e-01
7.160000000000000000e+02;1.689829512781441667e-01
7.200000000000000000e+02;1.658577608468219666e-01
7.240000000000000000e+02;1.634521491135878801e-01
7.280000000000000000e+02;1.616228928095083672e-01
7.320000000000000000e+02;1.600426492223915309e-01
7.360000000000000000e+02;1.584477934340436933e-01
7.400000000000000000e+02;1.566310591398672736e-01
7.440000000000000000e+02;1.545208385905685600e-01
7.480000000000000000e+02;1.521572113818858429e-01
7.520000000000000000e+02;1.496149518766382025e-01
7.560000000000000000e+02;1.469925052866560833e-01
7.600000000000000000e+02;1.443693690412770347e-01
7.640000000000000000e+02;1.418066936285846680e-01
7.680000000000000000e+02;1.393904001554638616e-01
7.720000000000000000e+02;1.370954914481588849e-01
7.760000000000000000e+02;1.349035870343973376e-01
7.800000000000000000e+02;1.327928518972338323e-01
7.840000000000000000e+02;1.307662641311533591e-01
7.880000000000000000e+02;1.287990816230144275e-01
7.920000000000000000e+02;1.268683992644514535e-01
7.960000000000000000e+02;1.249692249259580362e-01
8.000000000000000000e+02;1.230749859274826857e-01
8.040000000000000000e+02;1.211821695849513575e-01
8.080000000000000000e+02;1.192993505791343362e-01
8.120000000000000000e+02;1.174169448679774630e-01
8.160000000000000000e+02;1.155485285281771107e-01
8.200000000000000000e+02;1.136931705980755991e-01
8.240000000000000000e+02;1.118341118325955064e-01
8.280000000000000000e+02;1.099298231964215694e-01
8.320000000000000000e+02;1.080754638989060712e-01
8.360000000000000000e+02;1.063065248637480309e-01
8.400000000000000000e+02;1.045987230415889729e-01
8.440000000000000000e+02;1.029197776284453553e-01
8.480000000000000000e+02;1.012812981080808833e-01
8.520000000000000000e+02;9.970442570052197306e-02
8.560000000000000000e+02;9.816941141814936045e-02
8.600000000000000000e+02;9.667105926752415923e-02
8.640000000000000000e+02;9.520435860426285091e-02
8.680000000000000000e+02;9.375576384767124460e-02
8.720000000000000000e+02;9.233457931923720607e-02
8.760000000000000000e+02;9.095157570674129721e-02
8.800000000000000000e+02;8.958743475396478695e-02
8.840000000000000000e+02;8.823167246691586418e-02
8.880000000000000000e+02;8.688881784447642642e-02
8.920000000000000000e+02;8.556903391677848913e-02
8.960000000000000000e+02;8.428294215203245565e-02
9.000000000000000000e+02;8.302361249813697275e-02
9.040000000000000000e+02;8.179072136701746876e-02
9.080000000000000000e+02;8.058474014260741392e-02
9.120000000000000000e+02;7.939439001749158675e-02
9.160000000000000000e+02;7.823552038004942533e-02
9.200000000000000000e+02;7.709942383770072849e-02
9.240000000000000000e+02;7.598048941667658041e-02
9.280000000000000000e+02;7.487976813470295645e-02
9.320000000000000000e+02;7.380224978935125135e-02
9.360000000000000000e+02;7.275225225905480875e-02
9.400000000000000000e+02;7.171868193531591440e-02
9.440000000000000000e+02;7.071074764027779347e-02
9.480000000000000000e+02;6.972501200806550947e-02
9.520000000000000000e+02;6.875671235306471396e-02
9.560000000000000000e+02;6.780654780980306662e-02
9.600000000000000000e+02;6.687395377357584214e-02
9.640000000000000000e+02;6.596822777506290703e-02
9.680000000000000000e+02;6.508159076090630490e-02
9.720000000000000000e+02;6.421462134386783649e-02
9.760000000000000000e+02;6.336372350156042887e-02
9.800000000000000000e+02;6.252979326393669213e-02
9.840000000000000000e+02;6.171212093654447617e-02
9.880000000000000000e+02;6.090922426540890805e-02
9.920000000000000000e+02;6.012920924443244247e-02
9.960000000000000000e+02;5.936338000857111635e-02
1.000000000000000000e+03;5.861356393873275866e-02
1.004000000000000000e+03;5.788307327424832560e-02
1.008000000000000000e+03;5.716857972852240621e-02
1.012000000000000000e+03;5.647251800977395875e-02
1.016000000000000000e+03;5.579360813878189718e-02
1.020000000000000000e+03;5.513121228032308307e-02
1.024000000000000000e+03;5.448073085131881210e-02
1.028000000000000000e+03;5.384394254062638274e-02
1.032000000000000000e+03;5.321944235142066215e-02
1.036000000000000000e+03;5.260784751551440819e-02
1.040000000000000000e+03;5.201134778794088559e-02
1.044000000000000000e+03;5.142545581145417655e-02
1.048000000000000000e+03;5.085048044415942103e-02
1.052000000000000000e+03;5.028812163193388529e-02
1.056000000000000000e+03;4.973931703694992740e-02
1.060000000000000000e+03;4.919925437787349420e-02


==> data/realdata/covid_incid_med.csv <==
xaxis; incid
0.000000000000000000e+00;-1.416222715015794886e+00
4.000000000000000000e+00;-1.409580523517358186e+00
8.000000000000000000e+00;-1.403456542392113260e+00
1.200000000000000000e+01;-1.401537946752027031e+00
1.600000000000000000e+01;-1.400205135602937911e+00
2.000000000000000000e+01;-1.398254591726652230e+00
2.400000000000000000e+01;-1.396426161792753362e+00
2.800000000000000000e+01;-1.394463731101402759e+00
3.200000000000000000e+01;-1.392608884412998904e+00
3.600000000000000000e+01;-1.387462364875459819e+00
4.000000000000000000e+01;-1.381188734289716891e+00
4.400000000000000000e+01;-1.376536279464696033e+00
4.800000000000000000e+01;-1.370312637151028134e+00
5.200000000000000000e+01;-1.367701376183193762e+00
5.600000000000000000e+01;-1.365410466764259478e+00
6.000000000000000000e+01;-1.363304450676016799e+00
6.400000000000000000e+01;-1.361136599673956393e+00
6.800000000000000000e+01;-1.358374487702833200e+00
7.200000000000000000e+01;-1.354829370537921740e+00
7.600000000000000000e+01;-1.351198791182090186e+00
8.000000000000000000e+01;-1.346524817114446826e+00
8.400000000000000000e+01;-1.341748838040125902e+00
8.800000000000000000e+01;-1.336475044554566782e+00
9.200000000000000000e+01;-1.328070712697042133e+00
9.600000000000000000e+01;-1.317683566454930899e+00
1.000000000000000000e+02;-1.309273698628776739e+00
1.040000000000000000e+02;-1.303485815123162084e+00
1.080000000000000000e+02;-1.297693680613246858e+00
1.120000000000000000e+02;-1.291536906481354441e+00
1.160000000000000000e+02;-1.286179748640560838e+00
1.200000000000000000e+02;-1.282820248123817786e+00
1.240000000000000000e+02;-1.280350327602242544e+00
1.280000000000000000e+02;-1.278195362004496793e+00
1.320000000000000000e+02;-1.273559262187572205e+00
1.360000000000000000e+02;-1.270598874318910720e+00
1.400000000000000000e+02;-1.268458331170157383e+00
1.440000000000000000e+02;-1.265017701437526565e+00
1.480000000000000000e+02;-1.260803695066942565e+00
1.520000000000000000e+02;-1.255455426800405672e+00
1.560000000000000000e+02;-1.250073609479905645e+00
1.600000000000000000e+02;-1.245110477349519407e+00
1.640000000000000000e+02;-1.240486223558720846e+00
1.680000000000000000e+02;-1.237186065409634050e+00
1.720000000000000000e+02;-1.233469331890100218e+00
1.760000000000000000e+02;-1.228853447657264342e+00
1.800000000000000000e+02;-1.224261263944772971e+00
1.840000000000000000e+02;-1.219724722754365054e+00
1.880000000000000000e+02;-1.212620101874729350e+00
1.920000000000000000e+02;-1.205558273663504210e+00
1.960000000000000000e+02;-1.191600740890112586e+00
2.000000000000000000e+02;-1.181331792984350315e+00
2.040000000000000000e+02;-1.166833767883318274e+00
2.080000000000000000e+02;-1.146805516654466839e+00
2.120000000000000000e+02;-1.125397407870875277e+00
2.160000000000000000e+02;-1.106725497052494900e+00
2.200000000000000000e+02;-1.085726226378981307e+00
2.240000000000000000e+02;-1.064393083953485641e+00
2.280000000000000000e+02;-1.047415335246537182e+00
2.320000000000000000e+02;-1.020831773045427493e+00
2.360000000000000000e+02;-1.001103723455123884e+00
2.400000000000000000e+02;-9.827955165342530108e-01
2.440000000000000000e+02;-9.532830744794447142e-01
2.480000000000000000e+02;-9.286352029869286984e-01
2.520000000000000000e+02;-9.106923151683314899e-01
2.560000000000000000e+02;-8.892295229522269029e-01
2.600000000000000000e+02;-8.678522434400235408e-01
2.640000000000000000e+02;-8.452426627238858181e-01
2.680000000000000000e+02;-8.207084474825887543e-01
2.720000000000000000e+02;-7.917640978704779675e-01
2.760000000000000000e+02;-7.773040500734161862e-01
2.800000000000000000e+02;-7.535955045933359076e-01
2.840000000000000000e+02;-7.294935124575383512e-01
2.880000000000000000e+02;-7.081424691478345190e-01
2.920000000000000000e+02;-6.937358407030832508e-01
2.960000000000000000e+02;-6.834310474970006766e-01
3.000000000000000000e+02;-6.739571817441358803e-01
3.040000000000000000e+02;-6.666839813641343149e-01
3.080000000000000000e+02;-6.553992522771365792e-01
3.120000000000000000e+02;-6.469810087143854638e-01
3.160000000000000000e+02;-6.362207154995223046e-01
3.200000000000000000e+02;-6.262411841109514210e-01
3.240000000000000000e+02;-6.201717516501856764e-01
3.280000000000000000e+02;-6.145605566698943978e-01
3.320000000000000000e+02;-6.092998387727446286e-01
3.360000000000000000e+02;-6.015285972760329170e-01
3.400000000000000000e+02;-5.943876871465706424e-01
3.440000000000000000e+02;-5.861957760848215404e-01
3.480000000000000000e+02;-5.763306987699616801e-01
3.520000000000000000e+02;-5.670834305399752306e-01
3.560000000000000000e+02;-5.579869728776779558e-01
3.600000000000000000e+02;-5.540550798467782645e-01
3.640000000000000000e+02;-5.439149363074735621e-01
3.680000000000000000e+02;-5.375862336219150439e-01
3.720000000000000000e+02;-5.295446068407640983e-01
3.760000000000000000e+02;-5.214267652437494238e-01
3.800000000000000000e+02;-5.140329323905141745e-01
3.840000000000000000e+02;-5.081222173022518218e-01
3.880000000000000000e+02;-5.045331853980914438e-01
3.920000000000000000e+02;-5.018042911957040220e-01
3.960000000000000000e+02;-4.983922890400511729e-01
4.000000000000000000e+02;-4.960063270114087874e-01
4.040000000000000000e+02;-4.926752157107611163e-01
4.080000000000000000e+02;-4.913123306361213971e-01
4.120000000000000000e+02;-4.884163818391786815e-01
4.160000000000000000e+02;-4.863464676396690445e-01
4.200000000000000000e+02;-4.830346268029018786e-01
4.240000000000000000e+02;-4.800863577767048307e-01
4.280000000000000000e+02;-4.778163605783859458e-01
4.320000000000000000e+02;-4.752677034237111076e-01
4.360000000000000000e+02;-4.748028926860335952e-01
4.400000000000000000e+02;-4.742714192560791298e-01
4.440000000000000000e+02;-4.737283083189599564e-01
4.480000000000000000e+02;-4.728218128420202948e-01
4.520000000000000000e+02;-4.714619563376076794e-01
4.560000000000000000e+02;-4.683707455919482454e-01
4.600000000000000000e+02;-4.654763366473423369e-01
4.640000000000000000e+02;-4.628698480484585431e-01
4.680000000000000000e+02;-4.584970597273810844e-01
4.720000000000000000e+02;-4.486706903714133832e-01
4.760000000000000000e+02;-4.399862529678290612e-01
4.800000000000000000e+02;-4.311365425757345271e-01
4.840000000000000000e+02;-4.211238476767065753e-01
4.880000000000000000e+02;-4.112262686365409925e-01
4.920000000000000000e+02;-4.049568140538816197e-01
4.960000000000000000e+02;-3.940957289807148767e-01
5.000000000000000000e+02;-3.790480550246002611e-01
5.040000000000000000e+02;-3.662160202466519521e-01
5.080000000000000000e+02;-3.457200179514361982e-01
5.120000000000000000e+02;-3.355211409535541200e-01
5.160000000000000000e+02;-3.152593854977933097e-01
5.200000000000000000e+02;-2.981040688927543703e-01
5.240000000000000000e+02;-2.825263503953484578e-01
5.280000000000000000e+02;-2.749923673480832997e-01
5.320000000000000000e+02;-2.599783184526853752e-01
5.360000000000000000e+02;-2.432402487651104672e-01
5.400000000000000000e+02;-2.228616605341210699e-01
5.440000000000000000e+02;-1.991744509696299625e-01
5.480000000000000000e+02;-1.784081011720249355e-01
5.520000000000000000e+02;-1.627650441680096594e-01
5.560000000000000000e+02;-1.509658315732496370e-01
5.600000000000000000e+02;-1.410775422652834621e-01
5.640000000000000000e+02;-1.291047962000245741e-01
5.680000000000000000e+02;-1.199991825371962834e-01
5.720000000000000000e+02;-1.095094690823749523e-01
5.760000000000000000e+02;-9.659984977814256579e-02
5.800000000000000000e+02;-7.605530899105911180e-02
5.840000000000000000e+02;-6.025939807549665628e-02
5.880000000000000000e+02;-4.714000009013954995e-02
5.920000000000000000e+02;-2.434157194009060887e-02
5.960000000000000000e+02;-1.570595832821841675e-02
6.000000000000000000e+02;4.377738340215479211e-04
6.040000000000000000e+02;1.096400904666548423e-02
6.080000000000000000e+02;2.926572828220280753e-02
6.120000000000000000e+02;4.366581386774505413e-02
6.160000000000000000e+02;5.450552176539563698e-02
6.200000000000000000e+02;6.764470726613247553e-02
6.240000000000000000e+02;8.950459393236438743e-02
6.280000000000000000e+02;1.314080284216582739e-01
6.320000000000000000e+02;1.944589531954565576e-01
6.360000000000000000e+02;2.726425727892723971e-01
6.400000000000000000e+02;3.531691965681350576e-01
6.440000000000000000e+02;4.323732744342599910e-01
6.480000000000000000e+02;5.427695431713573937e-01
6.520000000000000000e+02;6.092710123449552873e-01
6.560000000000000000e+02;6.829282860265997179e-01
6.600000000000000000e+02;6.994931380129219001e-01
6.640000000000000000e+02;7.319519647209471458e-01
6.680000000000000000e+02;7.552248873181476307e-01
6.720000000000000000e+02;7.720444034084801288e-01
6.760000000000000000e+02;7.919073201301194409e-01
6.800000000000000000e+02;7.988844496343825430e-01
6.840000000000000000e+02;8.202153973541733700e-01
6.880000000000000000e+02;8.310174133851996325e-01
6.920000000000000000e+02;8.357115105442367575e-01
6.960000000000000000e+02;8.396541744933803120e-01
7.000000000000000000e+02;8.419361873195849721e-01
7.040000000000000000e+02;8.468988411922523385e-01
7.080000000000000000e+02;8.508390851858870230e-01
7.120000000000000000e+02;8.546905725840594492e-01
7.160000000000000000e+02;8.583866516907252553e-01
7.200000000000000000e+02;8.639382267121126224e-01
7.240000000000000000e+02;8.662544901365680783e-01
7.280000000000000000e+02;8.688279108888464775e-01
7.320000000000000000e+02;8.714187019792760669e-01
7.360000000000000000e+02;8.757385668527107869e-01
7.400000000000000000e+02;8.805965548877539018e-01
7.440000000000000000e+02;8.883208491422309727e-01
7.480000000000000000e+02;8.936007373796237552e-01
7.520000000000000000e+02;8.995928635810832574e-01
7.560000000000000000e+02;9.031476327624085032e-01
7.600000000000000000e+02;9.151631753876007247e-01
7.640000000000000000e+02;9.239068204526510453e-01
7.680000000000000000e+02;9.335514280100052353e-01
7.720000000000000000e+02;9.424505418415989322e-01
7.760000000000000000e+02;9.544924521228110859e-01
7.800000000000000000e+02;9.633946484892758066e-01
7.840000000000000000e+02;9.693243586176547577e-01
7.880000000000000000e+02;9.874835079984487507e-01
7.920000000000000000e+02;9.926261707088446240e-01
7.960000000000000000e+02;1.011135575745154114e+00
8.000000000000000000e+02;1.016283658277709945e+00
8.040000000000000000e+02;1.029052553911262269e+00
8.080000000000000000e+02;1.042517389484467483e+00
8.120000000000000000e+02;1.052820215220346078e+00
8.160000000000000000e+02;1.069428817164092660e+00
8.200000000000000000e+02;1.080123714560455195e+00
8.240000000000000000e+02;1.098309069118182935e+00
8.280000000000000000e+02;1.108274306452782021e+00
8.320000000000000000e+02;1.123226792030069365e+00
8.360000000000000000e+02;1.139551129476845004e+00
8.400000000000000000e+02;1.143168173612698180e+00
8.440000000000000000e+02;1.161900153407519509e+00
8.480000000000000000e+02;1.167139645035248918e+00
8.520000000000000000e+02;1.186583130939087960e+00
8.560000000000000000e+02;1.194257780815668468e+00
8.600000000000000000e+02;1.206117191687919199e+00
8.640000000000000000e+02;1.214650392435044690e+00
8.680000000000000000e+02;1.221082838432739237e+00
8.720000000000000000e+02;1.232592548330475601e+00
8.760000000000000000e+02;1.235705557970682378e+00
8.800000000000000000e+02;1.248117889320200291e+00
8.840000000000000000e+02;1.252741738374180347e+00
8.880000000000000000e+02;1.259511213766364879e+00
8.920000000000000000e+02;1.266279344189287226e+00
8.960000000000000000e+02;1.274401798399113606e+00
9.000000000000000000e+02;1.280664453647120338e+00
9.040000000000000000e+02;1.285005671311669762e+00
9.080000000000000000e+02;1.291208947749574509e+00
9.120000000000000000e+02;1.296613269211631669e+00
9.160000000000000000e+02;1.300138210688808194e+00
9.200000000000000000e+02;1.308921139076178797e+00
9.240000000000000000e+02;1.310235815108534041e+00
9.280000000000000000e+02;1.317122240365717012e+00
9.320000000000000000e+02;1.322032806309493047e+00
9.360000000000000000e+02;1.329780318083648272e+00
9.400000000000000000e+02;1.331481929857190272e+00
9.440000000000000000e+02;1.333341613264037218e+00
9.480000000000000000e+02;1.338499594345630150e+00
9.520000000000000000e+02;1.341652655788800219e+00
9.560000000000000000e+02;1.345311668438678776e+00
9.600000000000000000e+02;1.347602299672292947e+00
9.640000000000000000e+02;1.355676944467432810e+00
9.680000000000000000e+02;1.360462029421016572e+00
9.720000000000000000e+02;1.366250207198769662e+00
9.760000000000000000e+02;1.373638145873292249e+00
9.800000000000000000e+02;1.376790596463464356e+00
9.840000000000000000e+02;1.387084911682297861e+00
9.880000000000000000e+02;1.388691275975524553e+00
9.920000000000000000e+02;1.397736133370676370e+00
9.960000000000000000e+02;1.399791902739204952e+00
1.000000000000000000e+03;1.408972786503143615e+00
1.004000000000000000e+03;1.415107241537608251e+00
1.008000000000000000e+03;1.419507488901544878e+00
1.012000000000000000e+03;1.429006469822007741e+00
1.016000000000000000e+03;1.429006469822007741e+00
1.020000000000000000e+03;1.439471296114172238e+00
1.024000000000000000e+03;1.439471296114172238e+00
1.028000000000000000e+03;1.449680044699303672e+00
1.032000000000000000e+03;1.453548883988218243e+00
1.036000000000000000e+03;1.455429786542359771e+00
1.040000000000000000e+03;1.461640154139958847e+00
1.044000000000000000e+03;1.463420180239083379e+00
1.048000000000000000e+03;1.471554957388621965e+00
1.052000000000000000e+03;1.473543204870804590e+00
1.056000000000000000e+03;1.475723379603630203e+00
1.060000000000000000e+03;1.478950270053027927e+00


==> data/realdata/covid_incid_prct25.csv <==
xaxis; incid
0.000000000000000000e+00;-1.490289838888645413e+00
4.000000000000000000e+00;-1.488191507539010194e+00
8.000000000000000000e+00;-1.485829528189495763e+00
1.200000000000000000e+01;-1.483904738588711414e+00
1.600000000000000000e+01;-1.481889748737184043e+00
2.000000000000000000e+01;-1.479364911608380684e+00
2.400000000000000000e+01;-1.478168773332507957e+00
2.800000000000000000e+01;-1.476940465310413231e+00
3.200000000000000000e+01;-1.475099915627340108e+00
3.600000000000000000e+01;-1.473720039271256166e+00
4.000000000000000000e+01;-1.472077983923009148e+00
4.400000000000000000e+01;-1.469692662269014294e+00
4.800000000000000000e+01;-1.467555408682431839e+00
5.200000000000000000e+01;-1.465031346459880091e+00
5.600000000000000000e+01;-1.462759987675277484e+00
6.000000000000000000e+01;-1.459713422995430498e+00
6.400000000000000000e+01;-1.454973452577862369e+00
6.800000000000000000e+01;-1.451886198676954454e+00
7.200000000000000000e+01;-1.445773444605789493e+00
7.600000000000000000e+01;-1.439489418756528138e+00
8.000000000000000000e+01;-1.436296961168065156e+00
8.400000000000000000e+01;-1.429998099570701342e+00
8.800000000000000000e+01;-1.422038920596615519e+00
9.200000000000000000e+01;-1.412101944169309897e+00
9.600000000000000000e+01;-1.406067885858867328e+00
1.000000000000000000e+02;-1.398219371540411426e+00
1.040000000000000000e+02;-1.388026302801260936e+00
1.080000000000000000e+02;-1.377256868862465122e+00
1.120000000000000000e+02;-1.367690330186363656e+00
1.160000000000000000e+02;-1.358674438259899420e+00
1.200000000000000000e+02;-1.350922619581547135e+00
1.240000000000000000e+02;-1.343120263102961287e+00
1.280000000000000000e+02;-1.337114544621623491e+00
1.320000000000000000e+02;-1.329235094910399484e+00
1.360000000000000000e+02;-1.323982313055216631e+00
1.400000000000000000e+02;-1.316262215770009680e+00
1.440000000000000000e+02;-1.310998750272960756e+00
1.480000000000000000e+02;-1.305679489122460124e+00
1.520000000000000000e+02;-1.301710788892861181e+00
1.560000000000000000e+02;-1.297870518725562583e+00
1.600000000000000000e+02;-1.292908540176098020e+00
1.640000000000000000e+02;-1.290104916537967661e+00
1.680000000000000000e+02;-1.284562001191987601e+00
1.720000000000000000e+02;-1.280815541847866612e+00
1.760000000000000000e+02;-1.267804590000880083e+00
1.800000000000000000e+02;-1.257991469325295819e+00
1.840000000000000000e+02;-1.248451507087594781e+00
1.880000000000000000e+02;-1.239956441302334733e+00
1.920000000000000000e+02;-1.225446660674046617e+00
1.960000000000000000e+02;-1.215697339458783999e+00
2.000000000000000000e+02;-1.201546149965409649e+00
2.040000000000000000e+02;-1.188578142324568931e+00
2.080000000000000000e+02;-1.172570111937393023e+00
2.120000000000000000e+02;-1.154786668880816158e+00
2.160000000000000000e+02;-1.137780264094333083e+00
2.200000000000000000e+02;-1.120788477032991004e+00
2.240000000000000000e+02;-1.098261626403454150e+00
2.280000000000000000e+02;-1.080427994000678238e+00
2.320000000000000000e+02;-1.062978495233468434e+00
2.360000000000000000e+02;-1.046937348837760240e+00
2.400000000000000000e+02;-1.028012910959925197e+00
2.440000000000000000e+02;-1.009923858838937871e+00
2.480000000000000000e+02;-9.827356492457688386e-01
2.520000000000000000e+02;-9.615348988079142067e-01
2.560000000000000000e+02;-9.335699328283232346e-01
2.600000000000000000e+02;-9.103120744738453229e-01
2.640000000000000000e+02;-8.913724507396789676e-01
2.680000000000000000e+02;-8.740493222428408204e-01
2.720000000000000000e+02;-8.482070272430369817e-01
2.760000000000000000e+02;-8.290452335515200444e-01
2.800000000000000000e+02;-8.057810323064060753e-01
2.840000000000000000e+02;-7.965046030405308342e-01
2.880000000000000000e+02;-7.771357118549360177e-01
2.920000000000000000e+02;-7.636927235279737936e-01
2.960000000000000000e+02;-7.576079402944929653e-01
3.000000000000000000e+02;-7.524838172027508154e-01
3.040000000000000000e+02;-7.422208302250992151e-01
3.080000000000000000e+02;-7.279162181670695286e-01
3.120000000000000000e+02;-7.176439631012593301e-01
3.160000000000000000e+02;-7.118695325954873532e-01
3.200000000000000000e+02;-7.049637436908671173e-01
3.240000000000000000e+02;-6.999734898808442907e-01
3.280000000000000000e+02;-6.936376067773594167e-01
3.320000000000000000e+02;-6.889937876235030512e-01
3.360000000000000000e+02;-6.815081044999489190e-01
3.400000000000000000e+02;-6.754625893206731568e-01
3.440000000000000000e+02;-6.676777855175676235e-01
3.480000000000000000e+02;-6.594465347716437220e-01
3.520000000000000000e+02;-6.503865241934262409e-01
3.560000000000000000e+02;-6.411813156680937764e-01
3.600000000000000000e+02;-6.300415577858320404e-01
3.640000000000000000e+02;-6.216969349955401292e-01
3.680000000000000000e+02;-6.142665990776761120e-01
3.720000000000000000e+02;-6.062445442343710189e-01
3.760000000000000000e+02;-5.979132216228580932e-01
3.800000000000000000e+02;-5.929514274831507725e-01
3.840000000000000000e+02;-5.884381489318122327e-01
3.880000000000000000e+02;-5.843669104513928847e-01
3.920000000000000000e+02;-5.812854069198932772e-01
3.960000000000000000e+02;-5.775663638863376415e-01
4.000000000000000000e+02;-5.748144807706558890e-01
4.040000000000000000e+02;-5.712065481906241082e-01
4.080000000000000000e+02;-5.684433504230239631e-01
4.120000000000000000e+02;-5.656285968417409382e-01
4.160000000000000000e+02;-5.638338461328401552e-01
4.200000000000000000e+02;-5.618488342773506616e-01
4.240000000000000000e+02;-5.596485506796683440e-01
4.280000000000000000e+02;-5.584329685730557991e-01
4.320000000000000000e+02;-5.570462251963179678e-01
4.360000000000000000e+02;-5.561124155481053100e-01
4.400000000000000000e+02;-5.548983686054865805e-01
4.440000000000000000e+02;-5.531811774164778761e-01
4.480000000000000000e+02;-5.519212114803575542e-01
4.520000000000000000e+02;-5.483765618929932195e-01
4.560000000000000000e+02;-5.430428672190176220e-01
4.600000000000000000e+02;-5.364420289745333026e-01
4.640000000000000000e+02;-5.349907938564888443e-01
4.680000000000000000e+02;-5.327647062185822957e-01
4.720000000000000000e+02;-5.283545668049232091e-01
4.760000000000000000e+02;-5.209808641704333221e-01
4.800000000000000000e+02;-5.101055351090164613e-01
4.840000000000000000e+02;-4.993823535077223097e-01
4.880000000000000000e+02;-4.830511100307210981e-01
4.920000000000000000e+02;-4.689259985196466141e-01
4.960000000000000000e+02;-4.454292673229071631e-01
5.000000000000000000e+02;-4.271678932880988988e-01
5.040000000000000000e+02;-4.199264687664224782e-01
5.080000000000000000e+02;-4.008160912786227215e-01
5.120000000000000000e+02;-3.972457032181693770e-01
5.160000000000000000e+02;-3.803138455570213017e-01
5.200000000000000000e+02;-3.598782752589297362e-01
5.240000000000000000e+02;-3.507362637429846663e-01
5.280000000000000000e+02;-3.406934056848775483e-01
5.320000000000000000e+02;-3.197094188538137094e-01
5.360000000000000000e+02;-2.997938618546354128e-01
5.400000000000000000e+02;-2.873226226250412685e-01
5.440000000000000000e+02;-2.764779288930758194e-01
5.480000000000000000e+02;-2.659790881314334499e-01
5.520000000000000000e+02;-2.554735007488372345e-01
5.560000000000000000e+02;-2.497258135845235316e-01
5.600000000000000000e+02;-2.425135387984092838e-01
5.640000000000000000e+02;-2.364765645411976425e-01
5.680000000000000000e+02;-2.321787705939239721e-01
5.720000000000000000e+02;-2.272718618025433013e-01
5.760000000000000000e+02;-2.212883658631925599e-01
5.800000000000000000e+02;-2.092831294845681478e-01
5.840000000000000000e+02;-1.928984224831859218e-01
5.880000000000000000e+02;-1.857065191900792445e-01
5.920000000000000000e+02;-1.822354157585960865e-01
5.960000000000000000e+02;-1.736746105341540614e-01
6.000000000000000000e+02;-1.603862980461759902e-01
6.040000000000000000e+02;-1.407519874709405316e-01
6.080000000000000000e+02;-1.201307228509281289e-01
6.120000000000000000e+02;-1.012087486426417882e-01
6.160000000000000000e+02;-8.357221636492502548e-02
6.200000000000000000e+02;-3.931504245503664868e-02
6.240000000000000000e+02;7.348909193610957818e-03
6.280000000000000000e+02;9.353565620497386601e-02
6.320000000000000000e+02;1.455489114698690079e-01
6.360000000000000000e+02;2.030663159040892451e-01
6.400000000000000000e+02;2.863657466174449051e-01
6.440000000000000000e+02;3.578150020070000048e-01
6.480000000000000000e+02;4.610393557487810767e-01
6.520000000000000000e+02;5.377359390611649026e-01
6.560000000000000000e+02;6.142605640737131001e-01
6.600000000000000000e+02;6.592501622241162540e-01
6.640000000000000000e+02;6.878913715041912180e-01
6.680000000000000000e+02;7.100381992282729371e-01
6.720000000000000000e+02;7.233801669028347980e-01
6.760000000000000000e+02;7.467854273657051900e-01
6.800000000000000000e+02;7.506897289323952727e-01
6.840000000000000000e+02;7.690032548192570205e-01
6.880000000000000000e+02;7.756476047003293406e-01
6.920000000000000000e+02;7.812353897351244081e-01
6.960000000000000000e+02;7.864509400000534445e-01
7.000000000000000000e+02;7.889883922793917703e-01
7.040000000000000000e+02;7.954775035178649478e-01
7.080000000000000000e+02;7.966296484564732161e-01
7.120000000000000000e+02;7.993993287521078406e-01
7.160000000000000000e+02;8.017466170934660630e-01
7.200000000000000000e+02;8.183555801426289911e-01
7.240000000000000000e+02;8.200392251276417133e-01
7.280000000000000000e+02;8.276516962439089964e-01
7.320000000000000000e+02;8.352450577303911494e-01
7.360000000000000000e+02;8.394783777874714747e-01
7.400000000000000000e+02;8.504878390270121935e-01
7.440000000000000000e+02;8.568416554952960063e-01
7.480000000000000000e+02;8.646165074733369593e-01
7.520000000000000000e+02;8.700739883453680878e-01
7.560000000000000000e+02;8.762049895837478175e-01
7.600000000000000000e+02;8.907262284234451766e-01
7.640000000000000000e+02;8.964992320897042788e-01
7.680000000000000000e+02;9.096174435588294527e-01
7.720000000000000000e+02;9.149713869986979553e-01
7.760000000000000000e+02;9.246005357655391332e-01
7.800000000000000000e+02;9.376036386815146395e-01
7.840000000000000000e+02;9.475751810459132063e-01
7.880000000000000000e+02;9.582026835287303923e-01
7.920000000000000000e+02;9.683754915208158121e-01
7.960000000000000000e+02;9.825672701927579133e-01
8.000000000000000000e+02;9.878671411830559634e-01
8.040000000000000000e+02;1.001324961745607922e+00
8.080000000000000000e+02;1.015094814402820900e+00
8.120000000000000000e+02;1.022266546667185638e+00
8.160000000000000000e+02;1.035757000746113210e+00
8.200000000000000000e+02;1.046713341702354638e+00
8.240000000000000000e+02;1.068972211975952602e+00
8.280000000000000000e+02;1.077998865059715872e+00
8.320000000000000000e+02;1.093455703043302307e+00
8.360000000000000000e+02;1.111571622150662852e+00
8.400000000000000000e+02;1.117317546195874645e+00
8.440000000000000000e+02;1.136702127410868401e+00
8.480000000000000000e+02;1.138521730990025516e+00
8.520000000000000000e+02;1.158733741859671040e+00
8.560000000000000000e+02;1.162268655482903590e+00
8.600000000000000000e+02;1.175299549018575362e+00
8.640000000000000000e+02;1.184060395689152445e+00
8.680000000000000000e+02;1.190690886334250687e+00
8.720000000000000000e+02;1.205953946358238715e+00
8.760000000000000000e+02;1.210348647589337245e+00
8.800000000000000000e+02;1.221948234072296913e+00
8.840000000000000000e+02;1.227922407101071700e+00
8.880000000000000000e+02;1.238172902456402991e+00
8.920000000000000000e+02;1.241655581104464945e+00
8.960000000000000000e+02;1.248464510133691086e+00
9.000000000000000000e+02;1.254373404303880113e+00
9.040000000000000000e+02;1.257995710855118077e+00
9.080000000000000000e+02;1.262433226877014203e+00
9.120000000000000000e+02;1.265236067662181219e+00
9.160000000000000000e+02;1.268943478549169779e+00
9.200000000000000000e+02;1.273416593138068542e+00
9.240000000000000000e+02;1.273489198456922322e+00
9.280000000000000000e+02;1.279765131056365579e+00
9.320000000000000000e+02;1.279765131056365579e+00
9.360000000000000000e+02;1.286588667985325785e+00
9.400000000000000000e+02;1.286588667985325785e+00
9.440000000000000000e+02;1.294581832912562014e+00
9.480000000000000000e+02;1.302275880057315094e+00
9.520000000000000000e+02;1.302275880057315094e+00
9.560000000000000000e+02;1.309023003450526801e+00
9.600000000000000000e+02;1.311108520058821947e+00
9.640000000000000000e+02;1.319956422889810188e+00
9.680000000000000000e+02;1.321493933323419023e+00
9.720000000000000000e+02;1.332427894107715449e+00
9.760000000000000000e+02;1.341788747830600759e+00
9.800000000000000000e+02;1.344867417602030990e+00
9.840000000000000000e+02;1.356339563645290403e+00
9.880000000000000000e+02;1.356339563645290403e+00
9.920000000000000000e+02;1.365568643022691653e+00
9.960000000000000000e+02;1.368509339685091142e+00
1.000000000000000000e+03;1.377009381021791601e+00
1.004000000000000000e+03;1.383115184897196759e+00
1.008000000000000000e+03;1.383115184897196759e+00
1.012000000000000000e+03;1.394874909197067137e+00
1.016000000000000000e+03;1.394884950110219179e+00
1.020000000000000000e+03;1.403024717575946934e+00
1.024000000000000000e+03;1.403330065531029458e+00
1.028000000000000000e+03;1.409931543711384405e+00
1.032000000000000000e+03;1.411445404463531617e+00
1.036000000000000000e+03;1.416908113745858566e+00
1.040000000000000000e+03;1.424532245359280580e+00
1.044000000000000000e+03;1.423736929365962300e+00
1.048000000000000000e+03;1.431318302848805235e+00
1.052000000000000000e+03;1.431318302848805235e+00
1.056000000000000000e+03;1.436297869139246508e+00
1.060000000000000000e+03;1.440168512370842091e+00


==> data/realdata/covid_incid_prct75.csv <==
xaxis; incid
0.000000000000000000e+00;-1.321178551247615518e+00
4.000000000000000000e+00;-1.316786974277757150e+00
8.000000000000000000e+00;-1.308389384052180082e+00
1.200000000000000000e+01;-1.299133279480345404e+00
1.600000000000000000e+01;-1.290952617835424032e+00
2.000000000000000000e+01;-1.279958533749830041e+00
2.400000000000000000e+01;-1.271916675575878397e+00
2.800000000000000000e+01;-1.264048318933326920e+00
3.200000000000000000e+01;-1.261972147568962033e+00
3.600000000000000000e+01;-1.261225189223551313e+00
4.000000000000000000e+01;-1.260531870501051976e+00
4.400000000000000000e+01;-1.260292807847861685e+00
4.800000000000000000e+01;-1.259545313003932465e+00
5.200000000000000000e+01;-1.259081200352610397e+00
5.600000000000000000e+01;-1.258778898587018302e+00
6.000000000000000000e+01;-1.258398303465724677e+00
6.400000000000000000e+01;-1.257379959174258932e+00
6.800000000000000000e+01;-1.256310368024243562e+00
7.200000000000000000e+01;-1.255443649713397614e+00
7.600000000000000000e+01;-1.254252385853673157e+00
8.000000000000000000e+01;-1.253553052116519906e+00
8.400000000000000000e+01;-1.252127158632268200e+00
8.800000000000000000e+01;-1.250928320346600842e+00
9.200000000000000000e+01;-1.249395762164104973e+00
9.600000000000000000e+01;-1.247571553830641111e+00
1.000000000000000000e+02;-1.245610341801937082e+00
1.040000000000000000e+02;-1.243029078629868778e+00
1.080000000000000000e+02;-1.240391926442368176e+00
1.120000000000000000e+02;-1.237454949034638707e+00
1.160000000000000000e+02;-1.235650300630937837e+00
1.200000000000000000e+02;-1.229904620908242485e+00
1.240000000000000000e+02;-1.221669341492426231e+00
1.280000000000000000e+02;-1.216389312109648291e+00
1.320000000000000000e+02;-1.213441425361062809e+00
1.360000000000000000e+02;-1.211190349933157995e+00
1.400000000000000000e+02;-1.208001777984726299e+00
1.440000000000000000e+02;-1.205089750090018397e+00
1.480000000000000000e+02;-1.202681997097490907e+00
1.520000000000000000e+02;-1.200390200586984424e+00
1.560000000000000000e+02;-1.196941164751833542e+00
1.600000000000000000e+02;-1.194406527400308615e+00
1.640000000000000000e+02;-1.192134628624368808e+00
1.680000000000000000e+02;-1.187862106790409600e+00
1.720000000000000000e+02;-1.183970515446841176e+00
1.760000000000000000e+02;-1.178384519968838529e+00
1.800000000000000000e+02;-1.172906953357802706e+00
1.840000000000000000e+02;-1.166457780685290935e+00
1.880000000000000000e+02;-1.159872434994557500e+00
1.920000000000000000e+02;-1.153929783376778984e+00
1.960000000000000000e+02;-1.145626056697640394e+00
2.000000000000000000e+02;-1.137691191117278677e+00
2.040000000000000000e+02;-1.121922590956178301e+00
2.080000000000000000e+02;-1.100128655819045287e+00
2.120000000000000000e+02;-1.081910672155924624e+00
2.160000000000000000e+02;-1.056504954433329369e+00
2.200000000000000000e+02;-1.030865836201904528e+00
2.240000000000000000e+02;-1.009102519448128010e+00
2.280000000000000000e+02;-9.741497771854471521e-01
2.320000000000000000e+02;-9.438010607038505029e-01
2.360000000000000000e+02;-9.230583324659330513e-01
2.400000000000000000e+02;-8.944439654758742364e-01
2.440000000000000000e+02;-8.716652936545474795e-01
2.480000000000000000e+02;-8.472343492406007037e-01
2.520000000000000000e+02;-8.255337794710467803e-01
2.560000000000000000e+02;-8.076118491237823660e-01
2.600000000000000000e+02;-7.907790973794098788e-01
2.640000000000000000e+02;-7.699444304966845953e-01
2.680000000000000000e+02;-7.482947473318753984e-01
2.720000000000000000e+02;-7.199804110489984588e-01
2.760000000000000000e+02;-7.001383261754194898e-01
2.800000000000000000e+02;-6.827092663789334770e-01
2.840000000000000000e+02;-6.693424753150449824e-01
2.880000000000000000e+02;-6.532669703205534750e-01
2.920000000000000000e+02;-6.399849364075237412e-01
2.960000000000000000e+02;-6.310986006414706084e-01
3.000000000000000000e+02;-6.125795857648814735e-01
3.040000000000000000e+02;-6.041599849546428480e-01
3.080000000000000000e+02;-5.929095001222062233e-01
3.120000000000000000e+02;-5.882767539179388772e-01
3.160000000000000000e+02;-5.836567372964798217e-01
3.200000000000000000e+02;-5.743866220910127662e-01
3.240000000000000000e+02;-5.631851839825743333e-01
3.280000000000000000e+02;-5.576403642451248643e-01
3.320000000000000000e+02;-5.541636942781946740e-01
3.360000000000000000e+02;-5.506793267311667073e-01
3.400000000000000000e+02;-5.470074617206873713e-01
3.440000000000000000e+02;-5.423208197919739959e-01
3.480000000000000000e+02;-5.341545982318438579e-01
3.520000000000000000e+02;-5.293196672274446124e-01
3.560000000000000000e+02;-5.236114140647302184e-01
3.600000000000000000e+02;-5.165328014917468513e-01
3.640000000000000000e+02;-5.117603911711200437e-01
3.680000000000000000e+02;-5.034506826363447374e-01
3.720000000000000000e+02;-4.964311466290399766e-01
3.760000000000000000e+02;-4.889256671302265600e-01
3.800000000000000000e+02;-4.853658161521232084e-01
3.840000000000000000e+02;-4.785664809246725770e-01
3.880000000000000000e+02;-4.747716404766071929e-01
3.920000000000000000e+02;-4.715974534370339644e-01
3.960000000000000000e+02;-4.633727544479521177e-01
4.000000000000000000e+02;-4.601457885588106644e-01
4.040000000000000000e+02;-4.566821953337025231e-01
4.080000000000000000e+02;-4.547504175049498776e-01
4.120000000000000000e+02;-4.533454482216789927e-01
4.160000000000000000e+02;-4.523376371079725899e-01
4.200000000000000000e+02;-4.513300817436785017e-01
4.240000000000000000e+02;-4.501764874045542930e-01
4.280000000000000000e+02;-4.491750446923801765e-01
4.320000000000000000e+02;-4.484902118585786801e-01
4.360000000000000000e+02;-4.472742136939038549e-01
4.400000000000000000e+02;-4.462371952948944731e-01
4.440000000000000000e+02;-4.455148461159744167e-01
4.480000000000000000e+02;-4.444611996038563273e-01
4.520000000000000000e+02;-4.417498726357790284e-01
4.560000000000000000e+02;-4.367420481311471425e-01
4.600000000000000000e+02;-4.339834701746848600e-01
4.640000000000000000e+02;-4.315081420286601688e-01
4.680000000000000000e+02;-4.182160360623214945e-01
4.720000000000000000e+02;-4.128297157641979132e-01
4.760000000000000000e+02;-4.065226726910753374e-01
4.800000000000000000e+02;-3.956436532751886892e-01
4.840000000000000000e+02;-3.814154280768959904e-01
4.880000000000000000e+02;-3.568572296534295307e-01
4.920000000000000000e+02;-3.446120109442954993e-01
4.960000000000000000e+02;-3.263295565616477489e-01
5.000000000000000000e+02;-3.145333638709920110e-01
5.040000000000000000e+02;-3.009293104030520416e-01
5.080000000000000000e+02;-2.717669166317020490e-01
5.120000000000000000e+02;-2.583943880831783280e-01
5.160000000000000000e+02;-2.242790109630772577e-01
5.200000000000000000e+02;-2.019799813804729616e-01
5.240000000000000000e+02;-1.783136995540043346e-01
5.280000000000000000e+02;-1.558345469063034949e-01
5.320000000000000000e+02;-1.391252356987821570e-01
5.360000000000000000e+02;-1.253503170521519106e-01
5.400000000000000000e+02;-1.156865952228581795e-01
5.440000000000000000e+02;-9.245246676417633036e-02
5.480000000000000000e+02;-8.625268951023559727e-02
5.520000000000000000e+02;-6.346896779509683673e-02
5.560000000000000000e+02;-4.305819015925380078e-02
5.600000000000000000e+02;-4.178325702283268439e-02
5.640000000000000000e+02;-2.504584523078448241e-02
5.680000000000000000e+02;-2.034483205962692859e-02
5.720000000000000000e+02;-1.248503740137634974e-02
5.760000000000000000e+02;-2.708619876025482407e-03
5.800000000000000000e+02;1.452604525891331485e-03
5.840000000000000000e+02;7.555826358546431989e-03
5.880000000000000000e+02;1.753126807557469150e-02
5.920000000000000000e+02;2.542125064112304295e-02
5.960000000000000000e+02;3.670822103646424750e-02
6.000000000000000000e+02;4.730053908540599039e-02
6.040000000000000000e+02;6.323956666571414753e-02
6.080000000000000000e+02;8.049988259397394819e-02
6.120000000000000000e+02;8.869094632115002985e-02
6.160000000000000000e+02;1.036009140578127985e-01
6.200000000000000000e+02;1.223733005320976619e-01
6.240000000000000000e+02;1.462739734192387286e-01
6.280000000000000000e+02;1.885173738732480175e-01
6.320000000000000000e+02;2.540694216547992879e-01
6.360000000000000000e+02;3.208655756316101670e-01
6.400000000000000000e+02;4.265322425082400670e-01
6.440000000000000000e+02;4.817848601980001533e-01
6.480000000000000000e+02;5.908313969970504509e-01
6.520000000000000000e+02;6.504657017586403800e-01
6.560000000000000000e+02;7.146479436583311751e-01
6.600000000000000000e+02;7.558176143005562730e-01
6.640000000000000000e+02;7.807505174409170579e-01
6.680000000000000000e+02;8.033648791187415483e-01
6.720000000000000000e+02;8.183933174322078896e-01
6.760000000000000000e+02;8.342812705722909561e-01
6.800000000000000000e+02;8.386838490851538097e-01
6.840000000000000000e+02;8.519369007737260802e-01
6.880000000000000000e+02;8.643638540539455573e-01
6.920000000000000000e+02;8.774631879568612902e-01
6.960000000000000000e+02;8.810198801307775884e-01
7.000000000000000000e+02;8.880279825717836140e-01
7.040000000000000000e+02;8.903153153200125125e-01
7.080000000000000000e+02;8.903153153200125125e-01
7.120000000000000000e+02;8.929321991839171968e-01
7.160000000000000000e+02;8.942034416837164601e-01
7.200000000000000000e+02;9.005936597154646783e-01
7.240000000000000000e+02;9.024596810126868096e-01
7.280000000000000000e+02;9.046155573726117893e-01
7.320000000000000000e+02;9.063320973257515956e-01
7.360000000000000000e+02;9.079461247739853968e-01
7.400000000000000000e+02;9.170541495869510840e-01
7.440000000000000000e+02;9.196475848722298618e-01
7.480000000000000000e+02;9.227915306656028216e-01
7.520000000000000000e+02;9.268844512207377040e-01
7.560000000000000000e+02;9.334247920862296377e-01
7.600000000000000000e+02;9.424836627229414843e-01
7.640000000000000000e+02;9.525328768175880256e-01
7.680000000000000000e+02;9.690292339429544821e-01
7.720000000000000000e+02;9.746131163768773087e-01
7.760000000000000000e+02;9.910890455247178821e-01
7.800000000000000000e+02;1.006544087697622381e+00
7.840000000000000000e+02;1.012789398059627644e+00
7.880000000000000000e+02;1.024681501267882267e+00
7.920000000000000000e+02;1.037100384654251695e+00
7.960000000000000000e+02;1.054260573945061452e+00
8.000000000000000000e+02;1.062568182119335791e+00
8.040000000000000000e+02;1.086249667071687464e+00
8.080000000000000000e+02;1.107036515754295403e+00
8.120000000000000000e+02;1.115215897372370701e+00
8.160000000000000000e+02;1.133814386867889379e+00
8.200000000000000000e+02;1.136375488015592072e+00
8.240000000000000000e+02;1.148554750751428655e+00
8.280000000000000000e+02;1.156660045209061627e+00
8.320000000000000000e+02;1.164384670695289170e+00
8.360000000000000000e+02;1.183835595669166407e+00
8.400000000000000000e+02;1.193052981910570631e+00
8.440000000000000000e+02;1.209719643227490593e+00
8.480000000000000000e+02;1.217900493836195031e+00
8.520000000000000000e+02;1.230052100641809254e+00
8.560000000000000000e+02;1.238970347810767203e+00
8.600000000000000000e+02;1.246999988578439300e+00
8.640000000000000000e+02;1.253671521988429127e+00
8.680000000000000000e+02;1.262574272473499848e+00
8.720000000000000000e+02;1.269521091445693806e+00
8.760000000000000000e+02;1.275114138979320577e+00
8.800000000000000000e+02;1.288458107354224946e+00
8.840000000000000000e+02;1.294306714594007701e+00
8.880000000000000000e+02;1.302461881331014482e+00
8.920000000000000000e+02;1.311375510194142668e+00
8.960000000000000000e+02;1.314513666830452232e+00
9.000000000000000000e+02;1.324444301356474174e+00
9.040000000000000000e+02;1.327928439968101726e+00
9.080000000000000000e+02;1.334509022177604809e+00
9.120000000000000000e+02;1.335308919522224080e+00
9.160000000000000000e+02;1.340453425185980985e+00
9.200000000000000000e+02;1.342597586497134010e+00
9.240000000000000000e+02;1.346106480166364694e+00
9.280000000000000000e+02;1.353340982443671958e+00
9.320000000000000000e+02;1.358228309864897287e+00
9.360000000000000000e+02;1.362846151168770614e+00
9.400000000000000000e+02;1.364003074530618198e+00
9.440000000000000000e+02;1.370188172857414344e+00
9.480000000000000000e+02;1.374383148650558883e+00
9.520000000000000000e+02;1.377601748398502357e+00
9.560000000000000000e+02;1.385638188861072928e+00
9.600000000000000000e+02;1.392383954187976558e+00
9.640000000000000000e+02;1.396755399941935760e+00
9.680000000000000000e+02;1.403808380014336388e+00
9.720000000000000000e+02;1.411111954836219873e+00
9.760000000000000000e+02;1.417829685940193984e+00
9.800000000000000000e+02;1.426482648936246767e+00
9.840000000000000000e+02;1.440018793830095456e+00
9.880000000000000000e+02;1.442055533602070172e+00
9.920000000000000000e+02;1.452775128062729015e+00
9.960000000000000000e+02;1.455551254341381329e+00
1.000000000000000000e+03;1.460998389765410188e+00
1.004000000000000000e+03;1.469055980667199224e+00
1.008000000000000000e+03;1.472397359801916217e+00
1.012000000000000000e+03;1.480797343012136613e+00
1.016000000000000000e+03;1.482328825627557523e+00
1.020000000000000000e+03;1.489263327640192092e+00
1.024000000000000000e+03;1.491464429859876484e+00
1.028000000000000000e+03;1.500222885048353882e+00
1.032000000000000000e+03;1.502592214585314334e+00
1.036000000000000000e+03;1.507128715437748401e+00
1.040000000000000000e+03;1.513228456508403763e+00
1.044000000000000000e+03;1.517737858392374184e+00
1.048000000000000000e+03;1.520747101905229659e+00
1.052000000000000000e+03;1.524645127736529826e+00
1.056000000000000000e+03;1.526367439559799699e+00
1.060000000000000000e+03;1.528726282313234819e+00


==> data/realdata/covid_regret_med.csv <==
xaxis; regret
0.000000000000000000e+00;2.453898852131387504e-07
4.000000000000000000e+00;8.488381933850737567e-07
8.000000000000000000e+00;1.466110368939562987e-06
1.200000000000000000e+01;2.096440980078688466e-06
1.600000000000000000e+01;2.743818445481812867e-06
2.000000000000000000e+01;3.409435767499706835e-06
2.400000000000000000e+01;4.099653938328972659e-06
2.800000000000000000e+01;4.820892947822511993e-06
3.200000000000000000e+01;5.579312350293156625e-06
3.600000000000000000e+01;6.383451200214651663e-06
4.000000000000000000e+01;7.243721432363580021e-06
4.400000000000000000e+01;8.165685538272889735e-06
4.800000000000000000e+01;9.150781630118812654e-06
5.200000000000000000e+01;1.020074416877745992e-05
5.600000000000000000e+01;1.131198651572799154e-05
6.000000000000000000e+01;1.247591286537076647e-05
6.400000000000000000e+01;1.368287837129898346e-05
6.800000000000000000e+01;1.492061123453428277e-05
7.200000000000000000e+01;1.617604029550522631e-05
7.600000000000000000e+01;1.743756541544973313e-05
8.000000000000000000e+01;1.869476970925932957e-05
8.400000000000000000e+01;1.994086202587175757e-05
8.800000000000000000e+01;2.116964148300071443e-05
9.200000000000000000e+01;2.237926666646356268e-05
9.600000000000000000e+01;2.357023940408138068e-05
1.000000000000000000e+02;2.474755950449814397e-05
1.040000000000000000e+02;2.591764209561745881e-05
1.080000000000000000e+02;2.708998291121674407e-05
1.120000000000000000e+02;2.827816147460484542e-05
1.160000000000000000e+02;2.949853643838938695e-05
1.200000000000000000e+02;3.077110569461052837e-05
1.240000000000000000e+02;3.211631894200772132e-05
1.280000000000000000e+02;3.355385283101998531e-05
1.320000000000000000e+02;3.510129380166386668e-05
1.360000000000000000e+02;3.677414698151904829e-05
1.400000000000000000e+02;3.858065151230568663e-05
1.440000000000000000e+02;4.052613270285357295e-05
1.480000000000000000e+02;4.261379072652407346e-05
1.520000000000000000e+02;4.483409155159169090e-05
1.560000000000000000e+02;4.717460658459665841e-05
1.600000000000000000e+02;4.962215824582960768e-05
1.640000000000000000e+02;5.216546461379962873e-05
1.680000000000000000e+02;5.479286648903944806e-05
1.720000000000000000e+02;5.749131751979472712e-05
1.760000000000000000e+02;6.024814142153664138e-05
1.800000000000000000e+02;6.305219870375870696e-05
1.840000000000000000e+02;6.590712360435750726e-05
1.880000000000000000e+02;6.881898105769488445e-05
1.920000000000000000e+02;7.180779577127051913e-05
1.960000000000000000e+02;7.490063027357647110e-05
2.000000000000000000e+02;7.814000804338554510e-05
2.040000000000000000e+02;8.160691356555950971e-05
2.080000000000000000e+02;8.541830579069494488e-05
2.120000000000000000e+02;8.976897736127479623e-05
2.160000000000000000e+02;9.492642091752645224e-05
2.200000000000000000e+02;1.012834742465265701e-04
2.240000000000000000e+02;1.092716557487667878e-04
2.280000000000000000e+02;1.194321526236902882e-04
2.320000000000000000e+02;1.324211760895610079e-04
2.360000000000000000e+02;1.489732237602110689e-04
2.400000000000000000e+02;1.699254845389173139e-04
2.440000000000000000e+02;1.961238387861459877e-04
2.480000000000000000e+02;2.283822857061810270e-04
2.520000000000000000e+02;2.673320068004124547e-04
2.560000000000000000e+02;3.134904736690737265e-04
2.600000000000000000e+02;3.671720215874453466e-04
2.640000000000000000e+02;4.284600756345321938e-04
2.680000000000000000e+02;4.973130212682403024e-04
2.720000000000000000e+02;5.735722064958891303e-04
2.760000000000000000e+02;6.570079652235041303e-04
2.800000000000000000e+02;7.472926315348977144e-04
2.840000000000000000e+02;8.440278058806352426e-04
2.880000000000000000e+02;9.468053408736382343e-04
2.920000000000000000e+02;1.055209084894020511e-03
2.960000000000000000e+02;1.168827278096266171e-03
3.000000000000000000e+02;1.287252037934271624e-03
3.040000000000000000e+02;1.410356824564688860e-03
3.080000000000000000e+02;1.539919981085081501e-03
3.120000000000000000e+02;1.680513382951845597e-03
3.160000000000000000e+02;1.838172387142786258e-03
3.200000000000000000e+02;2.018585714726285792e-03
3.240000000000000000e+02;2.225807747514228253e-03
3.280000000000000000e+02;2.461881975739958848e-03
3.320000000000000000e+02;2.726655370212262026e-03
3.360000000000000000e+02;3.018205711572973654e-03
3.400000000000000000e+02;3.333459395036680005e-03
3.440000000000000000e+02;3.668534562851350368e-03
3.480000000000000000e+02;4.019311966329180974e-03
3.520000000000000000e+02;4.382069021849171499e-03
3.560000000000000000e+02;4.753450589454939063e-03
3.600000000000000000e+02;5.130396772804347166e-03
3.640000000000000000e+02;5.510187117525279163e-03
3.680000000000000000e+02;5.890439267940965340e-03
3.720000000000000000e+02;6.268932332014507530e-03
3.760000000000000000e+02;6.643850584442883601e-03
3.800000000000000000e+02;7.013834491699946425e-03
3.840000000000000000e+02;7.377768417147258402e-03
3.880000000000000000e+02;7.734641696300819519e-03
3.920000000000000000e+02;8.083598475656083096e-03
3.960000000000000000e+02;8.423887702253963009e-03
4.000000000000000000e+02;8.754863034951656034e-03
4.040000000000000000e+02;9.075949503693720236e-03
4.080000000000000000e+02;9.386624668128092444e-03
4.120000000000000000e+02;9.686450986618366094e-03
4.160000000000000000e+02;9.975079051709825201e-03
4.200000000000000000e+02;1.025222330692797564e-02
4.240000000000000000e+02;1.051767029289334826e-02
4.280000000000000000e+02;1.077127771517301380e-02
4.320000000000000000e+02;1.101300193682190620e-02
4.360000000000000000e+02;1.124288215452780119e-02
4.400000000000000000e+02;1.146103035739289011e-02
4.440000000000000000e+02;1.166762093784276533e-02
4.480000000000000000e+02;1.186288661874400005e-02
4.520000000000000000e+02;1.204711212015449097e-02
4.560000000000000000e+02;1.222061872119890695e-02
4.600000000000000000e+02;1.238376804767959451e-02
4.640000000000000000e+02;1.253696576073596268e-02
4.680000000000000000e+02;1.268066211190033675e-02
4.720000000000000000e+02;1.281536522991063090e-02
4.760000000000000000e+02;1.294166243520749986e-02
4.800000000000000000e+02;1.306024431953033832e-02
4.840000000000000000e+02;1.317193201319368824e-02
4.880000000000000000e+02;1.327771240673699706e-02
4.920000000000000000e+02;1.337877253047576459e-02
4.960000000000000000e+02;1.347648153230427033e-02
5.000000000000000000e+02;1.357239719312745320e-02
5.040000000000000000e+02;1.366825143657904654e-02
5.080000000000000000e+02;1.376588756394835598e-02
5.120000000000000000e+02;1.386724348671251363e-02
5.160000000000000000e+02;1.397430550612257030e-02
5.200000000000000000e+02;1.408917148460184406e-02
5.240000000000000000e+02;1.421398920920703343e-02
5.280000000000000000e+02;1.435099407870136200e-02
5.320000000000000000e+02;1.450245571725825716e-02
5.360000000000000000e+02;1.467068015600785438e-02
5.400000000000000000e+02;1.485795659270282981e-02
5.440000000000000000e+02;1.506658944951455234e-02
5.480000000000000000e+02;1.529882402956666068e-02
5.520000000000000000e+02;1.555698600054423140e-02
5.560000000000000000e+02;1.584346917719599637e-02
5.600000000000000000e+02;1.616042812010966279e-02
5.640000000000000000e+02;1.651049243736380304e-02
5.680000000000000000e+02;1.689662221824604627e-02
5.720000000000000000e+02;1.732169191728021029e-02
5.760000000000000000e+02;1.778875204133424301e-02
5.800000000000000000e+02;1.830093675830236563e-02
5.840000000000000000e+02;1.886169247031160498e-02
5.880000000000000000e+02;1.947471783123043768e-02
5.920000000000000000e+02;2.014400069460355394e-02
5.960000000000000000e+02;2.087350929542148431e-02
6.000000000000000000e+02;2.166703184441509319e-02
6.040000000000000000e+02;2.252895642641912499e-02
6.080000000000000000e+02;2.346299227302402202e-02
6.120000000000000000e+02;2.447149311408644903e-02
6.160000000000000000e+02;2.555584647432745937e-02
6.200000000000000000e+02;2.671718061888176884e-02
6.240000000000000000e+02;2.795486256044488194e-02
6.280000000000000000e+02;2.926615838012183723e-02
6.320000000000000000e+02;3.064374865045235014e-02
6.360000000000000000e+02;3.207308375895366603e-02
6.400000000000000000e+02;3.352653483677009438e-02
6.440000000000000000e+02;3.496252039095570918e-02
6.480000000000000000e+02;3.634035188283003120e-02
6.520000000000000000e+02;3.763837766861166667e-02
6.560000000000000000e+02;3.888786775368626575e-02
6.600000000000000000e+02;4.024736040540746740e-02
6.640000000000000000e+02;4.182199803304780666e-02
6.680000000000000000e+02;4.339787398020671094e-02
6.720000000000000000e+02;4.484786576405851155e-02
6.760000000000000000e+02;4.615813919665713583e-02
6.800000000000000000e+02;4.734946481402054624e-02
6.840000000000000000e+02;4.844620294435682956e-02
6.880000000000000000e+02;4.946269642310978376e-02
6.920000000000000000e+02;5.039818036347682578e-02
6.960000000000000000e+02;5.126049854474432760e-02
7.000000000000000000e+02;5.206373713596981062e-02
7.040000000000000000e+02;5.281865913320636652e-02
7.080000000000000000e+02;5.353269783421658878e-02
7.120000000000000000e+02;5.421138129011091045e-02
7.160000000000000000e+02;5.485946492414318226e-02
7.200000000000000000e+02;5.548145619382485738e-02
7.240000000000000000e+02;5.608179639602106636e-02
7.280000000000000000e+02;5.666450610023720386e-02
7.320000000000000000e+02;5.723182253928300184e-02
7.360000000000000000e+02;5.778447968775526217e-02
7.400000000000000000e+02;5.832186714238464520e-02
7.440000000000000000e+02;5.884273534981540599e-02
7.480000000000000000e+02;5.934591040405615137e-02
7.520000000000000000e+02;5.983054150902584328e-02
7.560000000000000000e+02;6.029632404854711608e-02
7.600000000000000000e+02;6.074338920457159757e-02
7.640000000000000000e+02;6.117223308699714507e-02
7.680000000000000000e+02;6.158374950176108420e-02
7.720000000000000000e+02;6.197890477350020966e-02
7.760000000000000000e+02;6.235851623638614949e-02
7.800000000000000000e+02;6.272327460166877977e-02
7.840000000000000000e+02;6.307383585502415735e-02
7.880000000000000000e+02;6.341076688723129573e-02
7.920000000000000000e+02;6.373449256036735344e-02
7.960000000000000000e+02;6.404538917288576938e-02
8.000000000000000000e+02;6.434371308158415292e-02
8.040000000000000000e+02;6.462966814118824288e-02
8.080000000000000000e+02;6.490346013588316199e-02
8.120000000000000000e+02;6.516530000290404745e-02
8.160000000000000000e+02;6.541539863258336029e-02
8.200000000000000000e+02;6.565399780385303141e-02
8.240000000000000000e+02;6.588130852504243962e-02
8.280000000000000000e+02;6.609727325199495074e-02
8.320000000000000000e+02;6.630215727950913851e-02
8.360000000000000000e+02;6.649647632867518310e-02
8.400000000000000000e+02;6.668072963198543035e-02
8.440000000000000000e+02;6.685525586820872945e-02
8.480000000000000000e+02;6.702031744645811639e-02
8.520000000000000000e+02;6.717634448162226879e-02
8.560000000000000000e+02;6.732367182384497994e-02
8.600000000000000000e+02;6.746261405703388170e-02
8.640000000000000000e+02;6.759342361165712743e-02
8.680000000000000000e+02;6.771634445395946500e-02
8.720000000000000000e+02;6.783157027108976944e-02
8.760000000000000000e+02;6.793937410633008045e-02
8.800000000000000000e+02;6.803998449143928984e-02
8.840000000000000000e+02;6.813353857253008627e-02
8.880000000000000000e+02;6.822018926320860821e-02
8.920000000000000000e+02;6.830010202077402282e-02
8.960000000000000000e+02;6.837350831190487643e-02
9.000000000000000000e+02;6.844063536747622967e-02
9.040000000000000000e+02;6.850167448880320475e-02
9.080000000000000000e+02;6.855682797109811932e-02
9.120000000000000000e+02;6.860625674837278476e-02
9.160000000000000000e+02;6.865015000923370414e-02
9.200000000000000000e+02;6.868868947278718162e-02
9.240000000000000000e+02;6.872203145536577573e-02
9.280000000000000000e+02;6.875031464402764358e-02
9.320000000000000000e+02;6.877369551545227389e-02
9.360000000000000000e+02;6.879235531800445558e-02
9.400000000000000000e+02;6.880643557248132536e-02
9.440000000000000000e+02;6.881608565393856902e-02
9.480000000000000000e+02;6.882146831116825458e-02
9.520000000000000000e+02;6.882271624181700298e-02
9.560000000000000000e+02;6.881995123476569720e-02
9.600000000000000000e+02;6.881330185148953893e-02
9.640000000000000000e+02;6.880290595618808458e-02
9.680000000000000000e+02;6.878891115941086765e-02
9.720000000000000000e+02;6.877143778182295830e-02
9.760000000000000000e+02;6.875059744671627171e-02
9.800000000000000000e+02;6.872650387686307649e-02
9.840000000000000000e+02;6.869925789287005535e-02
9.880000000000000000e+02;6.866896468167880963e-02
9.920000000000000000e+02;6.863573648641473068e-02
9.960000000000000000e+02;6.859968245292216715e-02
1.000000000000000000e+03;6.856089961893398199e-02
1.004000000000000000e+03;6.851948411486738499e-02
1.008000000000000000e+03;6.847554440972769552e-02
1.012000000000000000e+03;6.842916932056325452e-02
1.016000000000000000e+03;6.838046996922804432e-02
1.020000000000000000e+03;6.832953112759476699e-02
1.024000000000000000e+03;6.827643533379211538e-02
1.028000000000000000e+03;6.822125713322126084e-02
1.032000000000000000e+03;6.816406828021652486e-02
1.036000000000000000e+03;6.810494612815502780e-02
1.040000000000000000e+03;6.804396045816385463e-02
1.044000000000000000e+03;6.798118777442174743e-02
1.048000000000000000e+03;6.791668487198775084e-02
1.052000000000000000e+03;6.785051496684711692e-02
1.056000000000000000e+03;6.778275322560213534e-02
1.060000000000000000e+03;6.771345306842271872e-02


==> data/realdata/finantial_err_med.csv <==
xaxis; err
0.000000000000000000e+00;1.315534471917566631e-02
4.000000000000000000e+00;4.661889950090833401e-02
8.000000000000000000e+00;5.179183372673001190e-02
1.200000000000000000e+01;5.125108155420942530e-02
1.600000000000000000e+01;4.991708719587550913e-02
2.000000000000000000e+01;4.941601936857164395e-02
2.400000000000000000e+01;5.103871612620818066e-02
2.800000000000000000e+01;5.649804865524888503e-02
3.200000000000000000e+01;7.713857056175722759e-02
3.600000000000000000e+01;2.449039754105224731e-01
4.000000000000000000e+01;2.212471106695620693e-01
4.400000000000000000e+01;9.487589422632518310e-02
4.800000000000000000e+01;4.989078569207010955e-02
5.200000000000000000e+01;4.752080542929502938e-02
5.600000000000000000e+01;4.585643124214214272e-02
6.000000000000000000e+01;4.229507213066092952e-02
6.400000000000000000e+01;3.954654975905838588e-02
6.800000000000000000e+01;3.816815991680701237e-02
7.200000000000000000e+01;3.736031789454036939e-02
7.600000000000000000e+01;3.726557030244788404e-02
8.000000000000000000e+01;3.600536819389068416e-02
8.400000000000000000e+01;3.586776413697600335e-02
8.800000000000000000e+01;3.698754042091239452e-02
9.200000000000000000e+01;3.931589844166286790e-02
9.600000000000000000e+01;4.253071105425543230e-02
1.000000000000000000e+02;4.672929537296358071e-02
1.040000000000000000e+02;5.206518925911493567e-02
1.080000000000000000e+02;5.385919743628141132e-02
1.120000000000000000e+02;5.372849891489896862e-02
1.160000000000000000e+02;5.140149253139183333e-02
1.200000000000000000e+02;4.867645621258939043e-02
1.240000000000000000e+02;4.618248877757402671e-02
1.280000000000000000e+02;4.477059349532462595e-02
1.320000000000000000e+02;4.507749132464151237e-02
1.360000000000000000e+02;4.755120877613560476e-02
1.400000000000000000e+02;5.141719778350960918e-02
1.440000000000000000e+02;5.667303303501839556e-02
1.480000000000000000e+02;6.192314495741821356e-02
1.520000000000000000e+02;6.585012312168343762e-02
1.560000000000000000e+02;6.964560776521003249e-02
1.600000000000000000e+02;7.433488588342450354e-02
1.640000000000000000e+02;7.804673526441595344e-02
1.680000000000000000e+02;7.675230104523246555e-02
1.720000000000000000e+02;7.553164259247238665e-02
1.760000000000000000e+02;7.363514413309377171e-02
1.800000000000000000e+02;7.042091322552256061e-02
1.840000000000000000e+02;6.688764084251982989e-02
1.880000000000000000e+02;6.394917330671227862e-02
1.920000000000000000e+02;6.053460701210182371e-02
1.960000000000000000e+02;5.831755210104996867e-02
2.000000000000000000e+02;6.072671877165423254e-02
2.040000000000000000e+02;6.944076972947461901e-02
2.080000000000000000e+02;8.534690026239000193e-02
2.120000000000000000e+02;1.052079112212086776e-01
2.160000000000000000e+02;1.222124227749426112e-01
2.200000000000000000e+02;1.275171807348981223e-01
2.240000000000000000e+02;1.202047054623723438e-01
2.280000000000000000e+02;1.076681240339582984e-01
2.320000000000000000e+02;9.740469642325798316e-02
2.360000000000000000e+02;8.917794523701691456e-02
2.400000000000000000e+02;8.305404072980317187e-02
2.440000000000000000e+02;7.825078113001397717e-02
2.480000000000000000e+02;7.347359646896284291e-02
2.520000000000000000e+02;6.863324838468311262e-02
2.560000000000000000e+02;6.469083316502924341e-02
2.600000000000000000e+02;6.176872323238269402e-02
2.640000000000000000e+02;5.899093577194748639e-02
2.680000000000000000e+02;5.680953826588838740e-02
2.720000000000000000e+02;5.539159998998478829e-02
2.760000000000000000e+02;5.470083367686284087e-02
2.800000000000000000e+02;5.319897028366035729e-02
2.840000000000000000e+02;4.939718399528189585e-02
2.880000000000000000e+02;4.622295049107415926e-02
2.920000000000000000e+02;4.458489520696394537e-02
2.960000000000000000e+02;4.450604493209689427e-02
3.000000000000000000e+02;4.475741895835102374e-02
3.040000000000000000e+02;4.424711654622846130e-02
3.080000000000000000e+02;4.335336163082448291e-02
3.120000000000000000e+02;4.148062849153193871e-02
3.160000000000000000e+02;3.875380829777518021e-02
3.200000000000000000e+02;3.552781207123208163e-02
3.240000000000000000e+02;3.285786454715314969e-02
3.280000000000000000e+02;3.103071527689960779e-02
3.320000000000000000e+02;2.987803693266302338e-02
3.360000000000000000e+02;2.941395531658326165e-02
3.400000000000000000e+02;2.950376127620201600e-02
3.440000000000000000e+02;2.971075360466578219e-02
3.480000000000000000e+02;3.016414692263050604e-02
3.520000000000000000e+02;3.094523867100591741e-02
3.560000000000000000e+02;3.196556889421314773e-02
3.600000000000000000e+02;3.284545530990941320e-02
3.640000000000000000e+02;3.284809893106044321e-02
3.680000000000000000e+02;3.181284062035207721e-02
3.720000000000000000e+02;3.033762752944489313e-02
3.760000000000000000e+02;2.931970466785657412e-02
3.800000000000000000e+02;2.907693564733294586e-02
3.840000000000000000e+02;3.056276921057212922e-02
3.880000000000000000e+02;3.501741106913947715e-02
3.920000000000000000e+02;4.200398541231049193e-02
3.960000000000000000e+02;4.963833197394264957e-02
4.000000000000000000e+02;5.375857663784568141e-02
4.040000000000000000e+02;5.181374731996454125e-02
4.080000000000000000e+02;4.695215154745176894e-02
4.120000000000000000e+02;4.406599628883113573e-02
4.160000000000000000e+02;4.406343481285060482e-02
4.200000000000000000e+02;4.624058523567928236e-02
4.240000000000000000e+02;4.912794515905073017e-02
4.280000000000000000e+02;5.297313010396218630e-02
4.320000000000000000e+02;5.776334877713226040e-02
4.360000000000000000e+02;6.266095509517254081e-02
4.400000000000000000e+02;6.855950282707028165e-02
4.440000000000000000e+02;7.615808327910356113e-02
4.480000000000000000e+02;8.441795860419198938e-02
4.520000000000000000e+02;9.252688190700472659e-02
4.560000000000000000e+02;9.985123821619849849e-02
4.600000000000000000e+02;1.081377809273516843e-01
4.640000000000000000e+02;1.107973764606604711e-01
4.680000000000000000e+02;1.116438913286221107e-01
4.720000000000000000e+02;1.134092942191220199e-01
4.760000000000000000e+02;1.164372723490038064e-01
4.800000000000000000e+02;1.197485875939255234e-01
4.840000000000000000e+02;1.191416733389103061e-01
4.880000000000000000e+02;1.175443616471829184e-01
4.920000000000000000e+02;1.151672055011202234e-01
4.960000000000000000e+02;1.132828314384932977e-01
5.000000000000000000e+02;1.096305984738130818e-01
5.040000000000000000e+02;1.055833372073411852e-01
5.080000000000000000e+02;1.013521288171403689e-01
5.120000000000000000e+02;9.402550239314377833e-02
5.160000000000000000e+02;8.685972725588174403e-02
5.200000000000000000e+02;8.048484852975913706e-02
5.240000000000000000e+02;7.545505396917405461e-02
5.280000000000000000e+02;7.164742864749742979e-02
5.320000000000000000e+02;7.003343663356173532e-02
5.360000000000000000e+02;6.959225399708851567e-02
5.400000000000000000e+02;6.800867231199622664e-02
5.440000000000000000e+02;6.708140964082363877e-02
5.480000000000000000e+02;6.680236001288841763e-02
5.520000000000000000e+02;6.759768048820007091e-02
5.560000000000000000e+02;6.976969732775609168e-02
5.600000000000000000e+02;7.219274335101247275e-02
5.640000000000000000e+02;7.892430809460004859e-02
5.680000000000000000e+02;9.485870504958623939e-02
5.720000000000000000e+02;1.323810819215180679e-01
5.760000000000000000e+02;1.602517746526861131e-01
5.800000000000000000e+02;2.464560469156337197e-01
5.840000000000000000e+02;3.430002510144791183e-01
5.880000000000000000e+02;4.781228737303636067e-01
5.920000000000000000e+02;6.299865634819163951e-01
5.960000000000000000e+02;7.337892898851441359e-01
6.000000000000000000e+02;7.682099467551265493e-01
6.040000000000000000e+02;8.142021913037903458e-01
6.080000000000000000e+02;8.741085664678691636e-01
6.120000000000000000e+02;8.422152535779470206e-01
6.160000000000000000e+02;8.061298315056483199e-01
6.200000000000000000e+02;7.695308833694465278e-01
6.240000000000000000e+02;9.030245021263392236e-01
6.280000000000000000e+02;1.168718617668720983e+00
6.320000000000000000e+02;1.000000000000000000e+00
6.360000000000000000e+02;9.999999999999997780e-01
6.400000000000000000e+02;9.999999999999997780e-01
6.440000000000000000e+02;1.000000000000000000e+00
6.480000000000000000e+02;1.000000000000000000e+00
6.520000000000000000e+02;9.999999999999997780e-01
6.560000000000000000e+02;1.000000000000000000e+00
6.600000000000000000e+02;1.000000000000000000e+00
6.640000000000000000e+02;1.000000000000000000e+00
6.680000000000000000e+02;9.999999999999997780e-01
6.720000000000000000e+02;9.999999999999997780e-01
6.760000000000000000e+02;1.000000000000000000e+00
6.800000000000000000e+02;9.999999999999995559e-01
6.840000000000000000e+02;1.000000000000000000e+00
6.880000000000000000e+02;1.000000000000000000e+00
6.920000000000000000e+02;1.000000000000000000e+00
6.960000000000000000e+02;1.000000000000000000e+00
7.000000000000000000e+02;1.000000000000000000e+00
7.040000000000000000e+02;1.000000000000000000e+00
7.080000000000000000e+02;1.000000000000000000e+00
7.120000000000000000e+02;1.000000000000000000e+00
7.160000000000000000e+02;1.000000000000000000e+00
7.200000000000000000e+02;1.000000000000000000e+00
7.240000000000000000e+02;9.999999999999995559e-01
7.280000000000000000e+02;1.000000000000000000e+00
7.320000000000000000e+02;9.999999999999995559e-01
7.360000000000000000e+02;1.000000000000000000e+00
7.400000000000000000e+02;1.000000000000000000e+00
7.440000000000000000e+02;1.000000000000000000e+00
7.480000000000000000e+02;1.000000000000000000e+00
7.520000000000000000e+02;1.000000000000000444e+00
7.560000000000000000e+02;1.000000000000000000e+00
7.600000000000000000e+02;1.000000000000000000e+00
7.640000000000000000e+02;1.000000000000000444e+00
7.680000000000000000e+02;1.000000000000000444e+00
7.720000000000000000e+02;9.999999999999997780e-01
7.760000000000000000e+02;9.999999999999997780e-01
7.800000000000000000e+02;9.999999999999997780e-01
7.840000000000000000e+02;9.999789002078657285e-01
7.880000000000000000e+02;0.000000000000000000e+00
7.920000000000000000e+02;0.000000000000000000e+00
7.960000000000000000e+02;0.000000000000000000e+00
8.000000000000000000e+02;0.000000000000000000e+00
8.040000000000000000e+02;0.000000000000000000e+00
8.080000000000000000e+02;0.000000000000000000e+00
8.120000000000000000e+02;0.000000000000000000e+00
8.160000000000000000e+02;0.000000000000000000e+00
8.200000000000000000e+02;1.232595164407830946e-32
8.240000000000000000e+02;1.232595164407830946e-32
8.280000000000000000e+02;2.465190328815662439e-32
8.320000000000000000e+02;1.944848902329735646e-02
8.360000000000000000e+02;4.768163355919675245e-02
8.400000000000000000e+02;4.707993548418400176e-02
8.440000000000000000e+02;3.840939649116311555e-02
8.480000000000000000e+02;5.102275697030315971e-02
8.520000000000000000e+02;1.311552124496001559e-01
8.560000000000000000e+02;3.298393448803377814e-01
8.600000000000000000e+02;6.258903139870697352e-01
8.640000000000000000e+02;7.551249551997414322e-01
8.680000000000000000e+02;7.458187809939150759e-01
8.720000000000000000e+02;6.495459769667654149e-01
8.760000000000000000e+02;5.113900811387631640e-01
8.800000000000000000e+02;3.989190604691019715e-01
8.840000000000000000e+02;3.352771777399560227e-01
8.880000000000000000e+02;3.044830361842179589e-01
8.920000000000000000e+02;2.955595963203436760e-01
8.960000000000000000e+02;2.911868378906555255e-01
9.000000000000000000e+02;2.843799846553946020e-01
9.040000000000000000e+02;2.738700013800988153e-01
9.080000000000000000e+02;2.610175799438264610e-01
9.120000000000000000e+02;2.469763599119748632e-01
9.160000000000000000e+02;2.349908644626589327e-01
9.200000000000000000e+02;2.252813671824551722e-01
9.240000000000000000e+02;2.180454804097259058e-01
9.280000000000000000e+02;2.149853504825323669e-01
9.320000000000000000e+02;2.083874003934811370e-01
9.360000000000000000e+02;1.963337332844320438e-01
9.400000000000000000e+02;1.777853343807006270e-01
9.440000000000000000e+02;1.599470635430905729e-01
9.480000000000000000e+02;1.364707333139049406e-01
9.520000000000000000e+02;1.154220405377586606e-01
9.560000000000000000e+02;1.041895437237724681e-01
9.600000000000000000e+02;1.031629891291950957e-01
9.640000000000000000e+02;1.139637560503746344e-01
9.680000000000000000e+02;1.365773108997396235e-01
9.720000000000000000e+02;1.602160322768257095e-01
9.760000000000000000e+02;1.700771486724810266e-01
9.800000000000000000e+02;1.667510749113864654e-01
9.840000000000000000e+02;1.633800087284803526e-01
9.880000000000000000e+02;1.587766989291025110e-01
9.920000000000000000e+02;1.536878757006907847e-01
9.960000000000000000e+02;1.506273511767553530e-01
1.000000000000000000e+03;1.455555160996855057e-01
1.004000000000000000e+03;1.373027433229722094e-01
1.008000000000000000e+03;1.307469093798049875e-01
1.012000000000000000e+03;1.231659574237126131e-01
1.016000000000000000e+03;1.156824980193734004e-01
1.020000000000000000e+03;1.088323623143393482e-01
1.024000000000000000e+03;1.045522900155419904e-01
1.028000000000000000e+03;9.858703079176966977e-02
1.032000000000000000e+03;9.394254528913212332e-02
1.036000000000000000e+03;9.324031499513861510e-02
1.040000000000000000e+03;9.631894974390092790e-02
1.044000000000000000e+03;9.225626189835281488e-02
1.048000000000000000e+03;8.719957161223504394e-02
1.052000000000000000e+03;8.328335357280865214e-02
1.056000000000000000e+03;8.187514482627583634e-02
1.060000000000000000e+03;8.599842381136428571e-02
1.064000000000000000e+03;9.222839619698633418e-02
1.068000000000000000e+03;9.605703890343336715e-02
1.072000000000000000e+03;9.424435010194001650e-02
1.076000000000000000e+03;8.903475311768321854e-02
1.080000000000000000e+03;8.503470653013996128e-02
1.084000000000000000e+03;8.131046094564856053e-02
1.088000000000000000e+03;7.269544354658376284e-02
1.092000000000000000e+03;6.482403685856287512e-02
1.096000000000000000e+03;6.115816378898095151e-02
1.100000000000000000e+03;5.891366419721751069e-02
1.104000000000000000e+03;5.798864324461603520e-02
1.108000000000000000e+03;5.673825143533186427e-02
1.112000000000000000e+03;5.927638509267474376e-02
1.116000000000000000e+03;6.686666075596695014e-02
1.120000000000000000e+03;9.179773710763582117e-02
1.124000000000000000e+03;1.348886460109481877e-01
1.128000000000000000e+03;1.964876034340193312e-01
1.132000000000000000e+03;2.435493076168941673e-01
1.136000000000000000e+03;2.807434929611409280e-01
1.140000000000000000e+03;2.965374215984488693e-01
1.144000000000000000e+03;2.907919490889929182e-01
1.148000000000000000e+03;2.763207864598554164e-01
1.152000000000000000e+03;2.624868001717102217e-01
1.156000000000000000e+03;2.434491573026801581e-01
1.160000000000000000e+03;2.202726098058429560e-01
1.164000000000000000e+03;1.952731270330396451e-01
1.168000000000000000e+03;1.745442449103719040e-01
1.172000000000000000e+03;1.595953158563934438e-01
1.176000000000000000e+03;1.443088870820264380e-01
1.180000000000000000e+03;1.317173059025717463e-01
1.184000000000000000e+03;1.178935283407801793e-01
1.188000000000000000e+03;1.052985700505405242e-01
1.192000000000000000e+03;9.714091316817254074e-02
1.196000000000000000e+03;9.480425678237446030e-02
1.200000000000000000e+03;9.266814814913648668e-02
1.204000000000000000e+03;8.803944987393588772e-02


==> data/realdata/finantial_regret_med.csv <==
xaxis; regret
0.000000000000000000e+00;1.315534471917566631e-02
4.000000000000000000e+00;3.348100486309440321e-02
8.000000000000000000e+00;4.113889961716914179e-02
1.200000000000000000e+01;4.436551939474169676e-02
1.600000000000000000e+01;4.578708276847067576e-02
2.000000000000000000e+01;4.648324459578025147e-02
2.400000000000000000e+01;4.709134279324155709e-02
2.800000000000000000e+01;4.805844459662151485e-02
3.200000000000000000e+01;5.034998896595391238e-02
3.600000000000000000e+01;6.251825813917663566e-02
4.000000000000000000e+01;8.259332934161570106e-02
4.400000000000000000e+01;8.742937404671037582e-02
4.800000000000000000e+01;8.521414511448009710e-02
5.200000000000000000e+01;8.240145228340539640e-02
5.600000000000000000e+01;7.988316064171055442e-02
6.000000000000000000e+01;7.751049925200848012e-02
6.400000000000000000e+01;7.522560808430038548e-02
6.800000000000000000e+01;7.310668080594018292e-02
7.200000000000000000e+01;7.115980220197784534e-02
7.600000000000000000e+01;6.939774878538579328e-02
8.000000000000000000e+01;6.776882702336872732e-02
8.400000000000000000e+01;6.626745687898387416e-02
8.800000000000000000e+01;6.492504925874324762e-02
9.200000000000000000e+01;6.378382746389520130e-02
9.600000000000000000e+01;6.285357679465659875e-02
1.000000000000000000e+02;6.215098563679473387e-02
1.040000000000000000e+02;6.168433945335694002e-02
1.080000000000000000e+02;6.138874369117140739e-02
1.120000000000000000e+02;6.112756164911498785e-02
1.160000000000000000e+02;6.082817167318136514e-02
1.200000000000000000e+02;6.045955402774380594e-02
1.240000000000000000e+02;6.003156744570488368e-02
1.280000000000000000e+02;5.957148787895078651e-02
1.320000000000000000e+02;5.912696078530656901e-02
1.360000000000000000e+02;5.875727532957698840e-02
1.400000000000000000e+02;5.850594473788366112e-02
1.440000000000000000e+02;5.839919067296618638e-02
1.480000000000000000e+02;5.844331008540750577e-02
1.520000000000000000e+02;5.860051242531025967e-02
1.560000000000000000e+02;5.884498938594760059e-02
1.600000000000000000e+02;5.918271685870916260e-02
1.640000000000000000e+02;5.961445115556276986e-02
1.680000000000000000e+02;6.003862056515868462e-02
1.720000000000000000e+02;6.040624222207800764e-02
1.760000000000000000e+02;6.072422689095478832e-02
1.800000000000000000e+02;6.096745376891500590e-02
1.840000000000000000e+02;6.112288197741187756e-02
1.880000000000000000e+02;6.120499626945974381e-02
1.920000000000000000e+02;6.121849702576535185e-02
1.960000000000000000e+02;6.117159024736513323e-02
2.000000000000000000e+02;6.113664070070216200e-02
2.040000000000000000e+02;6.122349139956313746e-02
2.080000000000000000e+02;6.156128880057216979e-02
2.120000000000000000e+02;6.224031107330759566e-02
2.160000000000000000e+02;6.323892477494272302e-02
2.200000000000000000e+02;6.438541221618726551e-02
2.240000000000000000e+02;6.544175279775094056e-02
2.280000000000000000e+02;6.626097880250828021e-02
2.320000000000000000e+02;6.685760382294939075e-02
2.360000000000000000e+02;6.728351818381822502e-02
2.400000000000000000e+02;6.758076208506248739e-02
2.440000000000000000e+02;6.778344012639474225e-02
2.480000000000000000e+02;6.790431944755478955e-02
2.520000000000000000e+02;6.794349753098763434e-02
2.560000000000000000e+02;6.791463276965645224e-02
2.600000000000000000e+02;6.783624770452562069e-02
2.640000000000000000e+02;6.771802363024978511e-02
2.680000000000000000e+02;6.756720277120890905e-02
2.720000000000000000e+02;6.739552793633096783e-02
2.760000000000000000e+02;6.721464785873104697e-02
2.800000000000000000e+02;6.702994862785145724e-02
2.840000000000000000e+02;6.680207447121831732e-02
2.880000000000000000e+02;6.653242608288190141e-02
2.920000000000000000e+02;6.623923806687276317e-02
2.960000000000000000e+02;6.594587866055612313e-02
3.000000000000000000e+02;6.566389107924357205e-02
3.040000000000000000e+02;6.538617200259493056e-02
3.080000000000000000e+02;6.510545506757035861e-02
3.120000000000000000e+02;6.481549547195777916e-02
3.160000000000000000e+02;6.449982374260004869e-02
3.200000000000000000e+02;6.415364072219298386e-02
3.240000000000000000e+02;6.377987792747272233e-02
3.280000000000000000e+02;6.338937616716108781e-02
3.320000000000000000e+02;6.299146016106191293e-02
3.360000000000000000e+02;6.259425000429980068e-02
3.400000000000000000e+02;6.220563301971338693e-02
3.440000000000000000e+02;6.182778811233802241e-02
3.480000000000000000e+02;6.146268745791651916e-02
3.520000000000000000e+02;6.111340388586782718e-02
3.560000000000000000e+02;6.078217819359198193e-02
3.600000000000000000e+02;6.046967220583004260e-02
3.640000000000000000e+02;6.016762187059664785e-02
3.680000000000000000e+02;5.986550259737935531e-02
3.720000000000000000e+02;5.955443976863560723e-02
3.760000000000000000e+02;5.923745582436819312e-02
3.800000000000000000e+02;5.892063844798259287e-02
3.840000000000000000e+02;5.861827112495248543e-02
3.880000000000000000e+02;5.835616716634849099e-02
3.920000000000000000e+02;5.816118784041925116e-02
3.960000000000000000e+02;5.804802117698608377e-02
4.000000000000000000e+02;5.799350705177037241e-02
4.040000000000000000e+02;5.794543661815195618e-02
4.080000000000000000e+02;5.785533557254345788e-02
4.120000000000000000e+02;5.773029734144900782e-02
4.160000000000000000e+02;5.759713194038523082e-02
4.200000000000000000e+02;5.748052287532532528e-02
4.240000000000000000e+02;5.739128860426526840e-02
4.280000000000000000e+02;5.733615280260714875e-02
4.320000000000000000e+02;5.732276848424014415e-02
4.360000000000000000e+02;5.735475757046435558e-02
4.400000000000000000e+02;5.743486771140624697e-02
4.440000000000000000e+02;5.757633336359560539e-02
4.480000000000000000e+02;5.778763599208475849e-02
4.520000000000000000e+02;5.806876604387352370e-02
4.560000000000000000e+02;5.840960431336528202e-02
4.600000000000000000e+02;5.881390554242196811e-02
4.640000000000000000e+02;5.925931052754743189e-02
4.680000000000000000e+02;5.970262375533692822e-02
4.720000000000000000e+02;6.015075814398154058e-02
4.760000000000000000e+02;6.061244980645014852e-02
4.800000000000000000e+02;6.109445973778173528e-02
4.840000000000000000e+02;6.157456202357244890e-02
4.880000000000000000e+02;6.203819594332546372e-02
4.920000000000000000e+02;6.247628486772733442e-02
4.960000000000000000e+02;6.289064196434332454e-02
5.000000000000000000e+02;6.327581665169529357e-02
5.040000000000000000e+02;6.362275683707480090e-02
5.080000000000000000e+02;6.393235659967784479e-02
5.120000000000000000e+02;6.418900516467704320e-02
5.160000000000000000e+02;6.438473422839278981e-02
5.200000000000000000e+02;6.452614767800479711e-02
5.240000000000000000e+02;6.462295603820791823e-02
5.280000000000000000e+02;6.468548790297475037e-02
5.320000000000000000e+02;6.472913268529903452e-02
5.360000000000000000e+02;6.476689436699664681e-02
5.400000000000000000e+02;6.479505246359297532e-02
5.440000000000000000e+02;6.481382007436509163e-02
5.480000000000000000e+02;6.482866221137058294e-02
5.520000000000000000e+02;6.484627306874943264e-02
5.560000000000000000e+02;6.487419404196646811e-02
5.600000000000000000e+02;6.491907781962351354e-02
5.640000000000000000e+02;6.499677462580936982e-02
5.680000000000000000e+02;6.515707558503866514e-02
5.720000000000000000e+02;6.551320209702579667e-02
5.760000000000000000e+02;6.607950023452874300e-02
5.800000000000000000e+02;6.705571413557306903e-02
5.840000000000000000e+02;6.872511647021752046e-02
5.880000000000000000e+02;7.112794612956829798e-02
5.920000000000000000e+02;7.456171714219132773e-02
5.960000000000000000e+02;7.872974054002304656e-02
6.000000000000000000e+02;8.327075497299023243e-02
6.040000000000000000e+02;8.795780575426959125e-02
6.080000000000000000e+02;9.306338432367042279e-02
6.120000000000000000e+02;9.803002287622304689e-02
6.160000000000000000e+02;1.027124523026583386e-01
6.200000000000000000e+02;1.070902338570340617e-01
6.240000000000000000e+02;1.115838350907661369e-01
6.280000000000000000e+02;1.182425097119675778e-01
6.320000000000000000e+02;1.245294431166036747e-01
6.360000000000000000e+02;1.300269034424020864e-01
6.400000000000000000e+02;1.354557527188925414e-01
6.440000000000000000e+02;1.408172674307133776e-01
6.480000000000000000e+02;1.461126925929277787e-01
6.520000000000000000e+02;1.513432427148700132e-01
6.560000000000000000e+02;1.565101027287825741e-01
6.600000000000000000e+02;1.616144288847354837e-01
6.640000000000000000e+02;1.666573496132482957e-01
6.680000000000000000e+02;1.716399663569657952e-01
6.720000000000000000e+02;1.765633543726747856e-01
6.760000000000000000e+02;1.814285635048893952e-01
6.800000000000000000e+02;1.862366189321734700e-01
6.840000000000000000e+02;1.909885218873140500e-01
6.880000000000000000e+02;1.956852503524094677e-01
6.920000000000000000e+02;2.003277597298847301e-01
6.960000000000000000e+02;2.049169834904019105e-01
7.000000000000000000e+02;2.094538337985878962e-01
7.040000000000000000e+02;2.139392021174612024e-01
7.080000000000000000e+02;2.183739597923979592e-01
7.120000000000000000e+02;2.227589586154420098e-01
7.160000000000000000e+02;2.270950313707254531e-01
7.200000000000000000e+02;2.313829923617338746e-01
7.240000000000000000e+02;2.356236379211174015e-01
7.280000000000000000e+02;2.398177469037175991e-01
7.320000000000000000e+02;2.439660811634517257e-01
7.360000000000000000e+02;2.480693860146677421e-01
7.400000000000000000e+02;2.521283906785561912e-01
7.440000000000000000e+02;2.561438087151813869e-01
7.480000000000000000e+02;2.601163384416690372e-01
7.520000000000000000e+02;2.640466633370652794e-01
7.560000000000000000e+02;2.679354524343595112e-01
7.600000000000000000e+02;2.717833607001447493e-01
7.640000000000000000e+02;2.755910294023662388e-01
7.680000000000000000e+02;2.793590864665930762e-01
7.720000000000000000e+02;2.830881468212291252e-01
7.760000000000000000e+02;2.867788127320593516e-01
7.800000000000000000e+02;2.904316741265173807e-01
7.840000000000000000e+02;2.940472824396754281e-01
7.880000000000000000e+02;2.925565484349115231e-01
7.920000000000000000e+02;2.910808533608388871e-01
7.960000000000000000e+02;2.896199707843729043e-01
8.000000000000000000e+02;2.881736787954372048e-01
8.040000000000000000e+02;2.867417598945903312e-01
8.080000000000000000e+02;2.853240008839866282e-01
8.120000000000000000e+02;2.839201927615562226e-01
8.160000000000000000e+02;2.825301306182927963e-01
8.200000000000000000e+02;2.811536135385447333e-01
8.240000000000000000e+02;2.797904445032063370e-01
8.280000000000000000e+02;2.784404302957119715e-01
8.320000000000000000e+02;2.771462317224332450e-01
8.360000000000000000e+02;2.760021693265916065e-01
8.400000000000000000e+02;2.749242776227898699e-01
8.440000000000000000e+02;2.738183587123498297e-01
8.480000000000000000e+02;2.727378194008456269e-01
8.520000000000000000e+02;2.718984784901194440e-01
8.560000000000000000e+02;2.717701552373313900e-01
8.600000000000000000e+02;2.729049000346406295e-01
8.640000000000000000e+02;2.749891192722420108e-01
8.680000000000000000e+02;2.772064040618852365e-01
8.720000000000000000e+02;2.791028275059878050e-01
8.760000000000000000e+02;2.804026263191971569e-01
8.800000000000000000e+02;2.811107624049024589e-01
8.840000000000000000e+02;2.814515887358206014e-01
8.880000000000000000e+02;2.815975341672657950e-01
8.920000000000000000e+02;2.816702392252950493e-01
8.960000000000000000e+02;2.817207553219295835e-01
9.000000000000000000e+02;2.817448480612720907e-01
9.040000000000000000e+02;2.817273694740031753e-01
9.080000000000000000e+02;2.816596836201107901e-01
9.120000000000000000e+02;2.815288270019402628e-01
9.160000000000000000e+02;2.813444218669908792e-01
9.200000000000000000e+02;2.811173570116959342e-01
9.240000000000000000e+02;2.808499554891772387e-01
9.280000000000000000e+02;2.805780104742371384e-01
9.320000000000000000e+02;2.802779692461858096e-01
9.360000000000000000e+02;2.799441807618686662e-01
9.400000000000000000e+02;2.795383231487728604e-01
9.440000000000000000e+02;2.790647351044835411e-01
9.480000000000000000e+02;2.785013049235913751e-01
9.520000000000000000e+02;2.778464292680681846e-01
9.560000000000000000e+02;2.771355136879609660e-01
9.600000000000000000e+02;2.764088621499526388e-01
9.640000000000000000e+02;2.757154922956018273e-01
9.680000000000000000e+02;2.751043360749498845e-01
9.720000000000000000e+02;2.745978406011046480e-01
9.760000000000000000e+02;2.741611928821772737e-01
9.800000000000000000e+02;2.737296313294027006e-01
9.840000000000000000e+02;2.732844843334324425e-01
9.880000000000000000e+02;2.728310483193541747e-01
9.920000000000000000e+02;2.723593153172669257e-01
9.960000000000000000e+02;2.718739235057246462e-01
1.000000000000000000e+03;2.713783945171522327e-01
1.004000000000000000e+03;2.708566247542736338e-01
1.008000000000000000e+03;2.703114006086379528e-01
1.012000000000000000e+03;2.697422457808382745e-01
1.016000000000000000e+03;2.691467420660783594e-01
1.020000000000000000e+03;2.685275124204844488e-01
1.024000000000000000e+03;2.678932326443722589e-01
1.028000000000000000e+03;2.672444225713994093e-01
1.032000000000000000e+03;2.665794025510734300e-01
1.036000000000000000e+03;2.659103140633111151e-01
1.040000000000000000e+03;2.652553635076967953e-01
1.044000000000000000e+03;2.645999151932619808e-01
1.048000000000000000e+03;2.639309034705510926e-01
1.052000000000000000e+03;2.632493980925755261e-01
1.056000000000000000e+03;2.625651910643239662e-01
1.060000000000000000e+03;2.618919753883552914e-01
1.064000000000000000e+03;2.612464035841098320e-01
1.068000000000000000e+03;2.606242200816911159e-01
1.072000000000000000e+03;2.600085787964422912e-01
1.076000000000000000e+03;2.593808656780283717e-01
1.080000000000000000e+03;2.587399213017619881e-01
1.084000000000000000e+03;2.580918441129250174e-01
1.088000000000000000e+03;2.574236033275566493e-01
1.092000000000000000e+03;2.567282090678959516e-01
1.096000000000000000e+03;2.560189439775631404e-01
1.100000000000000000e+03;2.553056727148102500e-01
1.104000000000000000e+03;2.545929866138513797e-01
1.108000000000000000e+03;2.538808485370291912e-01
1.112000000000000000e+03;2.531769858843492260e-01
1.116000000000000000e+03;2.524956719192361088e-01
1.120000000000000000e+03;2.518838289697350463e-01
1.124000000000000000e+03;2.514035713571765029e-01
1.128000000000000000e+03;2.511246507270448736e-01
1.132000000000000000e+03;2.510372719001658925e-01
1.136000000000000000e+03;2.510983643425199752e-01
1.140000000000000000e+03;2.512432810270185390e-01
1.144000000000000000e+03;2.513945769085235704e-01
1.148000000000000000e+03;2.515008832984327869e-01
1.152000000000000000e+03;2.515580050435207715e-01
1.156000000000000000e+03;2.515572917291241106e-01
1.160000000000000000e+03;2.514792077554812155e-01
1.164000000000000000e+03;2.513198209975482378e-01
1.168000000000000000e+03;2.510807041964663311e-01
1.172000000000000000e+03;2.507873119726687916e-01
1.176000000000000000e+03;2.504451005829304022e-01
1.180000000000000000e+03;2.500585757886851224e-01
1.184000000000000000e+03;2.496307605028610932e-01
1.188000000000000000e+03;2.491605021210231696e-01
1.192000000000000000e+03;2.486595329051564662e-01
1.196000000000000000e+03;2.481473168773950799e-01
1.200000000000000000e+03;2.476330702965664765e-01
1.204000000000000000e+03;2.471099725993620988e-01


==> data/realdata/finantial_stocks_med.csv <==
xaxis; stocks
0.000000000000000000e+00;-9.424336032277212671e-02
4.000000000000000000e+00;-1.369387628452486683e-01
8.000000000000000000e+00;-3.162322788936547391e-02
1.200000000000000000e+01;-8.852270640854120395e-03
1.600000000000000000e+01;1.050025630411978161e-01
2.000000000000000000e+01;1.505444300987263673e-01
2.400000000000000000e+01;1.714150683025122968e-01
2.800000000000000000e+01;2.620273839463801435e-01
3.200000000000000000e+01;4.387510666378285351e-01
3.600000000000000000e+01;9.696879992851715757e-01
4.000000000000000000e+01;6.026429527886977278e-01
4.400000000000000000e+01;7.686811827257606922e-01
4.800000000000000000e+01;8.346220323184144751e-01
5.200000000000000000e+01;5.668952660963131329e-01
5.600000000000000000e+01;2.515906003284907877e-01
6.000000000000000000e+01;1.420053211305345731e-01
6.400000000000000000e+01;2.515906003284907877e-01
6.800000000000000000e+01;3.142107327618970936e-01
7.200000000000000000e+01;3.550087452716410019e-01
7.600000000000000000e+01;3.241729791186264142e-01
8.000000000000000000e+01;3.836951486442213843e-01
8.400000000000000000e+01;3.752449061489387394e-01
8.800000000000000000e+01;4.126675897046759856e-01
9.200000000000000000e+01;1.371060093192811580e-01
9.600000000000000000e+01;-4.504086200312246852e-02
1.000000000000000000e+02;1.413673565569123769e-01
1.040000000000000000e+02;3.289168811059052233e-01
1.080000000000000000e+02;5.395483305336254976e-01
1.120000000000000000e+02;3.786556873343756013e-01
1.160000000000000000e+02;4.577517975935302408e-01
1.200000000000000000e+02;2.684708038245945949e-01
1.240000000000000000e+02;3.630733644181672881e-01
1.280000000000000000e+02;3.417037057515104337e-01
1.320000000000000000e+02;2.050745622315436889e-01
1.360000000000000000e+02;2.920477485612508195e-01
1.400000000000000000e+02;4.009354891916601660e-01
1.440000000000000000e+02;2.392800666928873443e-01
1.480000000000000000e+02;3.101790667829373294e-01
1.520000000000000000e+02;1.988226780529114834e-01
1.560000000000000000e+02;3.125130198316218855e-01
1.600000000000000000e+02;4.241547864055214556e-01
1.640000000000000000e+02;3.238629701631947078e-01
1.680000000000000000e+02;2.924894050866049811e-01
1.720000000000000000e+02;3.667248190530658647e-01
1.760000000000000000e+02;4.303552622569542518e-01
1.800000000000000000e+02;4.062307007820820659e-01
1.840000000000000000e+02;4.451518372598173290e-01
1.880000000000000000e+02;3.616763153679419807e-01
1.920000000000000000e+02;4.687092230314809371e-01
1.960000000000000000e+02;5.173602979488681752e-01
2.000000000000000000e+02;3.627007566058063626e-01
2.040000000000000000e+02;4.359336585327214797e-01
2.080000000000000000e+02;5.931539444877084177e-01
2.120000000000000000e+02;6.913411856982324410e-01
2.160000000000000000e+02;7.140138897887030600e-01
2.200000000000000000e+02;6.704469167211485336e-01
2.240000000000000000e+02;4.268916660897994486e-01
2.280000000000000000e+02;4.620517889163094361e-01
2.320000000000000000e+02;2.951011548271146867e-01
2.360000000000000000e+02;1.993348986718436466e-01
2.400000000000000000e+02;2.244285878175672488e-01
2.440000000000000000e+02;1.768020053498638167e-01
2.480000000000000000e+02;3.392097765126483866e-02
2.520000000000000000e+02;2.726338990063480183e-02
2.560000000000000000e+02;9.332648345798846834e-02
2.600000000000000000e+02;2.894678546788904683e-01
2.640000000000000000e+02;8.922943547200411218e-02
2.680000000000000000e+02;5.594206004886916050e-02
2.720000000000000000e+02;-1.180564847828589892e-01
2.760000000000000000e+02;-9.154823625464600378e-02
2.800000000000000000e+02;1.497245078996112602e-02
2.840000000000000000e+02;2.295500770414159730e-01
2.880000000000000000e+02;1.419237781150851641e-01
2.920000000000000000e+02;1.352858735388556000e-01
2.960000000000000000e+02;1.996008214324745123e-01
3.000000000000000000e+02;3.897347521114230551e-01
3.040000000000000000e+02;3.486873029581363248e-01
3.080000000000000000e+02;4.826208538102361167e-01
3.120000000000000000e+02;5.765127806287008161e-01
3.160000000000000000e+02;4.779262574693131649e-01
3.200000000000000000e+02;4.112630833201303404e-01
3.240000000000000000e+02;4.913800598133132858e-01
3.280000000000000000e+02;4.401200715053990020e-01
3.320000000000000000e+02;4.511235914444924888e-01
3.360000000000000000e+02;3.996081625976592444e-01
3.400000000000000000e+02;5.690971896625618420e-01
3.440000000000000000e+02;6.426801121093005387e-01
3.480000000000000000e+02;6.386518038390178731e-01
3.520000000000000000e+02;6.452897084152481311e-01
3.560000000000000000e+02;5.601046861040066549e-01
3.600000000000000000e+02;5.593396558728102042e-01
3.640000000000000000e+02;5.170882019608933344e-01
3.680000000000000000e+02;4.929450141276185415e-01
3.720000000000000000e+02;3.152769953956786608e-01
3.760000000000000000e+02;1.904339192859580421e-01
3.800000000000000000e+02;2.491350509952146297e-01
3.840000000000000000e+02;3.847261238275761497e-01
3.880000000000000000e+02;3.710197849012965565e-01
3.920000000000000000e+02;3.813068637433995600e-01
3.960000000000000000e+02;4.426003148432900991e-01
4.000000000000000000e+02;4.971700750163859372e-01
4.040000000000000000e+02;5.617540712303378259e-01
4.080000000000000000e+02;4.663869280658176075e-01
4.120000000000000000e+02;4.268201983565187985e-01
4.160000000000000000e+02;3.987848673857990467e-01
4.200000000000000000e+02;2.569415715738443962e-01
4.240000000000000000e+02;2.521127408587900409e-01
4.280000000000000000e+02;-5.511839017599745377e-04
4.320000000000000000e+02;2.117664213775276652e-02
4.360000000000000000e+02;-2.131290237972201934e-02
4.400000000000000000e+02;1.681101552868053892e-02
4.440000000000000000e+02;1.391739309780437306e-01
4.480000000000000000e+02;2.549298648270348355e-01
4.520000000000000000e+02;2.786708269205909749e-01
4.560000000000000000e+02;1.772678566183148730e-01
4.600000000000000000e+02;1.303204199547604025e-01
4.640000000000000000e+02;-2.287411804058443049e-02
4.680000000000000000e+02;2.830768324552173330e-03
4.720000000000000000e+02;-3.808768280616766505e-03
4.760000000000000000e+02;1.029242381201554424e-01
4.800000000000000000e+02;1.095521349549684609e-01
4.840000000000000000e+02;2.615581151638182722e-01
4.880000000000000000e+02;2.332779574623098373e-01
4.920000000000000000e+02;2.201978314710569262e-01
4.960000000000000000e+02;7.464377110442169116e-02
5.000000000000000000e+02;9.452847792702746832e-02
5.040000000000000000e+02;1.057167137517970451e-02
5.080000000000000000e+02;8.793702346254995972e-02
5.120000000000000000e+02;1.020403064409976523e-01
5.160000000000000000e+02;1.095521349549684609e-01
5.200000000000000000e+02;1.929143279789166943e-01
5.240000000000000000e+02;1.283773489722276340e-01
5.280000000000000000e+02;1.337838720979636076e-01
5.320000000000000000e+02;7.898722520160057770e-02
5.360000000000000000e+02;-2.292439808536832907e-02
5.400000000000000000e+02;-1.166419254003696060e-01
5.440000000000000000e+02;-2.190655644589927231e-01
5.480000000000000000e+02;-2.800075272752345357e-01
5.520000000000000000e+02;-1.763422749944995593e-01
5.560000000000000000e+02;-2.344290591059666473e-01
5.600000000000000000e+02;-5.713108861122411231e-01
5.640000000000000000e+02;-6.666298256719195292e-01
5.680000000000000000e+02;-7.601327302599666380e-01
5.720000000000000000e+02;-8.888548893072881762e-01
5.760000000000000000e+02;-1.615985429301337373e+00
5.800000000000000000e+02;-1.023009170095813936e+00
5.840000000000000000e+02;-1.150595679720443743e+00
5.880000000000000000e+02;-1.120790397086468992e+00
5.920000000000000000e+02;-1.010273509258119207e+00
5.960000000000000000e+02;-1.244021292968115144e+00
6.000000000000000000e+02;-1.134697682957721332e+00
6.040000000000000000e+02;-1.045073546138715503e+00
6.080000000000000000e+02;-1.055303361443349131e+00
6.120000000000000000e+02;-1.206941614391232154e+00
6.160000000000000000e+02;-1.000885799730107717e+00
6.200000000000000000e+02;-9.621491682529424994e-01
6.240000000000000000e+02;-9.498390257173283668e-01
6.280000000000000000e+02;-6.094078721993757553e-01
6.320000000000000000e+02;-9.134784876474792981e-01
6.360000000000000000e+02;-9.216484296434027668e-01
6.400000000000000000e+02;-1.080319775950071337e+00
6.440000000000000000e+02;-1.084961802964999444e+00
6.480000000000000000e+02;-1.148047919508885073e+00
6.520000000000000000e+02;-1.147732334566583967e+00
6.560000000000000000e+02;-1.188021990260444305e+00
6.600000000000000000e+02;-1.138064375795441396e+00
6.640000000000000000e+02;-1.234099988906415701e+00
6.680000000000000000e+02;-1.150102432812268649e+00
6.720000000000000000e+02;-1.038981009026322733e+00
6.760000000000000000e+02;-1.184408260162876481e+00
6.800000000000000000e+02;-1.082749426242687329e+00
6.840000000000000000e+02;-1.034847132333947872e+00
6.880000000000000000e+02;-1.053862965118872230e+00
6.920000000000000000e+02;-1.082800101965496031e+00
6.960000000000000000e+02;-1.011199701871537293e+00
7.000000000000000000e+02;-1.138194049643319161e+00
7.040000000000000000e+02;-1.159260006633362483e+00
7.080000000000000000e+02;-1.155939289474115172e+00
7.120000000000000000e+02;-1.105981594424944925e+00
7.160000000000000000e+02;-1.239432704506335803e+00
7.200000000000000000e+02;-1.178235709461466829e+00
7.240000000000000000e+02;-1.234312277387334511e+00
7.280000000000000000e+02;-1.261729314251664347e+00
7.320000000000000000e+02;-1.210950279429116483e+00
7.360000000000000000e+02;-1.029039074075118743e+00
7.400000000000000000e+02;-6.976006662978654349e-01
7.440000000000000000e+02;-5.528026576443273443e-01
7.480000000000000000e+02;-5.614265989518968381e-01
7.520000000000000000e+02;-5.390556973042469613e-01
7.560000000000000000e+02;-5.639671386236319028e-01
7.600000000000000000e+02;-5.575066256302743106e-01
7.640000000000000000e+02;-7.365661368388990438e-01
7.680000000000000000e+02;-8.124772560967450374e-01
7.720000000000000000e+02;-5.521541842182537962e-01
7.760000000000000000e+02;-6.080304586458326055e-01
7.800000000000000000e+02;-6.328248372014452228e-01
7.840000000000000000e+02;-7.085896944717463564e-01
7.880000000000000000e+02;-7.060509397115268815e-01
7.920000000000000000e+02;-5.406626993658998348e-01
7.960000000000000000e+02;-6.147847317665900979e-01
8.000000000000000000e+02;-5.509180789393240962e-01
8.040000000000000000e+02;-2.569608256610939057e-01
8.080000000000000000e+02;-3.001868512143127665e-01
8.120000000000000000e+02;-2.395503434825370370e-01
8.160000000000000000e+02;-1.938662034060217310e-01
8.200000000000000000e+02;-1.162996486107220478e-01
8.240000000000000000e+02;-3.105673118651487430e-01
8.280000000000000000e+02;-1.027824692909639209e-01
8.320000000000000000e+02;-3.826470964735387975e-02
8.360000000000000000e+02;-1.763136379664550502e-01
8.400000000000000000e+02;-2.884266400352405446e-01
8.440000000000000000e+02;-3.447237951774104192e-01
8.480000000000000000e+02;-3.172089833811140847e-01
8.520000000000000000e+02;-2.956494112364729809e-01
8.560000000000000000e+02;-3.641739878271805231e-01
8.600000000000000000e+02;-1.805831924505507668e-01
8.640000000000000000e+02;-2.408313976100650844e-01
8.680000000000000000e+02;-9.614098753297585509e-02
8.720000000000000000e+02;-1.493708275047886114e-01
8.760000000000000000e+02;-1.683659655486133278e-01
8.800000000000000000e+02;-1.192024651650156336e-01
8.840000000000000000e+02;-1.366144838049817289e-01
8.880000000000000000e+02;-2.084238214655907417e-01
8.920000000000000000e+02;-1.971565085715948074e-01
8.960000000000000000e+02;-2.337747355985030917e-01
9.000000000000000000e+02;-4.957329297462391704e-01
9.040000000000000000e+02;-4.018410029277744155e-01
9.080000000000000000e+02;-3.701198428776055205e-01
9.120000000000000000e+02;-5.503567013100814087e-01
9.160000000000000000e+02;-4.271671758773109562e-01
9.200000000000000000e+02;-5.079389741245663448e-01
9.240000000000000000e+02;-6.289004411427374652e-01
9.280000000000000000e+02;-4.290697555970556798e-01
9.320000000000000000e+02;-4.638095807360342326e-01
9.360000000000000000e+02;-5.342285258498827849e-01
9.400000000000000000e+02;-5.539461121575408598e-01
9.440000000000000000e+02;-4.377771144575754447e-01
9.480000000000000000e+02;-3.559107678597012159e-01
9.520000000000000000e+02;-4.012692477527575741e-01
9.560000000000000000e+02;-3.913125568332618820e-01
9.600000000000000000e+02;-3.473489861590510208e-01
9.640000000000000000e+02;-1.835639603699981692e-01
9.680000000000000000e+02;-2.015875471984573952e-01
9.720000000000000000e+02;-2.253257186892269615e-01
9.760000000000000000e+02;-2.165173162465592882e-01
9.800000000000000000e+02;-9.924940193492243212e-02
9.840000000000000000e+02;-1.921285788932555749e-01
9.880000000000000000e+02;-3.924188558243171254e-01
9.920000000000000000e+02;-3.991593389510759149e-01
9.960000000000000000e+02;-4.414106117863682566e-01
1.000000000000000000e+03;-3.375932261265645606e-01
1.004000000000000000e+03;-4.184741789402952605e-01
1.008000000000000000e+03;-4.649505126643546093e-01
1.012000000000000000e+03;-4.474463785652497694e-01
1.016000000000000000e+03;7.055889572193500131e-03
1.020000000000000000e+03;1.772678566183148730e-01
1.024000000000000000e+03;2.961749610196962035e-01
1.028000000000000000e+03;2.455807314794903051e-01
1.032000000000000000e+03;2.499201581390798899e-01
1.036000000000000000e+03;3.504109919054163580e-01
1.040000000000000000e+03;6.058158085202446363e-01
1.044000000000000000e+03;6.124552847665387656e-01
1.048000000000000000e+03;4.677041075863426212e-01
1.052000000000000000e+03;6.619495622389138800e-01
1.056000000000000000e+03;4.718901188890955445e-01
1.060000000000000000e+03;4.604895555758738990e-01
1.064000000000000000e+03;5.338199779127374978e-01
1.068000000000000000e+03;6.928854721025610175e-01
1.072000000000000000e+03;8.391947548384608435e-01
1.076000000000000000e+03;8.193043742260460727e-01
1.080000000000000000e+03;6.190368241953616568e-01
1.084000000000000000e+03;5.445141483269861915e-01
1.088000000000000000e+03;5.236515201558820110e-01
1.092000000000000000e+03;3.189077393464532229e-01
1.096000000000000000e+03;4.182671128585617737e-01
1.100000000000000000e+03;2.072034258977066834e-01
1.104000000000000000e+03;9.365827871128203086e-02
1.108000000000000000e+03;3.266510782310744904e-02
1.112000000000000000e+03;-4.806173209886547421e-02
1.116000000000000000e+03;9.828199766186075659e-02
1.120000000000000000e+03;1.928060400775500893e-01
1.124000000000000000e+03;3.068785227495477580e-02
1.128000000000000000e+03;-6.288421367689180086e-02
1.132000000000000000e+03;-4.314376617421251947e-02
1.136000000000000000e+03;-2.838693743316872409e-01
1.140000000000000000e+03;-3.089455906861230949e-01
1.144000000000000000e+03;-2.407692576951084018e-01
1.148000000000000000e+03;-2.227456708666491758e-01
1.152000000000000000e+03;-1.116435582131273738e-02
1.156000000000000000e+03;-4.250988094547501761e-02
1.160000000000000000e+03;6.281829333833639784e-02
1.164000000000000000e+03;8.678992042031477561e-02
1.168000000000000000e+03;-5.607037676853948022e-02
1.172000000000000000e+03;-7.531638068690126031e-02
1.176000000000000000e+03;-6.230186746841868267e-02
1.180000000000000000e+03;-5.339951633926192515e-02
1.184000000000000000e+03;-2.474790270836477180e-02
1.188000000000000000e+03;-8.679091868796928733e-02
1.192000000000000000e+03;-1.645169765107977466e-01
1.196000000000000000e+03;-1.314213240048730524e-01
1.200000000000000000e+03;-9.473045924756061387e-02
1.204000000000000000e+03;-1.285812704912197013e-01


==> data/realdata/finantial_stocks_prct25.csv <==
xaxis; stocks
0.000000000000000000e+00;-6.213026751481531829e-01
4.000000000000000000e+00;-6.579696598248789829e-01
8.000000000000000000e+00;-6.591143353292270302e-01
1.200000000000000000e+01;-5.818838724682886543e-01
1.600000000000000000e+01;-5.533964677665872411e-01
2.000000000000000000e+01;-5.588332989320059507e-01
2.400000000000000000e+01;-2.836770359808220565e-01
2.800000000000000000e+01;-1.776852514496460311e-01
3.200000000000000000e+01;-2.298181472725462360e-01
3.600000000000000000e+01;-1.567745871890017517e-01
4.000000000000000000e+01;-9.443563012304433124e-02
4.400000000000000000e+01;-1.374103320259865146e-01
4.800000000000000000e+01;-1.333396598692136448e-01
5.200000000000000000e+01;-7.324453352272716766e-02
5.600000000000000000e+01;-2.327896184523803591e-01
6.000000000000000000e+01;-3.042095134627651465e-01
6.400000000000000000e+01;-2.766641073695819686e-01
6.800000000000000000e+01;-2.586129858896425993e-01
7.200000000000000000e+01;-2.283129921960146413e-01
7.600000000000000000e+01;-2.682374019666102782e-01
8.000000000000000000e+01;-3.779199078853850979e-01
8.400000000000000000e+01;-4.527681647919277186e-01
8.800000000000000000e+01;-3.874479697957599056e-01
9.200000000000000000e+01;-3.794593863715452486e-01
9.600000000000000000e+01;-3.683669538150712852e-01
1.000000000000000000e+02;-3.450678787614557264e-01
1.040000000000000000e+02;-2.756552429209618849e-01
1.080000000000000000e+02;-2.057588703448751666e-01
1.120000000000000000e+02;-2.698556832447616127e-01
1.160000000000000000e+02;-2.421479775810756463e-01
1.200000000000000000e+02;-2.896250785683021078e-01
1.240000000000000000e+02;-2.877082698839108499e-01
1.280000000000000000e+02;-3.505173703095628146e-01
1.320000000000000000e+02;-3.883313950091917266e-01
1.360000000000000000e+02;-3.874671152730808088e-01
1.400000000000000000e+02;-4.128956208123203409e-01
1.440000000000000000e+02;-4.469712851148677779e-01
1.480000000000000000e+02;-4.213529641868776210e-01
1.520000000000000000e+02;-5.453221654581087430e-01
1.560000000000000000e+02;-5.442548620672581494e-01
1.600000000000000000e+02;-5.695646959572235879e-01
1.640000000000000000e+02;-5.331767050174154310e-01
1.680000000000000000e+02;-5.302184975746473405e-01
1.720000000000000000e+02;-4.424450721849418899e-01
1.760000000000000000e+02;-4.650697408556418999e-01
1.800000000000000000e+02;-5.532265230475471585e-01
1.840000000000000000e+02;-6.023059686041410954e-01
1.880000000000000000e+02;-5.707755441848665345e-01
1.920000000000000000e+02;-5.591065038294716905e-01
1.960000000000000000e+02;-5.445134435639609194e-01
2.000000000000000000e+02;-5.803434711784580813e-01
2.040000000000000000e+02;-6.034279330922059925e-01
2.080000000000000000e+02;-5.493273885688041425e-01
2.120000000000000000e+02;-3.143671779574742087e-01
2.160000000000000000e+02;-2.528620023546121476e-01
2.200000000000000000e+02;-3.548306278105128886e-01
2.240000000000000000e+02;-4.703752184696463612e-01
2.280000000000000000e+02;-3.559898170383379856e-01
2.320000000000000000e+02;-3.947753509645234304e-01
2.360000000000000000e+02;-4.389805646876596690e-01
2.400000000000000000e+02;-3.731012298696321228e-01
2.440000000000000000e+02;-3.273921461678956923e-01
2.480000000000000000e+02;-3.569897945847950171e-01
2.520000000000000000e+02;-4.134153939368433450e-01
2.560000000000000000e+02;-5.162493018904648068e-01
2.600000000000000000e+02;-5.304480782456681975e-01
2.640000000000000000e+02;-5.933382150800841082e-01
2.680000000000000000e+02;-6.139748597110948891e-01
2.720000000000000000e+02;-5.194685749658216611e-01
2.760000000000000000e+02;-4.916962513781372168e-01
2.800000000000000000e+02;-5.197911965282225877e-01
2.840000000000000000e+02;-5.536621934915505472e-01
2.880000000000000000e+02;-5.576695110985299131e-01
2.920000000000000000e+02;-5.762113563945889805e-01
2.960000000000000000e+02;-6.136337688671154034e-01
3.000000000000000000e+02;-5.992316323269836209e-01
3.040000000000000000e+02;-5.832219597492755980e-01
3.080000000000000000e+02;-5.968859518566990152e-01
3.120000000000000000e+02;-5.697205565895464563e-01
3.160000000000000000e+02;-5.809626316662825918e-01
3.200000000000000000e+02;-5.764786312864045303e-01
3.240000000000000000e+02;-5.840177892901885492e-01
3.280000000000000000e+02;-5.781565257526860568e-01
3.320000000000000000e+02;-5.813197619444805397e-01
3.360000000000000000e+02;-5.815120546280050373e-01
3.400000000000000000e+02;-5.245889207592138170e-01
3.440000000000000000e+02;-5.141346654475498212e-01
3.480000000000000000e+02;-5.586965793658881241e-01
3.520000000000000000e+02;-5.435859665945148578e-01
3.560000000000000000e+02;-5.984605094544679371e-01
3.600000000000000000e+02;-5.841608267802589349e-01
3.640000000000000000e+02;-6.012812933886035882e-01
3.680000000000000000e+02;-3.790749063320365542e-01
3.720000000000000000e+02;-4.894845745034094309e-01
3.760000000000000000e+02;-3.967889891284329673e-01
3.800000000000000000e+02;-4.560994595412405372e-01
3.840000000000000000e+02;-4.561846518414405804e-01
3.880000000000000000e+02;-4.485048878140470707e-01
3.920000000000000000e+02;-4.156223735664559271e-01
3.960000000000000000e+02;-2.928997377129819446e-01
4.000000000000000000e+02;-4.041868932164225381e-01
4.040000000000000000e+02;-4.597376710888390061e-01
4.080000000000000000e+02;-5.964944017795309472e-01
4.120000000000000000e+02;-5.637974332100144093e-01
4.160000000000000000e+02;-5.622264539107735271e-01
4.200000000000000000e+02;-5.690222804820519453e-01
4.240000000000000000e+02;-5.235976409425489031e-01
4.280000000000000000e+02;-5.955704356182034420e-01
4.320000000000000000e+02;-5.594106737037647381e-01
4.360000000000000000e+02;-5.967873729203343469e-01
4.400000000000000000e+02;-5.985189609148080514e-01
4.440000000000000000e+02;-5.725938125911507193e-01
4.480000000000000000e+02;-5.713578891266661852e-01
4.520000000000000000e+02;-5.760615554212125122e-01
4.560000000000000000e+02;-6.243847178425665501e-01
4.600000000000000000e+02;-6.330977700388511487e-01
4.640000000000000000e+02;-6.357891478087565051e-01
4.680000000000000000e+02;-6.248602580313598054e-01
4.720000000000000000e+02;-5.920731383861557173e-01
4.760000000000000000e+02;-6.319037126364936974e-01
4.800000000000000000e+02;-5.930604643285571909e-01
4.840000000000000000e+02;-5.960259811476928959e-01
4.880000000000000000e+02;-6.169150909387673964e-01
4.920000000000000000e+02;-6.195961389969462108e-01
4.960000000000000000e+02;-6.400132495520348686e-01
5.000000000000000000e+02;-6.474691502926017694e-01
5.040000000000000000e+02;-6.471102471996061922e-01
5.080000000000000000e+02;-6.474959476157993166e-01
5.120000000000000000e+02;-6.479543729096480797e-01
5.160000000000000000e+02;-6.512432741030265149e-01
5.200000000000000000e+02;-6.517092711525932502e-01
5.240000000000000000e+02;-6.504040907606096766e-01
5.280000000000000000e+02;-6.458121459581535051e-01
5.320000000000000000e+02;-6.182623489529195382e-01
5.360000000000000000e+02;-6.221592265298890867e-01
5.400000000000000000e+02;-6.018177655229784984e-01
5.440000000000000000e+02;-6.037598967936614880e-01
5.480000000000000000e+02;-5.875144759756147916e-01
5.520000000000000000e+02;-5.573605459740501589e-01
5.560000000000000000e+02;-5.935127897626579774e-01
5.600000000000000000e+02;-7.220851528209826231e-01
5.640000000000000000e+02;-7.635298568880618530e-01
5.680000000000000000e+02;-1.133697406258206364e+00
5.720000000000000000e+02;-1.351735413853677459e+00
5.760000000000000000e+02;-1.988888482742319219e+00
5.800000000000000000e+02;-1.346050935257446568e+00
5.840000000000000000e+02;-1.472913116215922358e+00
5.880000000000000000e+02;-1.564063370492224880e+00
5.920000000000000000e+02;-1.384987979106909961e+00
5.960000000000000000e+02;-1.450939083856436884e+00
6.000000000000000000e+02;-1.353787960372267118e+00
6.040000000000000000e+02;-1.238631551947904974e+00
6.080000000000000000e+02;-1.408038421657562544e+00
6.120000000000000000e+02;-1.495528652379737977e+00
6.160000000000000000e+02;-1.360293954755072754e+00
6.200000000000000000e+02;-1.246812955397305522e+00
6.240000000000000000e+02;-1.245938450331815828e+00
6.280000000000000000e+02;-7.547277688310261023e-01
6.320000000000000000e+02;-1.019064272706980745e+00
6.360000000000000000e+02;-1.073436236153510137e+00
6.400000000000000000e+02;-1.266571736205125864e+00
6.440000000000000000e+02;-1.194913955128888983e+00
6.480000000000000000e+02;-1.307881541904586165e+00
6.520000000000000000e+02;-1.282432372011985455e+00
6.560000000000000000e+02;-1.336486825326639316e+00
6.600000000000000000e+02;-1.260581235506037956e+00
6.640000000000000000e+02;-1.340337021725263478e+00
6.680000000000000000e+02;-1.273207677753564138e+00
6.720000000000000000e+02;-1.126867169782126865e+00
6.760000000000000000e+02;-1.254496385436649986e+00
6.800000000000000000e+02;-1.284626868012745726e+00
6.840000000000000000e+02;-1.305410491390820216e+00
6.880000000000000000e+02;-1.435396093835405562e+00
6.920000000000000000e+02;-1.555481044053240947e+00
6.960000000000000000e+02;-1.497209761104066894e+00
7.000000000000000000e+02;-1.604871638916547827e+00
7.040000000000000000e+02;-1.637753973777927197e+00
7.080000000000000000e+02;-1.732943556999094525e+00
7.120000000000000000e+02;-1.608384517113219836e+00
7.160000000000000000e+02;-1.649493709650382112e+00
7.200000000000000000e+02;-1.829705720113362188e+00
7.240000000000000000e+02;-1.869483629869747920e+00
7.280000000000000000e+02;-1.811923981903325487e+00
7.320000000000000000e+02;-1.855526301266568812e+00
7.360000000000000000e+02;-1.526893982879569123e+00
7.400000000000000000e+02;-1.314752473823069145e+00
7.440000000000000000e+02;-9.543089523042255218e-01
7.480000000000000000e+02;-1.242410408074352990e+00
7.520000000000000000e+02;-1.078378597634213065e+00
7.560000000000000000e+02;-1.024140161943632776e+00
7.600000000000000000e+02;-1.080435901860967718e+00
7.640000000000000000e+02;-1.213463501201313077e+00
7.680000000000000000e+02;-1.247113401477452754e+00
7.720000000000000000e+02;-9.237335033892664082e-01
7.760000000000000000e+02;-8.671465392877095724e-01
7.800000000000000000e+02;-8.738616361869934179e-01
7.840000000000000000e+02;-1.076498906072888229e+00
7.880000000000000000e+02;-1.170688291729586439e+00
7.920000000000000000e+02;-1.038344353167663048e+00
7.960000000000000000e+02;-9.578470601240118842e-01
8.000000000000000000e+02;-8.599998644877471232e-01
8.040000000000000000e+02;-4.976705977963403749e-01
8.080000000000000000e+02;-5.780902778402092768e-01
8.120000000000000000e+02;-3.816566087100106697e-01
8.160000000000000000e+02;-3.066873308199201120e-01
8.200000000000000000e+02;-5.128059968101648103e-01
8.240000000000000000e+02;-5.043447387867185938e-01
8.280000000000000000e+02;-4.715358827096710614e-01
8.320000000000000000e+02;-5.368653575443922410e-01
8.360000000000000000e+02;-6.206618951940807705e-01
8.400000000000000000e+02;-5.955655163855515521e-01
8.440000000000000000e+02;-6.633048806838657274e-01
8.480000000000000000e+02;-5.440037196850910917e-01
8.520000000000000000e+02;-4.235898008908755008e-01
8.560000000000000000e+02;-4.278883113679887162e-01
8.600000000000000000e+02;-3.135380455933856059e-01
8.640000000000000000e+02;-5.349177914660123712e-01
8.680000000000000000e+02;-5.588074742474766765e-01
8.720000000000000000e+02;-3.628973856839202150e-01
8.760000000000000000e+02;-3.245477474063154788e-01
8.800000000000000000e+02;-2.675914375285914359e-01
8.840000000000000000e+02;-3.696021853775044996e-01
8.880000000000000000e+02;-4.526125030380026004e-01
8.920000000000000000e+02;-4.696052002792560076e-01
8.960000000000000000e+02;-4.826481476059048537e-01
9.000000000000000000e+02;-7.170474395736423645e-01
9.040000000000000000e+02;-7.066400770366414452e-01
9.080000000000000000e+02;-6.209993606681813993e-01
9.120000000000000000e+02;-7.010195626068969066e-01
9.160000000000000000e+02;-6.036516995384431095e-01
9.200000000000000000e+02;-7.039869444446307245e-01
9.240000000000000000e+02;-8.928186708136451877e-01
9.280000000000000000e+02;-7.972676718596576340e-01
9.320000000000000000e+02;-8.367241037589661090e-01
9.360000000000000000e+02;-8.372913493665259388e-01
9.400000000000000000e+02;-8.408800377664825687e-01
9.440000000000000000e+02;-8.231512073712566879e-01
9.480000000000000000e+02;-6.448263329906704922e-01
9.520000000000000000e+02;-5.869460317339488808e-01
9.560000000000000000e+02;-4.777749593432860653e-01
9.600000000000000000e+02;-4.389746366754901929e-01
9.640000000000000000e+02;-4.290858087138932353e-01
9.680000000000000000e+02;-4.781935559311590311e-01
9.720000000000000000e+02;-5.381436082120465425e-01
9.760000000000000000e+02;-4.913639073061686346e-01
9.800000000000000000e+02;-3.916865885832936378e-01
9.840000000000000000e+02;-4.958106210978637796e-01
9.880000000000000000e+02;-5.973613000922847194e-01
9.920000000000000000e+02;-7.618275748792964208e-01
9.960000000000000000e+02;-7.509576255692211877e-01
1.000000000000000000e+03;-6.504344327401705428e-01
1.004000000000000000e+03;-7.528446170602656196e-01
1.008000000000000000e+03;-6.664348427111485007e-01
1.012000000000000000e+03;-6.547881061771434474e-01
1.016000000000000000e+03;-4.994003564378721172e-01
1.020000000000000000e+03;-4.442535838850453778e-01
1.024000000000000000e+03;-5.487533813531040305e-01
1.028000000000000000e+03;-5.811054055244406769e-01
1.032000000000000000e+03;-4.808061148521856620e-01
1.036000000000000000e+03;-4.472968366778272697e-01
1.040000000000000000e+03;-1.487481406482348834e-01
1.044000000000000000e+03;-1.347624841209490998e-01
1.048000000000000000e+03;-3.505213440147078030e-01
1.052000000000000000e+03;-6.266521547408028248e-01
1.056000000000000000e+03;-9.072856352730250817e-01
1.060000000000000000e+03;-7.960856930762381101e-01
1.064000000000000000e+03;-6.170682552068498250e-01
1.068000000000000000e+03;-5.682719825863410401e-01
1.072000000000000000e+03;-4.720342044284541183e-01
1.076000000000000000e+03;-4.670027172854958053e-01
1.080000000000000000e+03;-6.598665686099856043e-01
1.084000000000000000e+03;-3.244839822230158322e-01
1.088000000000000000e+03;-3.270329475947840736e-01
1.092000000000000000e+03;-4.102327576188993241e-01
1.096000000000000000e+03;-2.710041722909551920e-01
1.100000000000000000e+03;-6.178317645399582503e-01
1.104000000000000000e+03;-6.749633248171953426e-01
1.108000000000000000e+03;-6.440482831404520381e-01
1.112000000000000000e+03;-4.490726384064850363e-01
1.116000000000000000e+03;-6.216383496787001306e-01
1.120000000000000000e+03;-7.338822953990938869e-01
1.124000000000000000e+03;-1.018930175627956514e+00
1.128000000000000000e+03;-1.044758951043297301e+00
1.132000000000000000e+03;-1.034861293535077831e+00
1.136000000000000000e+03;-1.067573697750400008e+00
1.140000000000000000e+03;-9.939555798573312950e-01
1.144000000000000000e+03;-9.771345769312018703e-01
1.148000000000000000e+03;-1.058396631923395947e+00
1.152000000000000000e+03;-1.052876877272436396e+00
1.156000000000000000e+03;-9.388136962108981631e-01
1.160000000000000000e+03;-9.069002763447541193e-01
1.164000000000000000e+03;-8.277251231938843601e-01
1.168000000000000000e+03;-1.021201807021342889e+00
1.172000000000000000e+03;-9.840069268043404316e-01
1.176000000000000000e+03;-1.051233391924807137e+00
1.180000000000000000e+03;-9.837627900095563538e-01
1.184000000000000000e+03;-9.438080601245486534e-01
1.188000000000000000e+03;-9.230561073278169548e-01
1.192000000000000000e+03;-1.077211939180809264e+00
1.196000000000000000e+03;-1.143339844039697351e+00
1.200000000000000000e+03;-1.040140857651143280e+00
1.204000000000000000e+03;-1.062314130579205429e+00


==> data/realdata/finantial_stocks_prct75.csv <==
xaxis; stocks
0.000000000000000000e+00;9.352811738538062691e-01
4.000000000000000000e+00;7.554091321139990711e-01
8.000000000000000000e+00;7.475182830836674119e-01
1.200000000000000000e+01;8.172838515464283526e-01
1.600000000000000000e+01;8.752172195609847494e-01
2.000000000000000000e+01;8.317566296293610328e-01
2.400000000000000000e+01;9.255288000617474253e-01
2.800000000000000000e+01;9.838526896404788946e-01
3.200000000000000000e+01;1.110117019776116543e+00
3.600000000000000000e+01;1.273083294771296003e+00
4.000000000000000000e+01;1.270665759845266862e+00
4.400000000000000000e+01;1.402598605325520165e+00
4.800000000000000000e+01;1.444586213302749389e+00
5.200000000000000000e+01;1.367071200499968775e+00
5.600000000000000000e+01;9.810962971949501732e-01
6.000000000000000000e+01;7.696946735802672190e-01
6.400000000000000000e+01;9.840202718482672362e-01
6.800000000000000000e+01;7.886239577995690642e-01
7.200000000000000000e+01;8.705589273684055662e-01
7.600000000000000000e+01;8.652180534710406379e-01
8.000000000000000000e+01;8.874229337394408113e-01
8.400000000000000000e+01;7.612207331893104945e-01
8.800000000000000000e+01;8.708307807518054222e-01
9.200000000000000000e+01;7.796732648545945388e-01
9.600000000000000000e+01;7.174828178876380136e-01
1.000000000000000000e+02;6.806213350703187448e-01
1.040000000000000000e+02;7.561839983759826023e-01
1.080000000000000000e+02;1.014929604278620445e+00
1.120000000000000000e+02;8.260543286202421953e-01
1.160000000000000000e+02;7.907343498046071062e-01
1.200000000000000000e+02;7.290778187220157136e-01
1.240000000000000000e+02;7.400832486662400900e-01
1.280000000000000000e+02;7.895441775514726590e-01
1.320000000000000000e+02;7.256979926968298855e-01
1.360000000000000000e+02;8.477237267440878021e-01
1.400000000000000000e+02;8.754550439822816887e-01
1.440000000000000000e+02;8.618745603189287285e-01
1.480000000000000000e+02;7.686532948785970154e-01
1.520000000000000000e+02;6.443471297156978528e-01
1.560000000000000000e+02;6.556855163956974986e-01
1.600000000000000000e+02;7.302647223917748676e-01
1.640000000000000000e+02;7.130417973081110139e-01
1.680000000000000000e+02;8.849701711742872234e-01
1.720000000000000000e+02;9.788590472867622072e-01
1.760000000000000000e+02;8.532487760124755072e-01
1.800000000000000000e+02;9.716682603104903615e-01
1.840000000000000000e+02;8.962765129458222235e-01
1.880000000000000000e+02;1.037678337725984168e+00
1.920000000000000000e+02;1.073217058439546179e+00
1.960000000000000000e+02;1.166351368127514387e+00
2.000000000000000000e+02;9.835411372452248502e-01
2.040000000000000000e+02;1.042820790556035604e+00
2.080000000000000000e+02;1.150091231552033300e+00
2.120000000000000000e+02;1.214614549777738972e+00
2.160000000000000000e+02;1.215677262830246352e+00
2.200000000000000000e+02;1.012773646514525394e+00
2.240000000000000000e+02;6.925672045178744574e-01
2.280000000000000000e+02;8.219368909965059089e-01
2.320000000000000000e+02;7.319349290507974892e-01
2.360000000000000000e+02;6.746982762414479584e-01
2.400000000000000000e+02;8.613651401036384048e-01
2.440000000000000000e+02;9.358268975101546872e-01
2.480000000000000000e+02;9.325407991381895467e-01
2.520000000000000000e+02;8.147394446100902909e-01
2.560000000000000000e+02;9.393891637488025470e-01
2.600000000000000000e+02;1.025443277106282691e+00
2.640000000000000000e+02;6.991445313657915772e-01
2.680000000000000000e+02;5.979630134104407801e-01
2.720000000000000000e+02;4.935174036379194051e-01
2.760000000000000000e+02;4.903962489176616479e-01
2.800000000000000000e+02;5.946807265588232028e-01
2.840000000000000000e+02;6.217162243466438643e-01
2.880000000000000000e+02;6.073772093007967499e-01
2.920000000000000000e+02;5.143006000869971839e-01
2.960000000000000000e+02;7.033698002171918651e-01
3.000000000000000000e+02;9.026861303019895200e-01
3.040000000000000000e+02;8.504593394503618953e-01
3.080000000000000000e+02;8.236611200265782085e-01
3.120000000000000000e+02;7.871356343382360787e-01
3.160000000000000000e+02;8.417740844918468746e-01
3.200000000000000000e+02;7.828645382861879609e-01
3.240000000000000000e+02;7.412850246414972588e-01
3.280000000000000000e+02;8.173127173388138322e-01
3.320000000000000000e+02;8.977605551058157607e-01
3.360000000000000000e+02;7.952276541130767207e-01
3.400000000000000000e+02;9.343802688640689968e-01
3.440000000000000000e+02;1.109615851663614317e+00
3.480000000000000000e+02;1.099855240733991657e+00
3.520000000000000000e+02;1.094741958223413469e+00
3.560000000000000000e+02;1.000312384608177396e+00
3.600000000000000000e+02;9.942057496131950778e-01
3.640000000000000000e+02;9.545707265143584808e-01
3.680000000000000000e+02;9.741306849872036766e-01
3.720000000000000000e+02;8.829871251378085262e-01
3.760000000000000000e+02;7.897958360725887417e-01
3.800000000000000000e+02;8.461382557925587466e-01
3.840000000000000000e+02;9.363825531907343791e-01
3.880000000000000000e+02;9.329497138801474687e-01
3.920000000000000000e+02;1.023070763342170508e+00
3.960000000000000000e+02;1.058316030879658642e+00
4.000000000000000000e+02;1.008589183400804057e+00
4.040000000000000000e+02;1.022235933802065899e+00
4.080000000000000000e+02;9.067558761571389292e-01
4.120000000000000000e+02;8.795188541435681184e-01
4.160000000000000000e+02;8.203456435701764748e-01
4.200000000000000000e+02;8.722600375831054409e-01
4.240000000000000000e+02;8.967179918624198498e-01
4.280000000000000000e+02;7.069075976446268506e-01
4.320000000000000000e+02;7.675023006678576287e-01
4.360000000000000000e+02;7.111590895005143187e-01
4.400000000000000000e+02;8.037685529793135997e-01
4.440000000000000000e+02;7.981518522952875117e-01
4.480000000000000000e+02;6.975344031116246235e-01
4.520000000000000000e+02;7.428632406280609723e-01
4.560000000000000000e+02;7.346033227696988632e-01
4.600000000000000000e+02;7.851923018411699484e-01
4.640000000000000000e+02;6.343073195921491436e-01
4.680000000000000000e+02;6.128255027166854552e-01
4.720000000000000000e+02;6.610505374846197268e-01
4.760000000000000000e+02;7.587313747927637575e-01
4.800000000000000000e+02;7.964570748739774331e-01
4.840000000000000000e+02;9.206303305593395159e-01
4.880000000000000000e+02;9.434200194693133090e-01
4.920000000000000000e+02;8.826232018992443695e-01
4.960000000000000000e+02;8.134633266304720500e-01
5.000000000000000000e+02;8.743894047981526363e-01
5.040000000000000000e+02;7.109845496069844284e-01
5.080000000000000000e+02;7.360245627485425546e-01
5.120000000000000000e+02;7.702044959277949410e-01
5.160000000000000000e+02;8.286038651679585865e-01
5.200000000000000000e+02;8.411135891266794395e-01
5.240000000000000000e+02;8.090023302169588870e-01
5.280000000000000000e+02;8.771713347455953880e-01
5.320000000000000000e+02;8.344999360259559573e-01
5.360000000000000000e+02;7.178914703549217347e-01
5.400000000000000000e+02;5.763919890397111168e-01
5.440000000000000000e+02;4.440622945148270384e-01
5.480000000000000000e+02;5.701739271486501170e-01
5.520000000000000000e+02;6.776340199711270440e-01
5.560000000000000000e+02;6.325432387740954621e-01
5.600000000000000000e+02;1.290360754494510043e-01
5.640000000000000000e+02;-1.114442086813675625e-01
5.680000000000000000e+02;-6.087836363849874477e-01
5.720000000000000000e+02;-6.959735434445091240e-01
5.760000000000000000e+02;-8.158548093355328934e-01
5.800000000000000000e+02;-8.017709736530215237e-01
5.840000000000000000e+02;-8.098942630266661169e-01
5.880000000000000000e+02;-7.710136409368100185e-01
5.920000000000000000e+02;-7.882574089027857278e-01
5.960000000000000000e+02;-7.810486918226706710e-01
6.000000000000000000e+02;-7.546107467179707928e-01
6.040000000000000000e+02;-7.135418846676655491e-01
6.080000000000000000e+02;-7.597075517573360637e-01
6.120000000000000000e+02;-7.888486462723053316e-01
6.160000000000000000e+02;-8.158544485833866267e-01
6.200000000000000000e+02;-7.312027844803772325e-01
6.240000000000000000e+02;-6.981467963134211363e-01
6.280000000000000000e+02;-5.458955505190543622e-01
6.320000000000000000e+02;-6.935626820762563760e-01
6.360000000000000000e+02;-6.937262003213572337e-01
6.400000000000000000e+02;-7.476545983206792645e-01
6.440000000000000000e+02;-7.640574202147014660e-01
6.480000000000000000e+02;-7.501278977499495904e-01
6.520000000000000000e+02;-7.493074193553654894e-01
6.560000000000000000e+02;-7.441736006068897513e-01
6.600000000000000000e+02;-7.501688574060340065e-01
6.640000000000000000e+02;-7.129598600943440889e-01
6.680000000000000000e+02;-6.072767580116118502e-01
6.720000000000000000e+02;-6.344191635087362835e-01
6.760000000000000000e+02;-5.958238828719515379e-01
6.800000000000000000e+02;-6.215010398380838019e-01
6.840000000000000000e+02;-6.545267026919632247e-01
6.880000000000000000e+02;-6.998157560463730276e-01
6.920000000000000000e+02;-7.032008978620214457e-01
6.960000000000000000e+02;-7.016217459792866151e-01
7.000000000000000000e+02;-7.291389778469667959e-01
7.040000000000000000e+02;-7.081197181059750712e-01
7.080000000000000000e+02;-7.223918072784669686e-01
7.120000000000000000e+02;-6.968081697814503261e-01
7.160000000000000000e+02;-6.933570881991912849e-01
7.200000000000000000e+02;-6.850436149026817301e-01
7.240000000000000000e+02;-6.859273789851925152e-01
7.280000000000000000e+02;-7.182336204137271807e-01
7.320000000000000000e+02;-6.734068935817811852e-01
7.360000000000000000e+02;-6.818515153316062616e-01
7.400000000000000000e+02;-5.922987486210866681e-01
7.440000000000000000e+02;-4.059488781853582973e-01
7.480000000000000000e+02;-4.352908398756108466e-01
7.520000000000000000e+02;-3.287599349023452855e-01
7.560000000000000000e+02;-4.073608734832766531e-01
7.600000000000000000e+02;-3.969285447891810481e-01
7.640000000000000000e+02;-4.914482763421832989e-01
7.680000000000000000e+02;-4.627817119486682396e-01
7.720000000000000000e+02;-4.366481648173006214e-01
7.760000000000000000e+02;-4.379362006423339060e-01
7.800000000000000000e+02;-3.885410676156837440e-01
7.840000000000000000e+02;-5.384075170302398128e-01
7.880000000000000000e+02;-3.380337277091904902e-01
7.920000000000000000e+02;-1.707488905583357530e-01
7.960000000000000000e+02;4.433915785366591977e-02
8.000000000000000000e+02;4.509416481906329544e-03
8.040000000000000000e+02;1.833617758342695747e-01
8.080000000000000000e+02;1.159273257104215804e-01
8.120000000000000000e+02;1.835750087833400990e-01
8.160000000000000000e+02;3.746865382573143499e-01
8.200000000000000000e+02;2.274571352229744770e-01
8.240000000000000000e+02;-4.305248683216456734e-03
8.280000000000000000e+02;2.205611037739627633e-01
8.320000000000000000e+02;5.772350775786436738e-01
8.360000000000000000e+02;6.507128922345885025e-01
8.400000000000000000e+02;9.802109179478130097e-01
8.440000000000000000e+02;1.028362774236033061e+00
8.480000000000000000e+02;1.310147305420960695e+00
8.520000000000000000e+02;1.757453063550413530e+00
8.560000000000000000e+02;2.055931608811917499e+00
8.600000000000000000e+02;1.566913744944000708e+00
8.640000000000000000e+02;1.034570307545457979e+00
8.680000000000000000e+02;9.587346845469844059e-01
8.720000000000000000e+02;1.089372149786221655e+00
8.760000000000000000e+02;9.456020894939261012e-01
8.800000000000000000e+02;9.285467955286010877e-01
8.840000000000000000e+02;3.394790925490318578e-01
8.880000000000000000e+02;5.524308984476934414e-01
8.920000000000000000e+02;5.950583302072830483e-01
8.960000000000000000e+02;5.154776521127468758e-01
9.000000000000000000e+02;3.978314564978735479e-01
9.040000000000000000e+02;4.390192600266910050e-01
9.080000000000000000e+02;7.535894735987641591e-01
9.120000000000000000e+02;8.444239940593689653e-01
9.160000000000000000e+02;1.179411593068012909e+00
9.200000000000000000e+02;1.586780401489163328e+00
9.240000000000000000e+02;1.737525159047131895e+00
9.280000000000000000e+02;1.525352571661258594e+00
9.320000000000000000e+02;1.799124713250890073e+00
9.360000000000000000e+02;1.535428380919119817e+00
9.400000000000000000e+02;1.558873491937664113e+00
9.440000000000000000e+02;1.189843739455589411e+00
9.480000000000000000e+02;1.229087203771413783e+00
9.520000000000000000e+02;1.265933507227265942e+00
9.560000000000000000e+02;1.720927751587900456e+00
9.600000000000000000e+02;1.678384236213350533e+00
9.640000000000000000e+02;1.694285604742528095e+00
9.680000000000000000e+02;1.792372353595651946e+00
9.720000000000000000e+02;1.888542007457059579e+00
9.760000000000000000e+02;1.931459952769925437e+00
9.800000000000000000e+02;1.882086519289394744e+00
9.840000000000000000e+02;1.650347383722666983e+00
9.880000000000000000e+02;1.488849253083179835e+00
9.920000000000000000e+02;1.405417241477307622e+00
9.960000000000000000e+02;1.234708558069367523e+00
1.000000000000000000e+03;9.999109504504906099e-01
1.004000000000000000e+03;1.011164246441976333e+00
1.008000000000000000e+03;1.126464868034132039e+00
1.012000000000000000e+03;9.794052783039401966e-01
1.016000000000000000e+03;8.826312944477252564e-01
1.020000000000000000e+03;1.041102629415688430e+00
1.024000000000000000e+03;1.118340814768803870e+00
1.028000000000000000e+03;8.419544800235368998e-01
1.032000000000000000e+03;8.426411171829001345e-01
1.036000000000000000e+03;9.486845986711834877e-01
1.040000000000000000e+03;9.713965764887535492e-01
1.044000000000000000e+03;9.044928064373922716e-01
1.048000000000000000e+03;7.767607012122796917e-01
1.052000000000000000e+03;1.068483582881709193e+00
1.056000000000000000e+03;1.084273764229236825e+00
1.060000000000000000e+03;1.043949779751782270e+00
1.064000000000000000e+03;9.656457790520001083e-01
1.068000000000000000e+03;1.138260767578193056e+00
1.072000000000000000e+03;1.336977223621413247e+00
1.076000000000000000e+03;1.329613640213948234e+00
1.080000000000000000e+03;1.203479067194322072e+00
1.084000000000000000e+03;1.164944722575927294e+00
1.088000000000000000e+03;1.077782840510558060e+00
1.092000000000000000e+03;1.141228849836658066e+00
1.096000000000000000e+03;1.274841652962214633e+00
1.100000000000000000e+03;8.159619911702147288e-01
1.104000000000000000e+03;6.500113062351389193e-01
1.108000000000000000e+03;6.078586642816609098e-01
1.112000000000000000e+03;5.762539673467612644e-01
1.116000000000000000e+03;5.895762380162716809e-01
1.120000000000000000e+03;5.963378264656430394e-01
1.124000000000000000e+03;1.980012127703290326e-01
1.128000000000000000e+03;1.362667399710939392e-03
1.132000000000000000e+03;8.947599665384123324e-02
1.136000000000000000e+03;6.894581588809640949e-02
1.140000000000000000e+03;-2.598229413653648998e-02
1.144000000000000000e+03;2.524456529340992628e-01
1.148000000000000000e+03;2.420873538873571096e-01
1.152000000000000000e+03;3.524323092144524550e-01
1.156000000000000000e+03;2.688242838255583411e-01
1.160000000000000000e+03;4.074944527153047669e-01
1.164000000000000000e+03;4.450179601421428432e-01
1.168000000000000000e+03;2.531095712215203353e-01
1.172000000000000000e+03;2.853651428961148095e-01
1.176000000000000000e+03;2.205048164378562991e-01
1.180000000000000000e+03;2.313670523175598570e-01
1.184000000000000000e+03;3.114452568671562394e-01
1.188000000000000000e+03;1.302395278094991005e-01
1.192000000000000000e+03;9.290195367396780757e-02
1.196000000000000000e+03;9.267467547302302155e-02
1.200000000000000000e+03;1.113423331350874151e-01
1.204000000000000000e+03;8.943321119853908652e-02


==> data/updates/update_50-err_seq_median.csv <==
xaxis; Off; Batch; Exp; Dyn
0.000000000000000000e+00;1.541878590117092607e+00;9.374345618836851246e-01;1.568798489072453783e+00;1.568798489072453783e+00
9.000000000000000000e+00;1.128769102382686684e+00;3.027501233384598534e-01;1.140550152878161416e+00;1.472248837762952789e+00
1.800000000000000000e+01;9.642187215480388929e-01;2.121545760413286463e-01;9.644370126532590959e-01;1.356860420453548155e+00
2.700000000000000000e+01;8.341419736490798265e-01;1.864964800342190365e-01;8.466083009619446154e-01;1.258833359374742500e+00
3.600000000000000000e+01;7.435783397564208475e-01;1.752713946312401960e-01;7.476324542993389999e-01;1.167393846655744749e+00
4.500000000000000000e+01;6.668008484689346149e-01;1.693558074469840025e-01;6.852780876705877322e-01;1.085017650022252589e+00
5.400000000000000000e+01;6.026341368910992369e-01;1.651253701024036347e-01;6.288260841441686289e-01;1.012049267439096845e+00
6.300000000000000000e+01;5.456160002200347581e-01;1.622447178527271494e-01;5.852575186196258272e-01;9.504770681410870115e-01
7.200000000000000000e+01;4.953828959342890803e-01;1.602126799754066411e-01;5.416781488044556392e-01;9.089056184810077044e-01
8.100000000000000000e+01;4.473197232986982907e-01;1.587235728273009849e-01;5.043672919311501524e-01;8.673307541299049017e-01
9.000000000000000000e+01;4.065266613847188237e-01;1.575779448468023758e-01;4.722362205854837014e-01;8.300650422705975195e-01
9.900000000000000000e+01;3.714740722693742336e-01;1.566479195279844028e-01;4.429417685957086626e-01;7.966746977439054245e-01
1.080000000000000000e+02;3.397534122586162164e-01;1.558847610221451019e-01;4.151496019066411858e-01;7.625408847923080824e-01
1.170000000000000000e+02;3.137144142077620268e-01;1.552559015434568923e-01;3.940606550226872229e-01;7.309703608438058442e-01
1.260000000000000000e+02;2.879720319243435078e-01;1.547258558654735494e-01;3.774460789371786862e-01;6.991346924158428067e-01
1.350000000000000000e+02;2.663781694191299509e-01;1.542732619391971871e-01;3.598201659327953106e-01;6.694388095546839335e-01
1.440000000000000000e+02;2.493992753238168381e-01;1.538764963758953441e-01;3.439582490973063233e-01;6.429118376534330714e-01
1.530000000000000000e+02;2.333035395238194643e-01;1.535259202788287203e-01;3.281986915516110770e-01;6.193094416822761961e-01
1.620000000000000000e+02;2.183305794922983378e-01;1.532141660876426004e-01;3.138765715303406534e-01;5.965159287902352947e-01
1.710000000000000000e+02;2.035604308952930208e-01;1.529341854269754830e-01;3.015674526017246837e-01;5.727978170637062494e-01
1.800000000000000000e+02;1.906930549134497888e-01;1.526806836733649031e-01;2.902617912705318659e-01;5.518414492638319402e-01
1.890000000000000000e+02;1.791808889067155186e-01;1.524489876259828014e-01;2.814708624034472084e-01;5.327951597169953146e-01
1.980000000000000000e+02;1.691087405806211974e-01;1.522350583580122374e-01;2.730150339970234818e-01;5.157677416915619206e-01
2.070000000000000000e+02;1.596598744978325879e-01;1.520345504253143853e-01;2.649747772779893484e-01;5.003126867062039906e-01
2.160000000000000000e+02;1.508398239577415090e-01;1.518459389496875089e-01;2.573382703888028589e-01;4.857283952972234475e-01
2.250000000000000000e+02;1.444476789481322077e-01;1.516679206355415754e-01;2.497829847377105450e-01;4.722422141597201750e-01
2.340000000000000000e+02;1.379229665894572687e-01;1.514989521583844923e-01;2.423179143559056614e-01;4.595217288403975475e-01
2.430000000000000000e+02;1.317033973491484322e-01;1.513383603398242849e-01;2.353231800364647963e-01;4.461953987514830633e-01
2.520000000000000000e+02;1.260236697102345149e-01;1.511848189256125019e-01;2.292388428425631564e-01;4.339657915112843378e-01
2.610000000000000000e+02;1.204722944531515239e-01;1.510373949954263439e-01;2.245891973178891776e-01;4.232093718012136518e-01
2.700000000000000000e+02;1.150521053372066532e-01;1.508952054327732939e-01;2.194911461539869324e-01;4.130144321288022891e-01
2.790000000000000000e+02;1.106859497372359724e-01;1.507576462002066520e-01;2.146278210946694909e-01;4.035163372680011795e-01
2.880000000000000000e+02;1.067741691306847845e-01;1.506241137296056576e-01;2.102737049587376505e-01;3.937256367380204680e-01
2.970000000000000000e+02;1.030626888465102364e-01;1.504940947637297965e-01;2.062151071168805971e-01;3.824396472805637881e-01
3.060000000000000000e+02;4.493725278218285157e-01;4.892435324482310999e-01;5.294205139231475954e-01;6.936520287949952124e-01
3.150000000000000000e+02;4.325081228946646705e-01;4.547991867275374411e-01;4.966776977886398492e-01;6.840775174718478624e-01
3.240000000000000000e+02;4.131443729460765879e-01;4.291804592495044313e-01;4.732715353155343974e-01;6.721139832075007092e-01
3.330000000000000000e+02;3.942001886924453302e-01;4.095174187951802214e-01;4.569240780626281362e-01;6.605457664053726585e-01
3.420000000000000000e+02;3.765562758681002542e-01;3.870770668624116118e-01;4.397777026099847220e-01;6.468912447257026965e-01
3.510000000000000000e+02;3.509232443426592574e-01;3.695704039336179525e-01;4.221950853053627606e-01;6.301871486532140132e-01
3.600000000000000000e+02;3.293031107156442205e-01;3.538687431038315401e-01;4.049733902718477552e-01;6.116024329043607821e-01
3.690000000000000000e+02;3.100845698738343703e-01;3.397280841094929560e-01;3.908158480010663904e-01;5.929174808663545404e-01
3.780000000000000000e+02;2.905938742764373472e-01;3.274684828921751167e-01;3.773301757379367016e-01;5.745075555159189218e-01
3.870000000000000000e+02;2.737608973534345624e-01;3.177029277478078395e-01;3.648695260477307079e-01;5.543781839205650375e-01
3.960000000000000000e+02;2.567053387059605729e-01;3.071654208934352370e-01;3.533055371830724489e-01;5.381680582884167396e-01
4.050000000000000000e+02;2.420339791501912030e-01;2.984151055702557453e-01;3.432644234335857081e-01;5.218419273527097335e-01
4.140000000000000000e+02;2.305880506203458746e-01;2.905457996155209610e-01;3.336579348412639368e-01;5.059715366545547433e-01
4.230000000000000000e+02;2.195408659638168891e-01;2.830208803693023967e-01;3.248454981663028152e-01;4.907213834207935776e-01
4.320000000000000000e+02;2.087342759299690154e-01;2.757657884559024941e-01;3.165750402937068664e-01;4.754876281360015389e-01
4.410000000000000000e+02;1.986792336815541848e-01;2.690629826198337460e-01;3.090251845498801497e-01;4.610971981666740493e-01
4.500000000000000000e+02;1.890313819632591930e-01;2.628546153316919654e-01;3.017730747991670404e-01;4.490191544000892154e-01
4.590000000000000000e+02;1.824803394045592109e-01;2.572199473467395858e-01;2.944503760986318941e-01;4.384367911794295747e-01
4.680000000000000000e+02;1.768806477948557943e-01;2.520336685132055221e-01;2.870892053254673337e-01;4.280824008040819972e-01
4.770000000000000000e+02;1.697812908711123503e-01;2.472348517963099679e-01;2.806838510373607654e-01;4.174012443319046195e-01
4.860000000000000000e+02;1.639036741677259990e-01;2.427840013431392108e-01;2.749103874530089975e-01;4.051463928361997979e-01
4.950000000000000000e+02;1.584016437262038002e-01;2.386559139859098511e-01;2.695445793816834135e-01;3.950663567534671294e-01
5.040000000000000000e+02;1.527235468478857494e-01;2.348220396129899468e-01;2.638053902570475784e-01;3.858218421860558633e-01
5.130000000000000000e+02;1.472527285544490416e-01;2.310789703749507318e-01;2.584383512175506548e-01;3.754948676194958535e-01
5.220000000000000000e+02;1.432463871121414933e-01;2.274551481724201851e-01;2.533601516997943115e-01;3.653747213018846418e-01
5.310000000000000000e+02;1.395568382859307677e-01;2.243940483294507016e-01;2.485119583927025699e-01;3.548950968557122998e-01
5.400000000000000000e+02;1.350289325412539210e-01;2.216567790394043946e-01;2.442445606148723192e-01;3.465451008300731162e-01
5.490000000000000000e+02;1.301399892466912067e-01;2.188360313562926485e-01;2.402437022851520165e-01;3.386565466227781096e-01
5.580000000000000000e+02;1.285491780255804961e-01;2.162234175837173256e-01;2.363781604741057030e-01;3.309838916283474042e-01
5.670000000000000000e+02;1.260031332670271675e-01;2.138317064119023003e-01;2.327421133452602375e-01;3.243687677452842255e-01
5.760000000000000000e+02;1.240859188108932726e-01;2.117854416620029157e-01;2.293163752592197735e-01;3.182316910510729624e-01
5.850000000000000000e+02;1.221629327968646872e-01;2.098652527297099890e-01;2.262434219026548676e-01;3.122480801351437130e-01
5.940000000000000000e+02;1.194649161955246008e-01;2.080634184829888156e-01;2.232985510729685319e-01;3.061674554775048462e-01
6.030000000000000000e+02;3.836348318148186110e-01;4.564936868037215989e-01;4.688815300569965094e-01;5.432438449981615847e-01
6.120000000000000000e+02;3.714110338774867515e-01;4.404731278869692401e-01;4.548846933845898111e-01;5.377280744578719629e-01
6.210000000000000000e+02;3.691413622270681705e-01;4.244434878033949143e-01;4.411532675418593508e-01;5.320418956996686433e-01
6.300000000000000000e+02;3.528454964104519309e-01;4.122650828603489082e-01;4.282220609461730998e-01;5.253697364113294466e-01
6.390000000000000000e+02;3.362662491233229800e-01;4.020839832684226511e-01;4.162072658952635229e-01;5.176939521757866203e-01
6.480000000000000000e+02;3.224397701151648366e-01;3.905929890257199277e-01;4.054885187351613407e-01;5.092640980175047183e-01
6.570000000000000000e+02;3.092873662322280781e-01;3.794640623456375650e-01;3.955517427175631040e-01;4.997078725379915376e-01
6.660000000000000000e+02;2.934686201101596170e-01;3.704363194959383598e-01;3.862405288037380480e-01;4.909560473327470032e-01
6.750000000000000000e+02;2.788551522168293273e-01;3.621846974577280776e-01;3.772270081771695871e-01;4.832912398198303539e-01
6.840000000000000000e+02;2.651901211332299280e-01;3.543749701525867879e-01;3.693457773339099415e-01;4.755634658641370027e-01
6.930000000000000000e+02;2.523525797525750236e-01;3.469929732315729654e-01;3.620661539818610386e-01;4.670341364586574340e-01
7.020000000000000000e+02;2.418100872518424427e-01;3.400191142546639123e-01;3.549170641637652834e-01;4.585625386446133267e-01
7.110000000000000000e+02;2.322783658018133524e-01;3.336369838998188841e-01;3.480665073419702549e-01;4.492812064113470560e-01
7.200000000000000000e+02;2.228662375112382410e-01;3.271818121900099685e-01;3.410953639706041929e-01;4.398123702425856818e-01
7.290000000000000000e+02;2.136316879242424749e-01;3.212663966062798138e-01;3.342696038828119054e-01;4.319070597402949740e-01
7.380000000000000000e+02;2.044854937034316089e-01;3.156591058036321007e-01;3.280588847614722692e-01;4.246273140496184539e-01
7.470000000000000000e+02;1.965680619881233770e-01;3.103431099307205066e-01;3.227158638008977842e-01;4.175061220334574386e-01
7.560000000000000000e+02;1.895765717879655532e-01;3.052994726303135398e-01;3.178341470165736427e-01;4.105675161388062100e-01
7.650000000000000000e+02;1.841958991816889379e-01;3.005116920752221032e-01;3.131807209787207391e-01;4.033835508627419131e-01
7.740000000000000000e+02;1.776707584108360161e-01;2.959147596721515283e-01;3.087477384703851691e-01;3.966512970141677363e-01
7.830000000000000000e+02;1.725812514008815968e-01;2.914683824089433495e-01;3.043899110087022741e-01;3.899588731970764499e-01
7.920000000000000000e+02;1.676097964091891601e-01;2.872479476285141331e-01;2.996394055531286238e-01;3.835890466673591015e-01
8.010000000000000000e+02;1.634911762830026094e-01;2.832417073464857937e-01;2.949270692465076893e-01;3.772378183815151553e-01
8.100000000000000000e+02;1.588339521322854608e-01;2.794379190045837569e-01;2.903977409991387315e-01;3.709118813034649742e-01
8.190000000000000000e+02;1.561684719343542360e-01;2.758209995025771022e-01;2.861211628873925328e-01;3.647939997494412667e-01
8.280000000000000000e+02;1.528615393185044358e-01;2.725905896417837315e-01;2.820821828524078256e-01;3.591316314845938162e-01
8.370000000000000000e+02;1.500740146158368038e-01;2.697251990272101496e-01;2.782025639150291774e-01;3.537817810609203417e-01
8.460000000000000000e+02;1.488451619797014069e-01;2.671049465546709856e-01;2.747474750332775106e-01;3.488416567458709761e-01
8.550000000000000000e+02;1.452966839256495946e-01;2.646054103883181963e-01;2.715898857275508838e-01;3.440145102725733484e-01
8.640000000000000000e+02;1.423985061745096092e-01;2.617311404575687894e-01;2.686656464453222037e-01;3.394830228497554003e-01
8.730000000000000000e+02;1.401757689004716756e-01;2.588944690870637610e-01;2.658140180975979705e-01;3.349720780063216719e-01
8.820000000000000000e+02;1.383173897457323775e-01;2.561814632835445193e-01;2.629149511870930711e-01;3.306023646032812957e-01
8.910000000000000000e+02;1.374355765170733323e-01;2.538283555190452567e-01;2.597086694123317274e-01;3.261819203457019256e-01
9.000000000000000000e+02;1.362066109445834172e-01;2.515877545398126358e-01;2.566057422281098344e-01;3.215941171779064245e-01
9.090000000000000000e+02;1.332983093904822613e-01;2.494403012245351159e-01;2.536598671739578315e-01;3.169131376030454028e-01
9.180000000000000000e+02;1.327210356511811240e-01;2.473818966378470430e-01;2.509200891171142200e-01;3.126840980165588313e-01
9.270000000000000000e+02;1.317959440991101072e-01;2.454081413315200022e-01;2.483074492714406611e-01;3.090413072572335551e-01
9.360000000000000000e+02;1.305772069897860321e-01;2.435149529578656269e-01;2.457217720427163354e-01;3.054544552186173600e-01
9.450000000000000000e+02;1.289588491595069775e-01;2.416988660076923034e-01;2.431975908459834135e-01;3.020196726708239687e-01
9.540000000000000000e+02;1.288012155272810211e-01;2.399552698562356090e-01;2.406242607868355754e-01;2.987066849738871932e-01
9.630000000000000000e+02;1.283858815845324575e-01;2.382807532054034283e-01;2.382338216020967181e-01;2.952771715045568457e-01
9.720000000000000000e+02;1.268478616538034620e-01;2.366721069323932114e-01;2.361170695634395300e-01;2.916414079831027295e-01
9.810000000000000000e+02;1.254061640651747689e-01;2.350785537306164241e-01;2.340681006314425661e-01;2.882714667713172640e-01
9.900000000000000000e+02;1.249765105552656519e-01;2.335117363339630769e-01;2.321522171148125702e-01;2.850162675655587563e-01
9.990000000000000000e+02;1.246181728845446313e-01;2.320050190108847166e-01;2.301978415275103274e-01;2.817603534694421707e-01


==> data/updates/update_50-err_seq_prct25.csv <==
xaxis; Off; Batch; Exp; Dyn
0.000000000000000000e+00;1.489146137377611367e+00;8.843642170148606763e-01;1.525495789890167098e+00;1.525495789890167098e+00
9.000000000000000000e+00;1.087222970333059591e+00;2.748734063930636795e-01;1.105523844390693844e+00;1.432931569740482303e+00
1.800000000000000000e+01;9.115849668067083078e-01;1.883121842781371735e-01;9.176098173069385799e-01;1.321243184781965896e+00
2.700000000000000000e+01;7.916060157815691944e-01;1.636542611550004800e-01;8.030854108146756598e-01;1.201925718890984429e+00
3.600000000000000000e+01;6.957050318726532012e-01;1.521338671945729470e-01;7.111725646060107486e-01;1.115610285825059833e+00
4.500000000000000000e+01;6.182857937766148559e-01;1.456918638407585509e-01;6.383725938933431099e-01;1.026837391178337722e+00
5.400000000000000000e+01;5.573686070789193314e-01;1.417238471662441435e-01;5.813299247688907823e-01;9.444307146656971685e-01
6.300000000000000000e+01;5.025978481765237538e-01;1.390414778662683315e-01;5.345790170533101238e-01;8.787442261485345352e-01
7.200000000000000000e+01;4.489915882906209132e-01;1.370582523311263123e-01;4.955976706758696837e-01;8.262110802008756361e-01
8.100000000000000000e+01;4.081452793245476940e-01;1.355716339796176617e-01;4.604709718306803090e-01;7.807921644463569066e-01
9.000000000000000000e+01;3.769681599384970272e-01;1.344221350217326139e-01;4.299030515386126350e-01;7.382264098330668656e-01
9.900000000000000000e+01;3.461302261854730111e-01;1.335070943927339215e-01;4.041215540508785176e-01;7.014467086290293585e-01
1.080000000000000000e+02;3.195026462828238767e-01;1.327640004956379405e-01;3.815039458712308207e-01;6.700315900411593084e-01
1.170000000000000000e+02;2.976144339708862163e-01;1.321397473414294144e-01;3.620027935581965339e-01;6.429760458953615032e-01
1.260000000000000000e+02;2.743090056673316290e-01;1.316101759798173343e-01;3.454325115770260357e-01;6.187106733801817082e-01
1.350000000000000000e+02;2.532481831995468946e-01;1.311495213798563042e-01;3.287313515352020543e-01;5.928175322384281465e-01
1.440000000000000000e+02;2.329897135835329869e-01;1.307446715170089702e-01;3.134632992994640377e-01;5.661772798371280668e-01
1.530000000000000000e+02;2.145572519527380040e-01;1.303874923166770949e-01;2.996264058123658813e-01;5.411008273070081476e-01
1.620000000000000000e+02;1.974456523231675198e-01;1.300686718314004175e-01;2.869701520989754728e-01;5.199364433021715914e-01
1.710000000000000000e+02;1.837595708904063985e-01;1.297904580892363102e-01;2.760467952331844277e-01;5.010213562607374049e-01
1.800000000000000000e+02;1.728843756318312053e-01;1.296676646251466170e-01;2.663673593602705059e-01;4.831725047523679484e-01
1.890000000000000000e+02;1.632375949267633741e-01;1.295573797623931211e-01;2.573722769989624792e-01;4.658195768788684354e-01
1.980000000000000000e+02;1.542584031656596411e-01;1.294567701958266870e-01;2.494060738744920402e-01;4.489658540124343289e-01
2.070000000000000000e+02;1.457000265654220528e-01;1.293418124994680229e-01;2.420996155719462861e-01;4.325841264962398958e-01
2.160000000000000000e+02;1.358347663837951025e-01;1.291926232629934668e-01;2.339375944711402922e-01;4.171953058191691932e-01
2.250000000000000000e+02;1.285866369867337544e-01;1.290270813190869392e-01;2.263087863359470320e-01;4.029986880926303972e-01
2.340000000000000000e+02;1.209467313483115897e-01;1.288704129622981198e-01;2.191967492668433493e-01;3.902324667655264756e-01
2.430000000000000000e+02;1.143304074551747401e-01;1.287209435192589457e-01;2.127087021399925171e-01;3.782111216089860672e-01
2.520000000000000000e+02;1.102180985719575235e-01;1.285778941033440537e-01;2.068976719777994300e-01;3.664586814714914098e-01
2.610000000000000000e+02;1.062685023522914884e-01;1.284406092890598150e-01;2.016822388802742005e-01;3.557365662386949845e-01
2.700000000000000000e+02;1.018536997419971918e-01;1.283082217131039926e-01;1.967074349994085147e-01;3.457953852360998170e-01
2.790000000000000000e+02;9.690107884625807910e-02;1.281802028021640782e-01;1.921592724120689821e-01;3.369535732280862783e-01
2.880000000000000000e+02;9.297832820385094899e-02;1.280557563395496867e-01;1.878392419785619716e-01;3.284752078861911673e-01
2.970000000000000000e+02;8.991688449927955074e-02;1.279337471983605923e-01;1.838391180876845221e-01;3.200607575761287849e-01
3.060000000000000000e+02;4.106497228814294798e-01;4.527868095126253989e-01;5.011624353512432739e-01;6.370283711853764741e-01
3.150000000000000000e+02;3.946389117728026918e-01;4.226268666022405807e-01;4.761137615198266504e-01;6.279234135913185355e-01
3.240000000000000000e+02;3.744331231025449513e-01;3.975723024784699744e-01;4.510651187342605839e-01;6.155776846205944786e-01
3.330000000000000000e+02;3.561919329886771846e-01;3.765033140329857586e-01;4.315834136887380934e-01;6.033855141327479910e-01
3.420000000000000000e+02;3.333892900636292733e-01;3.596673143899578595e-01;4.118299263037193958e-01;5.887424230896620703e-01
3.510000000000000000e+02;3.113134344351529137e-01;3.454722017704706105e-01;3.932128458206700095e-01;5.724715229750696466e-01
3.600000000000000000e+02;2.950305980031879827e-01;3.319570745837971959e-01;3.799391537607444413e-01;5.555870591376754764e-01
3.690000000000000000e+02;2.807736907267596727e-01;3.182593652850811416e-01;3.665552035457438351e-01;5.421462221463265729e-01
3.780000000000000000e+02;2.671599887578327004e-01;3.034032390091471187e-01;3.540801586949889335e-01;5.288464651577382547e-01
3.870000000000000000e+02;2.508773007072375716e-01;2.923271877714846978e-01;3.425514358030183337e-01;5.124471765480226315e-01
3.960000000000000000e+02;2.381295861105476586e-01;2.814405212808567258e-01;3.290632016008432359e-01;4.946501717859611014e-01
4.050000000000000000e+02;2.269232585272298319e-01;2.724141901368724583e-01;3.164325806735463487e-01;4.753704535668702436e-01
4.140000000000000000e+02;2.167749279828019293e-01;2.647101151878658576e-01;3.050154227249680661e-01;4.577579645387712115e-01
4.230000000000000000e+02;2.061368638696207123e-01;2.573889834744402805e-01;2.964854828486055416e-01;4.458360414252192649e-01
4.320000000000000000e+02;1.953234561059565000e-01;2.504161351316454565e-01;2.885876299728096228e-01;4.340392304015501801e-01
4.410000000000000000e+02;1.865070086919114745e-01;2.428914937271802466e-01;2.809784113237186465e-01;4.200488805922801827e-01
4.500000000000000000e+02;1.784405345327269576e-01;2.358346244598858998e-01;2.732412953890643315e-01;4.055468626017003642e-01
4.590000000000000000e+02;1.706461513757674686e-01;2.291368134848441873e-01;2.656839368023358183e-01;3.912690246806941330e-01
4.680000000000000000e+02;1.622567599682184225e-01;2.229974028423641341e-01;2.586371263936787512e-01;3.800478777815211040e-01
4.770000000000000000e+02;1.542738792014401727e-01;2.193224091791265151e-01;2.528468762889599653e-01;3.708621604108517378e-01
4.860000000000000000e+02;1.487139468428774203e-01;2.144517747600623303e-01;2.461012764520019991e-01;3.620877121828312006e-01
4.950000000000000000e+02;1.419318325154752536e-01;2.097964510514562508e-01;2.400937734991873684e-01;3.524914940709150124e-01
5.040000000000000000e+02;1.368675209629121037e-01;2.060517262392382865e-01;2.342591918175480070e-01;3.419886923322180694e-01
5.130000000000000000e+02;1.322788387562305878e-01;2.025754866151830980e-01;2.288536520884844327e-01;3.320590352826117142e-01
5.220000000000000000e+02;1.296522478254668598e-01;1.993460950984609625e-01;2.241697359077459706e-01;3.233133092089947591e-01
5.310000000000000000e+02;1.268699176453445265e-01;1.963418884494907146e-01;2.197112759178901364e-01;3.154802354594767322e-01
5.400000000000000000e+02;1.234763514383617478e-01;1.935448199134003622e-01;2.155231419903534118e-01;3.085054045157891167e-01
5.490000000000000000e+02;1.207205670218233773e-01;1.909385547492128965e-01;2.115668364235339660e-01;3.010622627702562171e-01
5.580000000000000000e+02;1.178996850807902952e-01;1.885054469568678837e-01;2.077349423827834218e-01;2.937361309041544022e-01
5.670000000000000000e+02;1.161512287546618005e-01;1.862316317897586559e-01;2.041995923963569326e-01;2.861262668926974895e-01
5.760000000000000000e+02;1.146988106542251307e-01;1.841037383545637840e-01;2.008705407979682334e-01;2.783067298394069633e-01
5.850000000000000000e+02;1.124850859414157078e-01;1.821100958080010268e-01;1.977838376831301537e-01;2.710581572190124966e-01
5.940000000000000000e+02;1.101199460963805804e-01;1.802312672264894944e-01;1.947914966973056383e-01;2.653475778104689708e-01
6.030000000000000000e+02;3.562849677636199530e-01;4.305979171758296808e-01;4.424274770820897373e-01;5.111932916849970532e-01
6.120000000000000000e+02;3.464315221655689392e-01;4.152402395255586076e-01;4.272432896659259516e-01;5.063337746310007104e-01
6.210000000000000000e+02;3.335896987492156796e-01;4.020780845170722206e-01;4.161357812278934087e-01;5.010014725895512999e-01
6.300000000000000000e+02;3.215797511090197069e-01;3.902126030561277048e-01;4.012080733469300942e-01;4.952104803555995582e-01
6.390000000000000000e+02;3.060840394213235616e-01;3.788847505270906968e-01;3.896189173590917099e-01;4.873363613366998859e-01
6.480000000000000000e+02;2.948727239810393086e-01;3.684795238694441588e-01;3.785152214506938284e-01;4.790002096290330580e-01
6.570000000000000000e+02;2.791146737382429466e-01;3.588701181405354879e-01;3.679015920663260553e-01;4.702179670675521450e-01
6.660000000000000000e+02;2.663803969257997895e-01;3.487192042222648780e-01;3.596642057327025799e-01;4.609905135377527774e-01
6.750000000000000000e+02;2.516686792344322576e-01;3.400498887668884640e-01;3.516513134577883282e-01;4.516267282917375558e-01
6.840000000000000000e+02;2.388139984055110132e-01;3.326934059646323161e-01;3.444048798928266986e-01;4.425014461522606135e-01
6.930000000000000000e+02;2.282680156122568749e-01;3.252579524134272537e-01;3.361823239527191864e-01;4.337494895265405215e-01
7.020000000000000000e+02;2.185155162197136014e-01;3.182458030115427050e-01;3.285969974471161237e-01;4.267885557695882404e-01
7.110000000000000000e+02;2.106833440004507452e-01;3.115558336628369007e-01;3.229479574479522386e-01;4.182968158994022079e-01
7.200000000000000000e+02;2.037960863249966559e-01;3.057686730722103396e-01;3.166957830181258982e-01;4.081282582222739430e-01
7.290000000000000000e+02;1.946068001093757271e-01;3.001659526769925868e-01;3.105635322394529330e-01;4.003605625612423613e-01
7.380000000000000000e+02;1.844477577232284116e-01;2.939731638691811533e-01;3.044213411997797603e-01;3.939191006720523802e-01
7.470000000000000000e+02;1.755826650568118596e-01;2.875266270770125421e-01;2.981965605323720347e-01;3.867019890256910286e-01
7.560000000000000000e+02;1.675780309167965720e-01;2.832348750676961235e-01;2.919977473292046377e-01;3.793849591582905689e-01
7.650000000000000000e+02;1.617996124904226840e-01;2.794488425728137160e-01;2.860402860964641469e-01;3.732759224186278368e-01
7.740000000000000000e+02;1.557834924603685445e-01;2.758583294687720899e-01;2.805168366495162102e-01;3.667354669555173974e-01
7.830000000000000000e+02;1.512784041185513961e-01;2.724498538513386858e-01;2.752767825411992497e-01;3.591998067023239316e-01
7.920000000000000000e+02;1.490286034581556340e-01;2.692133971050149066e-01;2.708901082255472659e-01;3.526845346642659695e-01
8.010000000000000000e+02;1.455964908163874250e-01;2.660271124809543419e-01;2.666224291635093113e-01;3.464976592225098018e-01
8.100000000000000000e+02;1.415195963102378884e-01;2.626842783791110136e-01;2.625145109024356604e-01;3.405133899907430983e-01
8.190000000000000000e+02;1.385060328707251598e-01;2.593545376127061042e-01;2.585014022515740306e-01;3.347387480234285673e-01
8.280000000000000000e+02;1.363276763739451891e-01;2.557064991800730436e-01;2.546954684959505388e-01;3.291221827920768339e-01
8.370000000000000000e+02;1.328699515819104227e-01;2.522258516772873382e-01;2.511375469377154501e-01;3.236801499887788647e-01
8.460000000000000000e+02;1.302593166195889496e-01;2.488674726567112749e-01;2.478155198810651494e-01;3.184110573085365270e-01
8.550000000000000000e+02;1.288456206131257109e-01;2.456605929888982520e-01;2.447441628007834824e-01;3.134134453477609994e-01
8.640000000000000000e+02;1.277123570030259114e-01;2.425962868025968722e-01;2.420039158974696125e-01;3.087934055546017742e-01
8.730000000000000000e+02;1.262271367897785934e-01;2.396660623197751916e-01;2.394089068939712073e-01;3.043514387386180853e-01
8.820000000000000000e+02;1.255975195722356108e-01;2.368621853447910874e-01;2.369736452595887222e-01;3.001365350995078840e-01
8.910000000000000000e+02;1.240033634524876499e-01;2.341479269757871795e-01;2.346379273523803433e-01;2.958155086904653008e-01
9.000000000000000000e+02;1.229789586692158904e-01;2.315456516919845997e-01;2.322607664342462575e-01;2.914740542627192177e-01
9.090000000000000000e+02;1.203280419559207975e-01;2.291541863917318789e-01;2.300479907040147709e-01;2.872227799593381481e-01
9.180000000000000000e+02;1.179684766389894612e-01;2.272851514804999640e-01;2.280132356111901903e-01;2.826859392477888422e-01
9.270000000000000000e+02;1.167022510801001695e-01;2.250451993685600449e-01;2.258251553143917900e-01;2.786882062253365766e-01
9.360000000000000000e+02;1.154536513733724762e-01;2.228932828485885032e-01;2.232283563190618492e-01;2.748547523224587064e-01
9.450000000000000000e+02;1.151347122159109282e-01;2.208277508010408341e-01;2.212003108596363177e-01;2.717158332285689593e-01
9.540000000000000000e+02;1.147569347574047688e-01;2.188434647320511850e-01;2.190055095998600376e-01;2.686435228848684797e-01
9.630000000000000000e+02;1.150950885906314169e-01;2.169372217283258575e-01;2.167292093454381008e-01;2.654542434463584288e-01
9.720000000000000000e+02;1.150986569960976702e-01;2.151046323848428976e-01;2.144875642426053719e-01;2.623137385493958251e-01
9.810000000000000000e+02;1.133501209136665994e-01;2.133426308750193678e-01;2.123125865941675183e-01;2.593786541317484873e-01
9.900000000000000000e+02;1.124101937124998007e-01;2.116479731983750834e-01;2.102382567032464178e-01;2.564964515399950074e-01
9.990000000000000000e+02;1.123263626849836383e-01;2.100171482662949729e-01;2.083808068916820910e-01;2.539021680774079526e-01


==> data/updates/update_50-err_seq_prct75.csv <==
xaxis; Off; Batch; Exp; Dyn
0.000000000000000000e+00;1.593268239794810137e+00;9.804975744037675023e-01;1.603622662202379701e+00;1.603622662202379701e+00
9.000000000000000000e+00;1.181830738608956155e+00;3.720621616509542928e-01;1.177719225976733286e+00;1.511051451832353898e+00
1.800000000000000000e+01;1.040775253859065552e+00;2.751987065527573550e-01;1.015227372238225456e+00;1.402935814073052567e+00
2.700000000000000000e+01;9.138189875030483522e-01;2.441953765528299958e-01;9.212737064149912891e-01;1.293090764127989178e+00
3.600000000000000000e+01;8.113394620082959863e-01;2.295499165006000264e-01;8.252270633435851988e-01;1.219791726526885833e+00
4.500000000000000000e+01;7.255389746876961254e-01;2.202558204923678598e-01;7.516336714723157453e-01;1.148338040311693398e+00
5.400000000000000000e+01;6.466091785228520461e-01;2.143092758652791474e-01;6.810403973993378601e-01;1.091985192498824642e+00
6.300000000000000000e+01;5.790026839410561399e-01;2.103205860850756448e-01;6.239600243025525961e-01;1.033772488754206798e+00
7.200000000000000000e+01;5.257118967580455271e-01;2.078544393493862719e-01;5.786489823152711764e-01;9.973905531874557306e-01
8.100000000000000000e+01;4.809813374253222307e-01;2.060351729421725508e-01;5.397145015478179708e-01;9.573342540987316296e-01
9.000000000000000000e+01;4.389006503585146657e-01;2.046367971442260292e-01;5.063592920405119990e-01;9.199175289726572169e-01
9.900000000000000000e+01;4.022851404983840973e-01;2.035232745483430972e-01;4.808970766946552566e-01;8.849720258798502437e-01
1.080000000000000000e+02;3.711851598015487030e-01;2.026262062729643487e-01;4.556306746391742823e-01;8.482709676010230515e-01
1.170000000000000000e+02;3.398806067910572493e-01;2.018894434310745112e-01;4.360644803408770809e-01;8.184415781348111096e-01
1.260000000000000000e+02;3.131913319350843050e-01;2.013364624403222169e-01;4.143573648811317289e-01;7.859506348500351347e-01
1.350000000000000000e+02;2.915360654204140478e-01;2.008472103466373837e-01;3.913287443468160820e-01;7.612267087637936136e-01
1.440000000000000000e+02;2.742747799920973728e-01;2.002827498676650331e-01;3.741463010262223166e-01;7.394973269079146982e-01
1.530000000000000000e+02;2.573479258423261307e-01;1.997823365667981965e-01;3.604215084057140195e-01;7.159197286641940661e-01
1.620000000000000000e+02;2.424516465296492340e-01;1.993339159417880091e-01;3.482581668810836306e-01;6.931255768304505072e-01
1.710000000000000000e+02;2.290187654355691493e-01;1.989297907824277567e-01;3.368632143931736267e-01;6.708622386783460456e-01
1.800000000000000000e+02;2.181377719991584030e-01;1.985620045265190092e-01;3.250334535869187635e-01;6.490580717710912051e-01
1.890000000000000000e+02;2.077964335939412321e-01;1.982232764831070027e-01;3.142670087487004493e-01;6.284002609260528338e-01
1.980000000000000000e+02;1.974073744850998735e-01;1.979085489725091185e-01;3.045606735351900629e-01;6.082475846995176738e-01
2.070000000000000000e+02;1.868353563158912656e-01;1.976043570275276828e-01;2.959580518338052468e-01;5.892188486631766420e-01
2.160000000000000000e+02;1.775848803027236800e-01;1.973159421662209201e-01;2.883975446529251085e-01;5.708418573508968752e-01
2.250000000000000000e+02;1.693774662343178750e-01;1.970438902200266351e-01;2.814877417301813178e-01;5.536515988943842004e-01
2.340000000000000000e+02;1.622435928445837838e-01;1.967854102773426150e-01;2.751366551039191588e-01;5.377731478294263123e-01
2.430000000000000000e+02;1.555406483336859158e-01;1.965393522615434541e-01;2.691373898010255838e-01;5.228717357281973399e-01
2.520000000000000000e+02;1.479373597655257166e-01;1.963044502627124266e-01;2.632683333546811943e-01;5.092264832095234617e-01
2.610000000000000000e+02;1.422289455948962666e-01;1.960794557331311805e-01;2.576675102709158338e-01;4.962183607959376741e-01
2.700000000000000000e+02;1.366595315174932157e-01;1.958632347967963483e-01;2.522350827773975901e-01;4.829717929321301617e-01
2.790000000000000000e+02;1.313419980453592040e-01;1.956548056927487622e-01;2.469992567415722484e-01;4.703543034540091927e-01
2.880000000000000000e+02;1.271320511757672855e-01;1.954533091061608219e-01;2.419484455424302516e-01;4.588196304488119104e-01
2.970000000000000000e+02;1.230566892443832605e-01;1.952579932553322462e-01;2.375671739915214964e-01;4.477526670629379257e-01
3.060000000000000000e+02;4.851953707882837863e-01;5.288979603242446315e-01;5.731948720080860538e-01;7.465551162588162093e-01
3.150000000000000000e+02;4.727432080528284897e-01;4.946815889403237132e-01;5.362644969561715103e-01;7.376259536427891561e-01
3.240000000000000000e+02;4.494267746762519722e-01;4.656176957000413008e-01;5.067533866183637770e-01;7.245416407909208711e-01
3.330000000000000000e+02;4.304565586800654375e-01;4.416573806399595736e-01;4.821090581511904283e-01;7.088776206877083208e-01
3.420000000000000000e+02;4.072315810679907333e-01;4.198916123798958622e-01;4.620057235073943835e-01;6.925213886805661190e-01
3.510000000000000000e+02;3.836111125284502044e-01;4.012073722539476472e-01;4.466258996543350790e-01;6.754470632451989864e-01
3.600000000000000000e+02;3.581410771772496893e-01;3.846353491979646044e-01;4.284914774208504751e-01;6.563844362062565274e-01
3.690000000000000000e+02;3.388664110754112113e-01;3.698124549079665480e-01;4.108729457734514590e-01;6.389672734753812922e-01
3.780000000000000000e+02;3.247503142477090599e-01;3.562434065606525646e-01;3.974131123456529635e-01;6.241647345330912922e-01
3.870000000000000000e+02;3.099846824360030784e-01;3.438739226096907964e-01;3.848816035345851705e-01;6.097986180159782332e-01
3.960000000000000000e+02;2.962579129387777344e-01;3.326562203108242022e-01;3.753142479043861668e-01;5.911739839852365730e-01
4.050000000000000000e+02;2.825891578866854270e-01;3.229546096240301090e-01;3.665595547092934114e-01;5.752561741286006392e-01
4.140000000000000000e+02;2.682648429333046591e-01;3.146989872359213236e-01;3.577341677164202483e-01;5.575020357887525702e-01
4.230000000000000000e+02;2.563512172031212621e-01;3.070765314515123134e-01;3.495315119077777588e-01;5.403431885630491927e-01
4.320000000000000000e+02;2.449487782866779928e-01;3.000248772954744458e-01;3.427591882591543015e-01;5.224086440018521627e-01
4.410000000000000000e+02;2.362686848793538186e-01;2.938050960678702528e-01;3.364006274088582327e-01;5.053807790081809026e-01
4.500000000000000000e+02;2.280089006759904169e-01;2.880656323707073696e-01;3.302501517912693196e-01;4.901059838910784561e-01
4.590000000000000000e+02;2.167333306642406920e-01;2.827328359646730793e-01;3.243192749035561651e-01;4.764421512775707246e-01
4.680000000000000000e+02;2.082600560261566314e-01;2.777719310392067209e-01;3.187868765559002115e-01;4.635275482746674669e-01
4.770000000000000000e+02;2.010221485498837335e-01;2.730320527429954125e-01;3.132499983850577929e-01;4.527370696172713371e-01
4.860000000000000000e+02;1.939748768522917000e-01;2.677387194757598898e-01;3.079050313576387476e-01;4.437031619974498020e-01
4.950000000000000000e+02;1.893163289549656958e-01;2.634424712479181419e-01;3.029735463093948811e-01;4.328566137187267460e-01
5.040000000000000000e+02;1.857714368316604470e-01;2.596686299654509256e-01;2.984542932896025458e-01;4.226551814823292785e-01
5.130000000000000000e+02;1.805975174781049297e-01;2.565931208347144721e-01;2.942011309775599548e-01;4.120652283355456524e-01
5.220000000000000000e+02;1.763076131963763338e-01;2.537366842549754198e-01;2.898455092761625940e-01;4.020167374925311954e-01
5.310000000000000000e+02;1.729653947965034688e-01;2.509723565249262767e-01;2.855118793571086999e-01;3.921256248635173747e-01
5.400000000000000000e+02;1.704137377400427866e-01;2.482818001721279755e-01;2.811534995644273116e-01;3.820894061626227134e-01
5.490000000000000000e+02;1.678552058312827167e-01;2.457222461384465095e-01;2.770471266996385462e-01;3.737400551454503339e-01
5.580000000000000000e+02;1.654453451729268609e-01;2.433280336372698194e-01;2.731202724350689781e-01;3.663033323484143344e-01
5.670000000000000000e+02;1.622811558513524155e-01;2.410870495415985415e-01;2.696166303046799162e-01;3.596152676328084885e-01
5.760000000000000000e+02;1.586090763611968657e-01;2.389878983536528612e-01;2.663455675910605391e-01;3.531231035129938078e-01
5.850000000000000000e+02;1.560238346222385386e-01;2.370199715507481653e-01;2.634073331725121370e-01;3.465072282236712486e-01
5.940000000000000000e+02;1.548630969343329222e-01;2.351733336032701682e-01;2.604007753921697699e-01;3.396196063629788320e-01
6.030000000000000000e+02;4.088529954360469731e-01;4.891591469598517983e-01;5.020737540601738491e-01;5.777196766628200919e-01
6.120000000000000000e+02;4.071779126644512470e-01;4.742432796295621977e-01;4.890017921151990077e-01;5.719247128678279779e-01
6.210000000000000000e+02;3.940403489252877200e-01;4.609142580683260881e-01;4.756442158136552356e-01;5.657650263790394707e-01
6.300000000000000000e+02;3.875204617031696719e-01;4.487397699835717346e-01;4.637966407759207543e-01;5.589775731669506253e-01
6.390000000000000000e+02;3.760111533186311084e-01;4.375009956127381971e-01;4.528835429360437148e-01;5.520723662560262923e-01
6.480000000000000000e+02;3.646807872758877078e-01;4.270473738522627682e-01;4.433450119235910480e-01;5.451384058181343306e-01
6.570000000000000000e+02;3.515309118180007797e-01;4.172625897965258623e-01;4.345422825567784031e-01;5.368787393693994492e-01
6.660000000000000000e+02;3.369000651327328510e-01;4.080999733166809085e-01;4.240257995236413335e-01;5.286719543453679560e-01
6.750000000000000000e+02;3.221835509251021468e-01;3.994620720833589322e-01;4.141014708333242145e-01;5.203379871672193513e-01
6.840000000000000000e+02;3.101328750124268119e-01;3.913412936424123800e-01;4.049895792364909264e-01;5.120985384564604725e-01
6.930000000000000000e+02;2.950126878972458289e-01;3.837038289005099134e-01;3.965478717203824721e-01;5.043172922255413360e-01
7.020000000000000000e+02;2.805611157700017566e-01;3.764884710570764459e-01;3.889177125261754631e-01;4.956706012432139374e-01
7.110000000000000000e+02;2.677789073848705903e-01;3.696876185731513553e-01;3.819163013335451495e-01;4.870145623496387466e-01
7.200000000000000000e+02;2.568899826668558650e-01;3.634236675634289759e-01;3.751837375028787558e-01;4.788721157039157461e-01
7.290000000000000000e+02;2.465059453476629858e-01;3.577434326673963882e-01;3.690244823091817783e-01;4.705748607447106657e-01
7.380000000000000000e+02;2.373630473751057735e-01;3.525693000018643719e-01;3.633650957052675934e-01;4.626993578745022262e-01
7.470000000000000000e+02;2.284423002588967244e-01;3.478730409845414151e-01;3.582087583827342492e-01;4.557926324085863623e-01
7.560000000000000000e+02;2.218696835325593419e-01;3.434078904176131042e-01;3.531360972093536832e-01;4.493117009534321471e-01
7.650000000000000000e+02;2.131495157483214165e-01;3.391702840782393480e-01;3.484406040027468454e-01;4.427855617296602708e-01
7.740000000000000000e+02;2.058017579781154516e-01;3.348160757518639508e-01;3.439291299178451333e-01;4.358090788025067441e-01
7.830000000000000000e+02;1.997547811612288560e-01;3.306939637915399799e-01;3.395182412407053429e-01;4.289466486303665227e-01
7.920000000000000000e+02;1.946423855775072376e-01;3.267685515287612752e-01;3.355978147648521759e-01;4.222953074986468547e-01
8.010000000000000000e+02;1.901022587327393099e-01;3.230278579519950677e-01;3.321316536362142191e-01;4.157969358222546319e-01
8.100000000000000000e+02;1.872222868064172818e-01;3.194590143177545305e-01;3.288084068404252269e-01;4.099504052414540411e-01
8.190000000000000000e+02;1.839563736995525889e-01;3.160534653156895635e-01;3.255518557773049437e-01;4.044961396451457469e-01
8.280000000000000000e+02;1.794270415822270537e-01;3.128547576461250257e-01;3.222879641259643324e-01;3.993342701605954170e-01
8.370000000000000000e+02;1.758071691040895002e-01;3.098503358810149599e-01;3.189690952289965242e-01;3.942884541162317569e-01
8.460000000000000000e+02;1.722772457139730984e-01;3.069834749872585866e-01;3.153702081887774789e-01;3.894997035918199568e-01
8.550000000000000000e+02;1.692546366311511452e-01;3.042456775761147036e-01;3.115580849887665260e-01;3.848181780461516488e-01
8.640000000000000000e+02;1.667206025731448882e-01;3.016302178885686414e-01;3.077687144237489236e-01;3.802858501237017519e-01
8.730000000000000000e+02;1.635847335799545110e-01;2.991302895075398371e-01;3.039552644163826534e-01;3.758832747286107168e-01
8.820000000000000000e+02;1.608084658858414950e-01;2.967422661782394000e-01;3.003693204045411180e-01;3.716769898793378379e-01
8.910000000000000000e+02;1.586123646900334250e-01;2.943250465261741944e-01;2.968534276734928201e-01;3.675040310738991178e-01
9.000000000000000000e+02;1.561912187492075776e-01;2.913901447026701619e-01;2.935058331021930811e-01;3.635944712434275305e-01
9.090000000000000000e+02;1.548317320590043844e-01;2.885721957485765654e-01;2.903339347397887460e-01;3.599369165845962004e-01
9.180000000000000000e+02;1.518903302277338219e-01;2.858668890798335971e-01;2.873226949257353668e-01;3.562024994479748297e-01
9.270000000000000000e+02;1.524774689308897035e-01;2.832689942609570855e-01;2.846746759631467172e-01;3.526634962667388740e-01
9.360000000000000000e+02;1.510547191963249880e-01;2.807725869871162128e-01;2.822995788600418110e-01;3.483924576440174947e-01
9.450000000000000000e+02;1.494847863634861385e-01;2.783721828222527894e-01;2.796803372943509336e-01;3.438222184651282820e-01
9.540000000000000000e+02;1.472115391464622336e-01;2.761904045703568733e-01;2.769264525204152561e-01;3.393812367142250430e-01
9.630000000000000000e+02;1.453518065181760299e-01;2.743309929623110044e-01;2.744677099424566169e-01;3.353687968696757449e-01
9.720000000000000000e+02;1.439053048186527684e-01;2.725449829490642073e-01;2.720837044273822780e-01;3.316432035635604181e-01
9.810000000000000000e+02;1.411333033405512416e-01;2.708270889911903456e-01;2.696309811192654782e-01;3.281035567631109817e-01
9.900000000000000000e+02;1.381093538244824726e-01;2.691752943218831406e-01;2.676718412334732067e-01;3.245685706245165503e-01
9.990000000000000000e+02;1.359382574289803580e-01;2.675868345995064401e-01;2.658402195998794681e-01;3.209031560943554351e-01

